Stochastic Model Predictive Control Utilizing Bayesian Neural Networks

Integrating measurements and historical data can enhance control systems through learning-based techniques, but ensuring performance and safety is challenging. Robust model predictive control strategies, like stochastic model predictive control, can address this by accounting for uncertainty. Gaussian processes are often used but have limitations with larger models and data sets. We explore Bayesian neural networks for stochastic learning-assisted control, comparing their performance to Gaussian processes on a wastewater treatment plant model. Results show Bayesian neural networks achieve similar performance, highlighting their potential as an alternative for control designs, particularly when handling extensive data sets.

==> figures/gp_comp_time.txt <==
1.900000000000000000e+01 2.008292591571807861e+01
2.000000000000000000e+01 2.164396544297536096e+01
2.100000000000000000e+01 2.327591876188914100e+01
2.200000000000000000e+01 2.022170579433441162e+01
2.300000000000000000e+01 2.136439476013183736e+01
2.400000000000000000e+01 2.295713005065918111e+01
2.500000000000000000e+01 2.356576037406921387e+01
2.600000000000000000e+01 2.636781374613444129e+01
2.700000000000000000e+01 2.505371850728988647e+01
2.800000000000000000e+01 2.616942614316940308e+01
2.900000000000000000e+01 2.837713948885599891e+01
3.000000000000000000e+01 3.077643283208211145e+01
3.100000000000000000e+01 3.230692640940348070e+01
3.200000000000000000e+01 3.061461361249287805e+01
3.300000000000000000e+01 3.169465454419453820e+01
3.400000000000000000e+01 3.268651413917541504e+01
3.500000000000000000e+01 3.614760700861612719e+01
3.600000000000000000e+01 3.550142955780029297e+01
3.700000000000000000e+01 3.641313779354095459e+01
3.800000000000000000e+01 3.992411112785339355e+01
3.900000000000000000e+01 3.818782162666320801e+01
4.000000000000000000e+01 4.524448692798614502e+01
4.100000000000000000e+01 4.068804979324340820e+01
4.200000000000000000e+01 4.256910169124603271e+01
4.300000000000000000e+01 4.233958220481872559e+01
4.400000000000000000e+01 4.479347610473632812e+01
4.500000000000000000e+01 4.595734095573425293e+01
4.600000000000000000e+01 4.980143749713897705e+01
4.700000000000000000e+01 4.982688355445861816e+01
4.800000000000000000e+01 5.062952756881713867e+01
4.900000000000000000e+01 4.993811607360839844e+01
5.000000000000000000e+01 5.245015764236450195e+01
5.100000000000000000e+01 5.405586051940917969e+01
5.200000000000000000e+01 5.671269488334655762e+01
5.300000000000000000e+01 5.597851777076721191e+01
5.400000000000000000e+01 5.697779703140258789e+01
5.500000000000000000e+01 5.944812202453613281e+01
5.600000000000000000e+01 6.312560749053955078e+01
5.800000000000000000e+01 6.493494296073913574e+01
5.900000000000000000e+01 6.583890819549560547e+01
6.000000000000000000e+01 6.654651117324829102e+01
6.100000000000000000e+01 6.744052934646606445e+01
6.300000000000000000e+01 7.934105038642883301e+01
6.400000000000000000e+01 7.295508885383605957e+01
6.600000000000000000e+01 7.828146028518676758e+01
6.700000000000000000e+01 7.982376074790954590e+01
6.900000000000000000e+01 7.913278436660766602e+01
7.000000000000000000e+01 8.848859572410583496e+01
7.200000000000000000e+01 8.981173324584960938e+01
7.400000000000000000e+01 9.124124169349670410e+01
7.600000000000000000e+01 9.830511665344238281e+01
7.800000000000000000e+01 1.000751831531524658e+02
8.000000000000000000e+01 1.072739343643188477e+02
8.300000000000000000e+01 1.081465642452239990e+02
8.500000000000000000e+01 1.112931070327758789e+02
8.800000000000000000e+01 1.214837284088134766e+02
9.100000000000000000e+01 1.268284599781036377e+02
9.400000000000000000e+01 1.338926973342895508e+02
9.700000000000000000e+01 1.347937741279602051e+02
1.000000000000000000e+02 1.464788715839385986e+02
1.040000000000000000e+02 1.548482947349548340e+02
1.080000000000000000e+02 1.627947268486022949e+02
1.120000000000000000e+02 1.929316706657409668e+02
1.170000000000000000e+02 1.909157824516296387e+02
1.220000000000000000e+02 1.986641764640808105e+02
1.280000000000000000e+02 2.297692201137542725e+02
1.340000000000000000e+02 2.288107528686523438e+02
1.400000000000000000e+02 2.493713741302490234e+02
1.480000000000000000e+02 2.683047158718109131e+02
1.560000000000000000e+02 2.996047849655151367e+02
1.650000000000000000e+02 3.220806195735931396e+02
1.750000000000000000e+02 3.672359857559204102e+02
1.870000000000000000e+02 4.229104773998260498e+02
2.000000000000000000e+02 4.587510571479797363e+02
2.160000000000000000e+02 5.133717422485351562e+02
2.340000000000000000e+02 5.931226165294647217e+02
2.550000000000000000e+02 7.076990733146667480e+02
2.800000000000000000e+02 8.231921172142028809e+02
3.120000000000000000e+02 1.043019999504089355e+03


==> figures/gp_contour_x_var.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 2.104049519427116710e+00
6.896551724137931672e+01 0.000000000000000000e+00 1.646225001571401503e+00
1.379310344827586334e+02 0.000000000000000000e+00 1.348528761794524522e+00
2.068965517241379644e+02 0.000000000000000000e+00 1.256150515454325989e+00
2.758620689655172669e+02 0.000000000000000000e+00 1.337770759508693841e+00
3.448275862068965694e+02 0.000000000000000000e+00 1.502597325284535046e+00
4.137931034482759287e+02 0.000000000000000000e+00 1.676548710135698839e+00
4.827586206896552312e+02 0.000000000000000000e+00 1.820673179919937601e+00
5.517241379310345337e+02 0.000000000000000000e+00 1.917988059880599838e+00
6.206896551724138362e+02 0.000000000000000000e+00 1.962525864576619705e+00
6.896551724137931387e+02 0.000000000000000000e+00 1.953715648936531268e+00
7.586206896551724412e+02 0.000000000000000000e+00 1.893957627176743541e+00
8.275862068965518574e+02 0.000000000000000000e+00 1.788350863362500931e+00
8.965517241379311599e+02 0.000000000000000000e+00 1.646627555275735677e+00
9.655172413793104624e+02 0.000000000000000000e+00 1.488213903823016659e+00
1.034482758620689765e+03 0.000000000000000000e+00 1.351417163664256460e+00
1.103448275862069067e+03 0.000000000000000000e+00 1.301147042430657486e+00
1.172413793103448370e+03 0.000000000000000000e+00 1.408426018898424337e+00
1.241379310344827672e+03 0.000000000000000000e+00 1.695461588853922175e+00
1.310344827586206975e+03 0.000000000000000000e+00 2.127926772513354159e+00
1.379310344827586277e+03 0.000000000000000000e+00 2.658581419624168607e+00
1.448275862068965580e+03 0.000000000000000000e+00 3.249193886284539090e+00
1.517241379310344882e+03 0.000000000000000000e+00 3.870533151956653484e+00
1.586206896551724185e+03 0.000000000000000000e+00 4.499087573357147818e+00
1.655172413793103715e+03 0.000000000000000000e+00 5.115265915707313482e+00
1.724137931034483017e+03 0.000000000000000000e+00 5.702819698332993958e+00
1.793103448275862320e+03 0.000000000000000000e+00 6.248816344645196530e+00
1.862068965517241622e+03 0.000000000000000000e+00 6.743748936172793584e+00
1.931034482758620925e+03 0.000000000000000000e+00 7.181571416107445316e+00
2.000000000000000000e+03 0.000000000000000000e+00 7.559567968542112659e+00

0.000000000000000000e+00 3.448275862068965836e+01 1.894379749723346107e+00
6.896551724137931672e+01 3.448275862068965836e+01 1.410397440912946720e+00
1.379310344827586334e+02 3.448275862068965836e+01 1.075300900296021434e+00
2.068965517241379644e+02 3.448275862068965836e+01 9.532409351368764661e-01
2.758620689655172669e+02 3.448275862068965836e+01 1.025721746234041776e+00
3.448275862068965694e+02 3.448275862068965836e+01 1.185224588204207841e+00
4.137931034482759287e+02 3.448275862068965836e+01 1.347556150873552516e+00
4.827586206896552312e+02 3.448275862068965836e+01 1.474919828674652100e+00
5.517241379310345337e+02 3.448275862068965836e+01 1.553767814287853710e+00
6.206896551724138362e+02 3.448275862068965836e+01 1.580763385172097024e+00
6.896551724137931387e+02 3.448275862068965836e+01 1.556624237904352892e+00
7.586206896551724412e+02 3.448275862068965836e+01 1.483698968951893127e+00
8.275862068965518574e+02 3.448275862068965836e+01 1.365912294915612835e+00
8.965517241379311599e+02 3.448275862068965836e+01 1.211461849427284410e+00
9.655172413793104624e+02 3.448275862068965836e+01 1.040656655917327145e+00
1.034482758620689765e+03 3.448275862068965836e+01 9.037324157318695761e-01
1.103448275862069067e+03 3.448275862068965836e+01 8.968118441504253635e-01
1.172413793103448370e+03 3.448275862068965836e+01 1.097920604719783144e+00
1.241379310344827672e+03 3.448275862068965836e+01 1.480059740851172201e+00
1.310344827586206975e+03 3.448275862068965836e+01 1.979774161330996263e+00
1.379310344827586277e+03 3.448275862068965836e+01 2.552770889222968798e+00
1.448275862068965580e+03 3.448275862068965836e+01 3.169781103017080159e+00
1.517241379310344882e+03 3.448275862068965836e+01 3.808116643137684942e+00
1.586206896551724185e+03 3.448275862068965836e+01 4.448218466174940211e+00
1.655172413793103715e+03 3.448275862068965836e+01 5.072786591863856387e+00
1.724137931034483017e+03 3.448275862068965836e+01 5.666884420098139863e+00
1.793103448275862320e+03 3.448275862068965836e+01 6.218316667107668394e+00
1.862068965517241622e+03 3.448275862068965836e+01 6.717973829890847348e+00
1.931034482758620925e+03 3.448275862068965836e+01 7.160007000757613760e+00
2.000000000000000000e+03 3.448275862068965836e+01 7.541783366235545571e+00

0.000000000000000000e+00 6.896551724137931672e+01 1.753310228930569314e+00
6.896551724137931672e+01 6.896551724137931672e+01 1.261738985153357362e+00
1.379310344827586334e+02 6.896551724137931672e+01 9.035507826204652870e-01
2.068965517241379644e+02 6.896551724137931672e+01 7.497960819542656141e-01
2.758620689655172669e+02 6.896551724137931672e+01 8.009435529458526215e-01
3.448275862068965694e+02 6.896551724137931672e+01 9.422463822650228860e-01
4.137931034482759287e+02 6.896551724137931672e+01 1.082286333854318272e+00
4.827586206896552312e+02 6.896551724137931672e+01 1.185076472276543003e+00
5.517241379310345337e+02 6.896551724137931672e+01 1.240276344938263220e+00
6.206896551724138362e+02 6.896551724137931672e+01 1.246847275494187501e+00
6.896551724137931387e+02 6.896551724137931672e+01 1.206588920391445718e+00
7.586206896551724412e+02 6.896551724137931672e+01 1.121756493165323221e+00
8.275862068965518574e+02 6.896551724137931672e+01 9.952919221234779457e-01
8.965517241379311599e+02 6.896551724137931672e+01 8.347300976832876529e-01
9.655172413793104624e+02 6.896551724137931672e+01 6.656652815413564017e-01
1.034482758620689765e+03 6.896551724137931672e+01 5.694660780832869751e-01
1.103448275862069067e+03 6.896551724137931672e+01 6.822420471416814625e-01
1.172413793103448370e+03 6.896551724137931672e+01 1.008461603293080877e+00
1.241379310344827672e+03 6.896551724137931672e+01 1.463204250321540778e+00
1.310344827586206975e+03 6.896551724137931672e+01 1.997575048523027696e+00
1.379310344827586277e+03 6.896551724137931672e+01 2.585416190776354206e+00
1.448275862068965580e+03 6.896551724137931672e+01 3.207142545081244300e+00
1.517241379310344882e+03 6.896551724137931672e+01 3.844923323708923313e+00
1.586206896551724185e+03 6.896551724137931672e+01 4.481771244829623413e+00
1.655172413793103715e+03 6.896551724137931672e+01 5.101839389507246025e+00
1.724137931034483017e+03 6.896551724137931672e+01 5.691051632018814033e+00
1.793103448275862320e+03 6.896551724137931672e+01 6.237729951193870193e+00
1.862068965517241622e+03 6.896551724137931672e+01 6.733066032796718225e+00
1.931034482758620925e+03 6.896551724137931672e+01 7.171367351833192849e+00
2.000000000000000000e+03 6.896551724137931672e+01 7.550057504596741076e+00

0.000000000000000000e+00 1.034482758620689822e+02 1.660825297051953031e+00
6.896551724137931672e+01 1.034482758620689822e+02 1.177692984482523686e+00
1.379310344827586334e+02 1.034482758620689822e+02 8.157621465840283470e-01
2.068965517241379644e+02 1.034482758620689822e+02 6.378987480733759874e-01
2.758620689655172669e+02 1.034482758620689822e+02 6.566399828882598655e-01
3.448275862068965694e+02 1.034482758620689822e+02 7.661649423661575087e-01
4.137931034482759287e+02 1.034482758620689822e+02 8.741695435648463297e-01
4.827586206896552312e+02 1.034482758620689822e+02 9.461070842854331087e-01
5.517241379310345337e+02 1.034482758620689822e+02 9.738975849359385872e-01
6.206896551724138362e+02 1.034482758620689822e+02 9.583188935147142207e-01
6.896551724137931387e+02 1.034482758620689822e+02 9.022873249769601811e-01
7.586206896551724412e+02 1.034482758620689822e+02 8.086340719518105846e-01
8.275862068965518574e+02 1.034482758620689822e+02 6.813057286639215837e-01
8.965517241379311599e+02 1.034482758620689822e+02 5.334724996631077243e-01
9.655172413793104624e+02 1.034482758620689822e+02 4.188368763812202467e-01
1.034482758620689765e+03 1.034482758620689822e+02 4.736471148353597616e-01
1.103448275862069067e+03 1.034482758620689822e+02 7.405604187139160910e-01
1.172413793103448370e+03 1.034482758620689822e+02 1.135269563651183367e+00
1.241379310344827672e+03 1.034482758620689822e+02 1.611592911023324470e+00
1.310344827586206975e+03 1.034482758620689822e+02 2.148382213180014766e+00
1.379310344827586277e+03 1.034482758620689822e+02 2.729930273985702982e+00
1.448275862068965580e+03 1.034482758620689822e+02 3.340924728336288840e+00
1.517241379310344882e+03 1.034482758620689822e+02 3.965634170386516111e+00
1.586206896551724185e+03 1.034482758620689822e+02 4.588309897118162617e+00
1.655172413793103715e+03 1.034482758620689822e+02 5.193947449641290071e+00
1.724137931034483017e+03 1.034482758620689822e+02 5.769090568034295430e+00
1.793103448275862320e+03 1.034482758620689822e+02 6.302523963955016129e+00
1.862068965517241622e+03 1.034482758620689822e+02 6.785770279379484293e+00
1.931034482758620925e+03 1.034482758620689822e+02 7.213348953812939612e+00
2.000000000000000000e+03 1.034482758620689822e+02 7.582788058428365119e+00

0.000000000000000000e+00 1.379310344827586334e+02 1.597257103312490489e+00
6.896551724137931672e+01 1.379310344827586334e+02 1.131065389018415024e+00
1.379310344827586334e+02 1.379310344827586334e+02 7.791544401937499087e-01
2.068965517241379644e+02 1.379310344827586334e+02 5.894803833828085038e-01
2.758620689655172669e+02 1.379310344827586334e+02 5.731738145456535261e-01
3.448275862068965694e+02 1.379310344827586334e+02 6.428459438621688671e-01
4.137931034482759287e+02 1.379310344827586334e+02 7.132548593564319583e-01
4.827586206896552312e+02 1.379310344827586334e+02 7.513067740798178296e-01
5.517241379310345337e+02 1.379310344827586334e+02 7.504586510447297520e-01
6.206896551724138362e+02 1.379310344827586334e+02 7.133270507431485052e-01
6.896551724137931387e+02 1.379310344827586334e+02 6.450639361224947965e-01
7.586206896551724412e+02 1.379310344827586334e+02 5.523478460201648454e-01
8.275862068965518574e+02 1.379310344827586334e+02 4.494395107405610434e-01
8.965517241379311599e+02 1.379310344827586334e+02 3.807376010295544511e-01
9.655172413793104624e+02 1.379310344827586334e+02 4.380797783905096554e-01
1.034482758620689765e+03 1.379310344827586334e+02 6.533250964539774053e-01
1.103448275862069067e+03 1.379310344827586334e+02 9.802509143466184849e-01
1.172413793103448370e+03 1.379310344827586334e+02 1.387907296551694092e+00
1.241379310344827672e+03 1.379310344827586334e+02 1.860775794012269557e+00
1.310344827586206975e+03 1.379310344827586334e+02 2.386769992298885867e+00
1.379310344827586277e+03 1.379310344827586334e+02 2.953281088254742226e+00
1.448275862068965580e+03 1.379310344827586334e+02 3.546435997243297500e+00
1.517241379310344882e+03 1.379310344827586334e+02 4.151451090297170410e+00
1.586206896551724185e+03 1.379310344827586334e+02 4.753376935520079449e+00
1.655172413793103715e+03 1.379310344827586334e+02 5.337948620053582616e+00
1.724137931034483017e+03 1.379310344827586334e+02 5.892391594811882349e+00
1.793103448275862320e+03 1.379310344827586334e+02 6.406089115850216231e+00
1.862068965517241622e+03 1.379310344827586334e+02 6.871051397143964401e+00
1.931034482758620925e+03 1.379310344827586334e+02 7.282154938098776675e+00
2.000000000000000000e+03 1.379310344827586334e+02 7.637146999247372392e+00

0.000000000000000000e+00 1.724137931034482847e+02 1.549432937348907524e+00
6.896551724137931672e+01 1.724137931034482847e+02 1.101626467219370964e+00
1.379310344827586334e+02 1.724137931034482847e+02 7.643103442196724773e-01
2.068965517241379644e+02 1.724137931034482847e+02 5.713819131623701919e-01
2.758620689655172669e+02 1.724137931034482847e+02 5.257238522454655838e-01
3.448275862068965694e+02 1.724137931034482847e+02 5.564610540867314104e-01
4.137931034482759287e+02 1.724137931034482847e+02 5.899705860761355058e-01
4.827586206896552312e+02 1.724137931034482847e+02 5.958780144820816638e-01
5.517241379310345337e+02 1.724137931034482847e+02 5.697152947262621447e-01
6.206896551724138362e+02 1.724137931034482847e+02 5.177578220945144860e-01
6.896551724137931387e+02 1.724137931034482847e+02 4.523498688507866516e-01
7.586206896551724412e+02 1.724137931034482847e+02 3.956729657046508808e-01
8.275862068965518574e+02 1.724137931034482847e+02 3.891632467618203473e-01
8.965517241379311599e+02 1.724137931034482847e+02 4.779972854900062518e-01
9.655172413793104624e+02 1.724137931034482847e+02 6.678776659997608389e-01
1.034482758620689765e+03 1.724137931034482847e+02 9.417592106047855127e-01
1.103448275862069067e+03 1.724137931034482847e+02 1.287510950184874048e+00
1.172413793103448370e+03 1.724137931034482847e+02 1.697509676864860095e+00
1.241379310344827672e+03 1.724137931034482847e+02 2.164258315540651623e+00
1.310344827586206975e+03 1.724137931034482847e+02 2.678499324852644747e+00
1.379310344827586277e+03 1.724137931034482847e+02 3.228893984228838221e+00
1.448275862068965580e+03 1.724137931034482847e+02 3.802424086373473067e+00
1.517241379310344882e+03 1.724137931034482847e+02 4.385114076951687423e+00
1.586206896551724185e+03 1.724137931034482847e+02 4.962872522410844311e+00
1.655172413793103715e+03 1.724137931034482847e+02 5.522332766263225778e+00
1.724137931034483017e+03 1.724137931034482847e+02 6.051608577886954166e+00
1.793103448275862320e+03 1.724137931034482847e+02 6.540902238935572655e+00
1.862068965517241622e+03 1.724137931034482847e+02 6.982921589125385076e+00
1.931034482758620925e+03 1.724137931034482847e+02 7.373082733435105673e+00
2.000000000000000000e+03 1.724137931034482847e+02 7.709496410260786803e+00

0.000000000000000000e+00 2.068965517241379644e+02 1.512614103157213119e+00
6.896551724137931672e+01 2.068965517241379644e+02 1.080693405689303166e+00
1.379310344827586334e+02 2.068965517241379644e+02 7.566677213460614171e-01
2.068965517241379644e+02 2.068965517241379644e+02 5.636260965661592515e-01
2.758620689655172669e+02 2.068965517241379644e+02 4.964073679810474538e-01
3.448275862068965694e+02 2.068965517241379644e+02 4.954601666847290864e-01
4.137931034482759287e+02 2.068965517241379644e+02 4.989096871023678270e-01
4.827586206896552312e+02 2.068965517241379644e+02 4.811181489067890005e-01
5.517241379310345337e+02 2.068965517241379644e+02 4.427149922070121035e-01
6.206896551724138362e+02 2.068965517241379644e+02 4.000739324718531331e-01
6.896551724137931387e+02 2.068965517241379644e+02 3.828266497173534177e-01
7.586206896551724412e+02 2.068965517241379644e+02 4.248546249743938019e-01
8.275862068965518574e+02 2.068965517241379644e+02 5.403042119692519352e-01
8.965517241379311599e+02 2.068965517241379644e+02 7.228715057555495926e-01
9.655172413793104624e+02 2.068965517241379644e+02 9.657078468534220361e-01
1.034482758620689765e+03 2.068965517241379644e+02 1.266658171923489951e+00
1.103448275862069067e+03 2.068965517241379644e+02 1.624887156724772685e+00
1.172413793103448370e+03 2.068965517241379644e+02 2.037978297105626613e+00
1.241379310344827672e+03 2.068965517241379644e+02 2.500711596728162345e+00
1.310344827586206975e+03 2.068965517241379644e+02 3.004948903407179905e+00
1.379310344827586277e+03 2.068965517241379644e+02 3.540106377918184055e+00
1.448275862068965580e+03 2.068965517241379644e+02 4.093903085862786284e+00
1.517241379310344882e+03 2.068965517241379644e+02 4.653213892445508648e+00
1.586206896551724185e+03 2.068965517241379644e+02 5.204927075878631015e+00
1.655172413793103715e+03 2.068965517241379644e+02 5.736740291612352216e+00
1.724137931034483017e+03 2.068965517241379644e+02 6.237844190877272155e+00
1.793103448275862320e+03 2.068965517241379644e+02 6.699453556401689269e+00
1.862068965517241622e+03 2.068965517241379644e+02 7.115157188199733973e+00
1.931034482758620925e+03 2.068965517241379644e+02 7.481071862314573551e+00
2.000000000000000000e+03 2.068965517241379644e+02 7.795802061324292431e+00

0.000000000000000000e+00 2.413793103448276156e+02 1.488924802284990356e+00
6.896551724137931672e+01 2.413793103448276156e+02 1.068999325403832801e+00
1.379310344827586334e+02 2.413793103448276156e+02 7.545229104296524714e-01
2.068965517241379644e+02 2.413793103448276156e+02 5.608723620312946467e-01
2.758620689655172669e+02 2.413793103448276156e+02 4.777744071206301291e-01
3.448275862068965694e+02 2.413793103448276156e+02 4.543294053371400021e-01
4.137931034482759287e+02 2.413793103448276156e+02 4.396969291557094595e-01
4.827586206896552312e+02 2.413793103448276156e+02 4.162183422474052819e-01
5.517241379310345337e+02 2.413793103448276156e+02 3.955926464871411530e-01
6.206896551724138362e+02 2.413793103448276156e+02 4.075202333945538435e-01
6.896551724137931387e+02 2.413793103448276156e+02 4.781334451998607848e-01
7.586206896551724412e+02 2.413793103448276156e+02 6.099672197368498638e-01
8.275862068965518574e+02 2.413793103448276156e+02 7.932260396564513316e-01
8.965517241379311599e+02 2.413793103448276156e+02 1.021898964605686633e+00
9.655172413793104624e+02 2.413793103448276156e+02 1.295712303452996261e+00
1.034482758620689765e+03 2.413793103448276156e+02 1.616763069488480475e+00
1.103448275862069067e+03 2.413793103448276156e+02 1.986384228179230771e+00
1.172413793103448370e+03 2.413793103448276156e+02 2.403298827338930632e+00
1.241379310344827672e+03 2.413793103448276156e+02 2.862971721045744378e+00
1.310344827586206975e+03 2.413793103448276156e+02 3.357798215676218945e+00
1.379310344827586277e+03 2.413793103448276156e+02 3.877761061363376172e+00
1.448275862068965580e+03 2.413793103448276156e+02 4.411286523920255220e+00
1.517241379310344882e+03 2.413793103448276156e+02 4.946137397268141278e+00
1.586206896551724185e+03 2.413793103448276156e+02 5.470253827061838159e+00
1.655172413793103715e+03 2.413793103448276156e+02 5.972491680316857732e+00
1.724137931034483017e+03 2.413793103448276156e+02 6.443226332144622148e+00
1.793103448275862320e+03 2.413793103448276156e+02 6.874799161301228700e+00
1.862068965517241622e+03 2.413793103448276156e+02 7.261791959517398531e+00
1.931034482758620925e+03 2.413793103448276156e+02 7.601124041820282784e+00
2.000000000000000000e+03 2.413793103448276156e+02 7.891978607415363278e+00

0.000000000000000000e+00 2.758620689655172669e+02 1.484026041608554447e+00
6.896551724137931672e+01 2.758620689655172669e+02 1.071800653619084720e+00
1.379310344827586334e+02 2.758620689655172669e+02 7.618822773317899255e-01
2.068965517241379644e+02 2.758620689655172669e+02 5.643313130724835203e-01
2.758620689655172669e+02 2.758620689655172669e+02 4.674725919918391037e-01
3.448275862068965694e+02 2.758620689655172669e+02 4.299119831718921092e-01
4.137931034482759287e+02 2.758620689655172669e+02 4.129516748245641855e-01
4.827586206896552312e+02 2.758620689655172669e+02 4.100938533318427281e-01
5.517241379310345337e+02 2.758620689655172669e+02 4.416459872338857062e-01
6.206896551724138362e+02 2.758620689655172669e+02 5.285529712963366045e-01
6.896551724137931387e+02 2.758620689655172669e+02 6.719831214751142978e-01
7.586206896551724412e+02 2.758620689655172669e+02 8.616015413511876053e-01
8.275862068965518574e+02 2.758620689655172669e+02 1.089283504097512401e+00
8.965517241379311599e+02 2.758620689655172669e+02 1.352500399532533093e+00
9.655172413793104624e+02 2.758620689655172669e+02 1.652597253194092675e+00
1.034482758620689765e+03 2.758620689655172669e+02 1.992135631902614445e+00
1.103448275862069067e+03 2.758620689655172669e+02 2.372590126404655386e+00
1.172413793103448370e+03 2.758620689655172669e+02 2.792866637885973446e+00
1.241379310344827672e+03 2.758620689655172669e+02 3.248746421350817926e+00
1.310344827586206975e+03 2.758620689655172669e+02 3.733086246226405169e+00
1.379310344827586277e+03 2.758620689655172669e+02 4.236486562299177194e+00
1.448275862068965580e+03 2.758620689655172669e+02 4.748163370347488588e+00
1.517241379310344882e+03 2.758620689655172669e+02 5.256842841966825830e+00
1.586206896551724185e+03 2.758620689655172669e+02 5.751576196003570729e+00
1.655172413793103715e+03 2.758620689655172669e+02 6.222423837674678104e+00
1.724137931034483017e+03 2.758620689655172669e+02 6.660985380728977390e+00
1.793103448275862320e+03 2.758620689655172669e+02 7.060765749182067452e+00
1.862068965517241622e+03 2.758620689655172669e+02 7.417375334931621822e+00
1.931034482758620925e+03 2.758620689655172669e+02 7.728569009071240004e+00
2.000000000000000000e+03 2.758620689655172669e+02 7.994136600162247142e+00

0.000000000000000000e+00 3.103448275862069181e+02 1.503662704541246287e+00
6.896551724137931672e+01 3.103448275862069181e+02 1.094218254755545017e+00
1.379310344827586334e+02 3.103448275862069181e+02 7.823255255730137137e-01
2.068965517241379644e+02 3.103448275862069181e+02 5.746123956737139160e-01
2.758620689655172669e+02 3.103448275862069181e+02 4.621036492444620669e-01
3.448275862068965694e+02 3.103448275862069181e+02 4.168104958517079295e-01
4.137931034482759287e+02 3.103448275862069181e+02 4.146496284142537903e-01
4.827586206896552312e+02 3.103448275862069181e+02 4.564813082554677326e-01
5.517241379310345337e+02 3.103448275862069181e+02 5.540891612057925464e-01
6.206896551724138362e+02 3.103448275862069181e+02 7.080281869022246877e-01
6.896551724137931387e+02 3.103448275862069181e+02 9.084569493227268033e-01
7.586206896551724412e+02 3.103448275862069181e+02 1.145274865542711851e+00
8.275862068965518574e+02 3.103448275862069181e+02 1.412545435030293950e+00
8.965517241379311599e+02 3.103448275862069181e+02 1.708574026075389218e+00
9.655172413793104624e+02 3.103448275862069181e+02 2.034458794588876795e+00
1.034482758620689765e+03 3.103448275862069181e+02 2.392186998173981838e+00
1.103448275862069067e+03 3.103448275862069181e+02 2.782831246179502394e+00
1.172413793103448370e+03 3.103448275862069181e+02 3.205263617592035708e+00
1.241379310344827672e+03 3.103448275862069181e+02 3.655594205643710737e+00
1.310344827586206975e+03 3.103448275862069181e+02 4.127290053671771375e+00
1.379310344827586277e+03 3.103448275862069181e+02 4.611767737634424158e+00
1.448275862068965580e+03 3.103448275862069181e+02 5.099217967659146034e+00
1.517241379310344882e+03 3.103448275862069181e+02 5.579469189395622308e+00
1.586206896551724185e+03 3.103448275862069181e+02 6.042768926135791752e+00
1.655172413793103715e+03 3.103448275862069181e+02 6.480421097880840087e+00
1.724137931034483017e+03 3.103448275862069181e+02 6.885255645079312536e+00
1.793103448275862320e+03 3.103448275862069181e+02 7.251927588575287409e+00
1.862068965517241622e+03 3.103448275862069181e+02 7.577053317701257562e+00
1.931034482758620925e+03 3.103448275862069181e+02 7.859198141213922462e+00
2.000000000000000000e+03 3.103448275862069181e+02 8.098734271480248381e+00

0.000000000000000000e+00 3.448275862068965694e+02 1.551592864497011170e+00
6.896551724137931672e+01 3.448275862068965694e+02 1.138998959325114413e+00
1.379310344827586334e+02 3.448275862068965694e+02 8.169292527555322980e-01
2.068965517241379644e+02 3.448275862068965694e+02 5.901571924055881713e-01
2.758620689655172669e+02 3.448275862068965694e+02 4.565286307627524076e-01
3.448275862068965694e+02 3.448275862068965694e+02 4.081864724323425175e-01
4.137931034482759287e+02 3.448275862068965694e+02 4.376461133481167609e-01
4.827586206896552312e+02 3.448275862068965694e+02 5.390668093003466721e-01
5.517241379310345337e+02 3.448275862068965694e+02 7.029068679561454314e-01
6.206896551724138362e+02 3.448275862068965694e+02 9.166734979246836668e-01
6.896551724137931387e+02 3.448275862068965694e+02 1.168798603239018519e+00
7.586206896551724412e+02 3.448275862068965694e+02 1.450654115753961859e+00
8.275862068965518574e+02 3.448275862068965694e+02 1.757080613142077752e+00
8.965517241379311599e+02 3.448275862068965694e+02 2.086074906361743864e+00
9.655172413793104624e+02 3.448275862068965694e+02 2.437842167107746150e+00
1.034482758620689765e+03 3.448275862068965694e+02 2.813436818420522290e+00
1.103448275862069067e+03 3.448275862068965694e+02 3.213340397767782353e+00
1.172413793103448370e+03 3.448275862068965694e+02 3.636342796801923516e+00
1.241379310344827672e+03 3.448275862068965694e+02 4.078966116563552902e+00
1.310344827586206975e+03 3.448275862068965694e+02 4.535471135385629182e+00
1.379310344827586277e+03 3.448275862068965694e+02 4.998321006139685885e+00
1.448275862068965580e+03 3.448275862068965694e+02 5.458903770751762252e+00
1.517241379310344882e+03 3.448275862068965694e+02 5.908326127546816409e+00
1.586206896551724185e+03 3.448275862068965694e+02 6.338144036427640238e+00
1.655172413793103715e+03 3.448275862068965694e+02 6.740954059259759212e+00
1.724137931034483017e+03 3.448275862068965694e+02 7.110814367631721034e+00
1.793103448275862320e+03 3.448275862068965694e+02 7.443492778060749160e+00
1.862068965517241622e+03 3.448275862068965694e+02 7.736554734926217591e+00
1.931034482758620925e+03 3.448275862068965694e+02 7.989312003219140479e+00
2.000000000000000000e+03 3.448275862068965694e+02 8.202656985895975694e+00

0.000000000000000000e+00 3.793103448275862206e+02 1.629817859872170871e+00
6.896551724137931672e+01 3.793103448275862206e+02 1.207699397246625450e+00
1.379310344827586334e+02 3.793103448275862206e+02 8.669892868918109841e-01
2.068965517241379644e+02 3.793103448275862206e+02 6.119134667385563997e-01
2.758620689655172669e+02 3.793103448275862206e+02 4.504957647511072527e-01
3.448275862068965694e+02 3.793103448275862206e+02 4.042753048332218269e-01
4.137931034482759287e+02 3.793103448275862206e+02 4.812247623480070957e-01
4.827586206896552312e+02 3.793103448275862206e+02 6.489961642594850311e-01
5.517241379310345337e+02 3.793103448275862206e+02 8.763274715901154810e-01
6.206896551724138362e+02 3.793103448275862206e+02 1.146201041759244754e+00
6.896551724137931387e+02 3.793103448275862206e+02 1.447963498359281287e+00
7.586206896551724412e+02 3.793103448275862206e+02 1.773971519586613699e+00
8.275862068965518574e+02 3.793103448275862206e+02 2.119098361100153483e+00
8.965517241379311599e+02 3.793103448275862206e+02 2.480592180980597750e+00
9.655172413793104624e+02 3.793103448275862206e+02 2.857547827836270926e+00
1.034482758620689765e+03 3.793103448275862206e+02 3.249973194153436218e+00
1.103448275862069067e+03 3.793103448275862206e+02 3.657694065739877320e+00
1.172413793103448370e+03 3.793103448275862206e+02 4.079403348746489577e+00
1.241379310344827672e+03 3.793103448275862206e+02 4.512089748697751368e+00
1.310344827586206975e+03 3.793103448275862206e+02 4.950935803155338988e+00
1.379310344827586277e+03 3.793103448275862206e+02 5.389629888143109504e+00
1.448275862068965580e+03 3.793103448275862206e+02 5.820947468013485171e+00
1.517241379310344882e+03 3.793103448275862206e+02 6.237436933876907119e+00
1.586206896551724185e+03 3.793103448275862206e+02 6.632074503140239052e+00
1.655172413793103715e+03 3.793103448275862206e+02 6.998800999563400183e+00
1.724137931034483017e+03 3.793103448275862206e+02 7.332899097996087967e+00
1.793103448275862320e+03 3.793103448275862206e+02 7.631203248295526542e+00
1.862068965517241622e+03 3.793103448275862206e+02 7.892155180905492173e+00
1.931034482758620925e+03 3.793103448275862206e+02 8.115728759375818058e+00
2.000000000000000000e+03 3.793103448275862206e+02 8.303252737170073061e+00

0.000000000000000000e+00 4.137931034482759287e+02 1.740606012681194414e+00
6.896551724137931672e+01 4.137931034482759287e+02 1.304023182723051066e+00
1.379310344827586334e+02 4.137931034482759287e+02 9.391527110274615620e-01
2.068965517241379644e+02 4.137931034482759287e+02 6.512949847042298623e-01
2.758620689655172669e+02 4.137931034482759287e+02 4.610506468874051023e-01
3.448275862068965694e+02 4.137931034482759287e+02 4.256768272169664247e-01
4.137931034482759287e+02 4.137931034482759287e+02 5.586678179563719926e-01
4.827586206896552312e+02 4.137931034482759287e+02 7.900361041600415524e-01
5.517241379310345337e+02 4.137931034482759287e+02 1.075396750402743073e+00
6.206896551724138362e+02 4.137931034482759287e+02 1.397258533580802986e+00
6.896551724137931387e+02 4.137931034482759287e+02 1.745820594587976116e+00
7.586206896551724412e+02 4.137931034482759287e+02 2.113748323391914763e+00
8.275862068965518574e+02 4.137931034482759287e+02 2.495516098882225364e+00
8.965517241379311599e+02 4.137931034482759287e+02 2.887448030510452401e+00
9.655172413793104624e+02 4.137931034482759287e+02 3.287492458692479858e+00
1.034482758620689765e+03 4.137931034482759287e+02 3.694618446699596159e+00
1.103448275862069067e+03 4.137931034482759287e+02 4.107999463151053021e+00
1.172413793103448370e+03 4.137931034482759287e+02 4.526227693563517285e+00
1.241379310344827672e+03 4.137931034482759287e+02 4.946770515731387263e+00
1.310344827586206975e+03 4.137931034482759287e+02 5.365781939071148088e+00
1.379310344827586277e+03 4.137931034482759287e+02 5.778265497198202816e+00
1.448275862068965580e+03 4.137931034482759287e+02 6.178496402960220735e+00
1.517241379310344882e+03 4.137931034482759287e+02 6.560571958826595385e+00
1.586206896551724185e+03 4.137931034482759287e+02 6.918966062818437734e+00
1.655172413793103715e+03 4.137931034482759287e+02 7.248997147930623441e+00
1.724137931034483017e+03 4.137931034482759287e+02 7.547159347585336242e+00
1.793103448275862320e+03 4.137931034482759287e+02 7.811301445099000595e+00
1.862068965517241622e+03 4.137931034482759287e+02 8.040662414319774243e+00
1.931034482758620925e+03 4.137931034482759287e+02 8.235786440470381109e+00
2.000000000000000000e+03 4.137931034482759287e+02 8.398346782550149214e+00

0.000000000000000000e+00 4.482758620689655800e+02 1.888571827793831925e+00
6.896551724137931672e+01 4.482758620689655800e+02 1.436472380416544681e+00
1.379310344827586334e+02 4.482758620689655800e+02 1.048614367707927153e+00
2.068965517241379644e+02 4.482758620689655800e+02 7.346749911075034500e-01
2.758620689655172669e+02 4.482758620689655800e+02 5.301061802727766725e-01
3.448275862068965694e+02 4.482758620689655800e+02 5.154721335226976064e-01
4.137931034482759287e+02 4.482758620689655800e+02 6.937290567706750899e-01
4.827586206896552312e+02 4.482758620689655800e+02 9.743904906729926596e-01
5.517241379310345337e+02 4.482758620689655800e+02 1.307649422773041525e+00
6.206896551724138362e+02 4.482758620689655800e+02 1.674498284411148008e+00
6.896551724137931387e+02 4.482758620689655800e+02 2.064486378977968162e+00
7.586206896551724412e+02 4.482758620689655800e+02 2.469710119641843615e+00
8.275862068965518574e+02 4.482758620689655800e+02 2.883853006534652152e+00
8.965517241379311599e+02 4.482758620689655800e+02 3.302209340912886759e+00
9.655172413793104624e+02 4.482758620689655800e+02 3.721612250438123048e+00
1.034482758620689765e+03 4.482758620689655800e+02 4.140058656696218087e+00
1.103448275862069067e+03 4.482758620689655800e+02 4.556113922148783857e+00
1.172413793103448370e+03 4.482758620689655800e+02 4.968274801831597642e+00
1.241379310344827672e+03 4.482758620689655800e+02 5.374467941629436751e+00
1.310344827586206975e+03 4.482758620689655800e+02 5.771800094529717207e+00
1.379310344827586277e+03 4.482758620689655800e+02 6.156589659032063899e+00
1.448275862068965580e+03 4.482758620689655800e+02 6.524631194018900793e+00
1.517241379310344882e+03 4.482758620689655800e+02 6.871598223411303330e+00
1.586206896551724185e+03 4.482758620689655800e+02 7.193480161891984359e+00
1.655172413793103715e+03 4.482758620689655800e+02 7.486967452105365517e+00
1.724137931034483017e+03 4.482758620689655800e+02 7.749730362897768288e+00
1.793103448275862320e+03 4.482758620689655800e+02 7.980568801939036838e+00
1.862068965517241622e+03 4.482758620689655800e+02 8.179435738488074037e+00
1.931034482758620925e+03 4.482758620689655800e+02 8.347353201346873419e+00
2.000000000000000000e+03 4.482758620689655800e+02 8.486248195888180135e+00

0.000000000000000000e+00 4.827586206896552312e+02 2.081114690846145532e+00
6.896551724137931672e+01 4.827586206896552312e+02 1.617897939959787257e+00
1.379310344827586334e+02 4.827586206896552312e+02 1.216378819671992240e+00
2.068965517241379644e+02 4.827586206896552312e+02 8.944868473634642880e-01
2.758620689655172669e+02 4.827586206896552312e+02 7.000044950539723310e-01
3.448275862068965694e+02 4.827586206896552312e+02 7.073106556451688176e-01
4.137931034482759287e+02 4.827586206896552312e+02 9.068853387287915124e-01
4.827586206896552312e+02 4.827586206896552312e+02 1.215899774572781311e+00
5.517241379310345337e+02 4.827586206896552312e+02 1.582637910167938422e+00
6.206896551724138362e+02 4.827586206896552312e+02 1.983995856316842721e+00
6.896551724137931387e+02 4.827586206896552312e+02 2.407022803549089929e+00
7.586206896551724412e+02 4.827586206896552312e+02 2.842279378891738428e+00
8.275862068965518574e+02 4.827586206896552312e+02 3.282239645513940651e+00
8.965517241379311599e+02 4.827586206896552312e+02 3.721059142357959981e+00
9.655172413793104624e+02 4.827586206896552312e+02 4.154498111343658096e+00
1.034482758620689765e+03 4.827586206896552312e+02 4.579667580694644080e+00
1.103448275862069067e+03 4.827586206896552312e+02 4.994588090258462287e+00
1.172413793103448370e+03 4.827586206896552312e+02 5.397672016930567196e+00
1.241379310344827672e+03 4.827586206896552312e+02 5.787266335395753636e+00
1.310344827586206975e+03 4.827586206896552312e+02 6.161362266099338569e+00
1.379310344827586277e+03 4.827586206896552312e+02 6.517518689953362809e+00
1.448275862068965580e+03 4.827586206896552312e+02 6.852983352323339439e+00
1.517241379310344882e+03 4.827586206896552312e+02 7.164950217288579282e+00
1.586206896551724185e+03 4.827586206896552312e+02 7.450872344368177025e+00
1.655172413793103715e+03 4.827586206896552312e+02 7.708755312854450814e+00
1.724137931034483017e+03 4.827586206896552312e+02 7.937377411914932068e+00
1.793103448275862320e+03 4.827586206896552312e+02 8.136409139581491701e+00
1.862068965517241622e+03 4.827586206896552312e+02 8.306428231935644391e+00
1.931034482758620925e+03 4.827586206896552312e+02 8.448843552419500469e+00
2.000000000000000000e+03 4.827586206896552312e+02 8.565750976160218855e+00

0.000000000000000000e+00 5.172413793103448825e+02 2.326672619540484988e+00
6.896551724137931672e+01 5.172413793103448825e+02 1.861611041032508629e+00
1.379310344827586334e+02 5.172413793103448825e+02 1.460853366571153833e+00
2.068965517241379644e+02 5.172413793103448825e+02 1.150628661465988412e+00
2.758620689655172669e+02 5.172413793103448825e+02 9.806746680527090865e-01
3.448275862068965694e+02 5.172413793103448825e+02 1.003674154440057142e+00
4.137931034482759287e+02 5.172413793103448825e+02 1.206177308359337008e+00
4.827586206896552312e+02 5.172413793103448825e+02 1.524224270557363203e+00
5.517241379310345337e+02 5.172413793103448825e+02 1.908353607461740431e+00
6.206896551724138362e+02 5.172413793103448825e+02 2.331192871652740806e+00
6.896551724137931387e+02 5.172413793103448825e+02 2.776312014935083283e+00
7.586206896551724412e+02 5.172413793103448825e+02 3.232026904650453503e+00
8.275862068965518574e+02 5.172413793103448825e+02 3.689249429618018716e+00
8.965517241379311599e+02 5.172413793103448825e+02 4.140897422673537775e+00
9.655172413793104624e+02 5.172413793103448825e+02 4.581699166011841129e+00
1.034482758620689765e+03 5.172413793103448825e+02 5.007967088867554928e+00
1.103448275862069067e+03 5.172413793103448825e+02 5.417244506256959191e+00
1.172413793103448370e+03 5.172413793103448825e+02 5.807871419052920814e+00
1.241379310344827672e+03 5.172413793103448825e+02 6.178564144953430315e+00
1.310344827586206975e+03 5.172413793103448825e+02 6.528097832954019353e+00
1.379310344827586277e+03 5.172413793103448825e+02 6.855144302002862844e+00
1.448275862068965580e+03 5.172413793103448825e+02 7.158270587146308372e+00
1.517241379310344882e+03 5.172413793103448825e+02 7.436063341484557832e+00
1.586206896551724185e+03 5.172413793103448825e+02 7.687321421371810182e+00
1.655172413793103715e+03 5.172413793103448825e+02 7.911255797787117849e+00
1.724137931034483017e+03 5.172413793103448825e+02 8.107647909337901027e+00
1.793103448275862320e+03 5.172413793103448825e+02 8.276937205359304883e+00
1.862068965517241622e+03 5.172413793103448825e+02 8.420228893668832981e+00
1.931034482758620925e+03 5.172413793103448825e+02 8.539229182651876471e+00
2.000000000000000000e+03 5.172413793103448825e+02 8.636125672598273795e+00

0.000000000000000000e+00 5.517241379310345337e+02 2.631670532956857045e+00
6.896551724137931672e+01 5.517241379310345337e+02 2.176347475079436045e+00
1.379310344827586334e+02 5.517241379310345337e+02 1.790401115309226077e+00
2.068965517241379644e+02 5.517241379310345337e+02 1.504151090013225334e+00
2.758620689655172669e+02 5.517241379310345337e+02 1.360558392728641097e+00
3.448275862068965694e+02 5.517241379310345337e+02 1.392964620957594102e+00
4.137931034482759287e+02 5.517241379310345337e+02 1.589045167991720131e+00
4.827586206896552312e+02 5.517241379310345337e+02 1.902202237719371025e+00
5.517241379310345337e+02 5.517241379310345337e+02 2.288747575225220654e+00
6.206896551724138362e+02 5.517241379310345337e+02 2.719185081885687083e+00
6.896551724137931387e+02 5.517241379310345337e+02 3.173965258737621919e+00
7.586206896551724412e+02 5.517241379310345337e+02 3.639012535958563443e+00
8.275862068965518574e+02 5.517241379310345337e+02 4.103536980379553611e+00
8.965517241379311599e+02 5.517241379310345337e+02 4.559191559218812806e+00
9.655172413793104624e+02 5.517241379310345337e+02 4.999731970101692902e+00
1.034482758620689765e+03 5.517241379310345337e+02 5.420761233739099794e+00
1.103448275862069067e+03 5.517241379310345337e+02 5.819412197252727736e+00
1.172413793103448370e+03 5.517241379310345337e+02 6.193962675391117223e+00
1.241379310344827672e+03 5.517241379310345337e+02 6.543439986471993208e+00
1.310344827586206975e+03 5.517241379310345337e+02 6.867283782349828947e+00
1.379310344827586277e+03 5.517241379310345337e+02 7.165117678138190449e+00
1.448275862068965580e+03 5.517241379310345337e+02 7.436647506601732793e+00
1.517241379310344882e+03 5.517241379310345337e+02 7.681671223053480269e+00
1.586206896551724185e+03 5.517241379310345337e+02 7.900162690013770472e+00
1.655172413793103715e+03 5.517241379310345337e+02 8.092383121591447903e+00
1.724137931034483017e+03 5.517241379310345337e+02 8.258978659932708410e+00
1.793103448275862320e+03 5.517241379310345337e+02 8.401035675075013032e+00
1.862068965517241622e+03 5.517241379310345337e+02 8.520081318744512799e+00
1.931034482758620925e+03 5.517241379310345337e+02 8.618031115348221860e+00
2.000000000000000000e+03 5.517241379310345337e+02 8.697095393210036107e+00

0.000000000000000000e+00 5.862068965517241850e+02 2.997810929469503449e+00
6.896551724137931672e+01 5.862068965517241850e+02 2.563196473822074939e+00
1.379310344827586334e+02 5.862068965517241850e+02 2.202199962791063115e+00
2.068965517241379644e+02 5.862068965517241850e+02 1.944649911421695743e+00
2.758620689655172669e+02 5.862068965517241850e+02 1.824218266165799074e+00
3.448275862068965694e+02 5.862068965517241850e+02 1.861595580377691794e+00
4.137931034482759287e+02 5.862068965517241850e+02 2.046781401962759706e+00
4.827586206896552312e+02 5.862068965517241850e+02 2.346022462110180840e+00
5.517241379310345337e+02 5.862068965517241850e+02 2.722663410696192443e+00
6.206896551724138362e+02 5.862068965517241850e+02 3.147598386010903138e+00
6.896551724137931387e+02 5.862068965517241850e+02 3.599426818417021945e+00
7.586206896551724412e+02 5.862068965517241850e+02 4.062130209443315820e+00
8.275862068965518574e+02 5.862068965517241850e+02 4.523377753035684457e+00
8.965517241379311599e+02 5.862068965517241850e+02 4.973663092599236890e+00
9.655172413793104624e+02 5.862068965517241850e+02 5.405879105779763272e+00
1.034482758620689765e+03 5.862068965517241850e+02 5.815023434873165975e+00
1.103448275862069067e+03 5.862068965517241850e+02 6.197887702547498989e+00
1.172413793103448370e+03 5.862068965517241850e+02 6.552697043152737599e+00
1.241379310344827672e+03 5.862068965517241850e+02 6.878728415011414299e+00
1.310344827586206975e+03 5.862068965517241850e+02 7.175958090051770100e+00
1.379310344827586277e+03 5.862068965517241850e+02 7.444783223047112486e+00
1.448275862068965580e+03 5.862068965517241850e+02 7.685841461606605307e+00
1.517241379310344882e+03 5.862068965517241850e+02 7.899927331619786663e+00
1.586206896551724185e+03 5.862068965517241850e+02 8.087983503581270384e+00
1.655172413793103715e+03 5.862068965517241850e+02 8.251134085245562133e+00
1.724137931034483017e+03 5.862068965517241850e+02 8.390726618127096970e+00
1.793103448275862320e+03 5.862068965517241850e+02 8.508356993976986971e+00
1.862068965517241622e+03 5.862068965517241850e+02 8.605863011870916068e+00
1.931034482758620925e+03 5.862068965517241850e+02 8.685283874814516025e+00
2.000000000000000000e+03 5.862068965517241850e+02 8.748791893802332353e+00

0.000000000000000000e+00 6.206896551724138362e+02 3.420914475030935709e+00
6.896551724137931672e+01 6.206896551724138362e+02 3.015563732066523173e+00
1.379310344827586334e+02 6.206896551724138362e+02 2.685332820447329905e+00
2.068965517241379644e+02 6.206896551724138362e+02 2.456921809884569097e+00
2.758620689655172669e+02 6.206896551724138362e+02 2.355784767898085441e+00
3.448275862068965694e+02 6.206896551724138362e+02 2.395082696165535374e+00
4.137931034482759287e+02 6.206896551724138362e+02 2.566959016302642116e+00
4.827586206896552312e+02 6.206896551724138362e+02 2.846586277612726867e+00
5.517241379310345337e+02 6.206896551724138362e+02 3.203991790642546800e+00
6.206896551724138362e+02 6.206896551724138362e+02 3.612208636752737512e+00
6.896551724137931387e+02 6.206896551724138362e+02 4.049461579467377170e+00
7.586206896551724412e+02 6.206896551724138362e+02 4.498618187678961711e+00
8.275862068965518574e+02 6.206896551724138362e+02 4.946241924037696691e+00
8.965517241379311599e+02 6.206896551724138362e+02 5.381925507212749871e+00
9.655172413793104624e+02 6.206896551724138362e+02 5.797881070971757644e+00
1.034482758620689765e+03 6.206896551724138362e+02 6.188633825440714276e+00
1.103448275862069067e+03 6.206896551724138362e+02 6.550713139843251653e+00
1.172413793103448370e+03 6.206896551724138362e+02 6.882304442427655822e+00
1.241379310344827672e+03 6.206896551724138362e+02 7.182874949958922173e+00
1.310344827586206975e+03 6.206896551724138362e+02 7.452809941882840405e+00
1.379310344827586277e+03 6.206896551724138362e+02 7.693098269773487985e+00
1.448275862068965580e+03 6.206896551724138362e+02 7.905093381324108215e+00
1.517241379310344882e+03 6.206896551724138362e+02 8.090357481547775009e+00
1.586206896551724185e+03 6.206896551724138362e+02 8.250578821534599427e+00
1.655172413793103715e+03 6.206896551724138362e+02 8.387540447741896443e+00
1.724137931034483017e+03 6.206896551724138362e+02 8.503114954196723474e+00
1.793103448275862320e+03 6.206896551724138362e+02 8.599262953656054975e+00
1.862068965517241622e+03 6.206896551724138362e+02 8.678020481722771962e+00
1.931034482758620925e+03 6.206896551724138362e+02 8.741469295349492796e+00
2.000000000000000000e+03 6.206896551724138362e+02 8.791691540618204570e+00

0.000000000000000000e+00 6.551724137931034875e+02 3.891396888304150536e+00
6.896551724137931672e+01 6.551724137931034875e+02 3.520996881831805592e+00
1.379310344827586334e+02 6.551724137931034875e+02 3.224134888064982718e+00
2.068965517241379644e+02 6.551724137931034875e+02 3.023547614186188337e+00
2.758620689655172669e+02 6.551724137931034875e+02 2.938416234995727017e+00
3.448275862068965694e+02 6.551724137931034875e+02 2.977472024183998034e+00
4.137931034482759287e+02 6.551724137931034875e+02 3.134557776206959190e+00
4.827586206896552312e+02 6.551724137931034875e+02 3.391012935055616406e+00
5.517241379310345337e+02 6.551724137931034875e+02 3.722567114878019279e+00
6.206896551724138362e+02 6.551724137931034875e+02 4.105246628615163651e+00
6.896551724137931387e+02 6.551724137931034875e+02 4.518118391951289503e+00
7.586206896551724412e+02 6.551724137931034875e+02 4.943860243394810006e+00
8.275862068965518574e+02 6.551724137931034875e+02 5.368525592871545626e+00
8.965517241379311599e+02 6.551724137931034875e+02 5.781186198621078631e+00
9.655172413793104624e+02 6.551724137931034875e+02 6.173626064274288616e+00
1.034482758620689765e+03 6.551724137931034875e+02 6.540065317269479372e+00
1.103448275862069067e+03 6.551724137931034875e+02 6.876865271321285888e+00
1.172413793103448370e+03 6.551724137931034875e+02 7.182192679442482408e+00
1.241379310344827672e+03 6.551724137931034875e+02 7.455652724450820834e+00
1.310344827586206975e+03 6.551724137931034875e+02 7.697919825511919889e+00
1.379310344827586277e+03 6.551724137931034875e+02 7.910400079507963866e+00
1.448275862068965580e+03 6.551724137931034875e+02 8.094952082922754144e+00
1.517241379310344882e+03 6.551724137931034875e+02 8.253679244808949989e+00
1.586206896551724185e+03 6.551724137931034875e+02 8.388792033723317942e+00
1.655172413793103715e+03 6.551724137931034875e+02 8.502527255982947452e+00
1.724137931034483017e+03 6.551724137931034875e+02 8.597105736506671647e+00
1.793103448275862320e+03 6.551724137931034875e+02 8.674709772061305557e+00
1.862068965517241622e+03 6.551724137931034875e+02 8.737465915687318230e+00
1.931034482758620925e+03 6.551724137931034875e+02 8.787424771679535951e+00
2.000000000000000000e+03 6.551724137931034875e+02 8.826535423460478924e+00

0.000000000000000000e+00 6.896551724137931387e+02 4.395725488525056512e+00
6.896551724137931672e+01 6.896551724137931387e+02 4.063418336194399849e+00
1.379310344827586334e+02 6.896551724137931387e+02 3.800503156842148123e+00
2.068965517241379644e+02 6.896551724137931387e+02 3.625881488799266972e+00
2.758620689655172669e+02 6.896551724137931387e+02 3.554172741172781702e+00
3.448275862068965694e+02 6.896551724137931387e+02 3.591439463410959210e+00
4.137931034482759287e+02 6.896551724137931387e+02 3.732826612403885580e+00
4.827586206896552312e+02 6.896551724137931387e+02 3.964015197627852150e+00
5.517241379310345337e+02 6.896551724137931387e+02 4.265387531886107197e+00
6.206896551724138362e+02 6.896551724137931387e+02 4.616190793346097720e+00
6.896551724137931387e+02 6.896551724137931387e+02 4.997138347781831413e+00
7.586206896551724412e+02 6.896551724137931387e+02 5.391525585707639401e+00
8.275862068965518574e+02 6.896551724137931387e+02 5.785516480252249849e+00
8.965517241379311599e+02 6.896551724137931387e+02 6.168098161577311167e+00
9.655172413793104624e+02 6.896551724137931387e+02 6.530924189184376338e+00
1.034482758620689765e+03 6.896551724137931387e+02 6.868104003158845394e+00
1.103448275862069067e+03 6.896551724137931387e+02 7.175939988798551106e+00
1.172413793103448370e+03 6.896551724137931387e+02 7.452611629370158752e+00
1.241379310344827672e+03 6.896551724137931387e+02 7.697820784162294316e+00
1.310344827586206975e+03 6.896551724137931387e+02 7.912424813609985286e+00
1.379310344827586277e+03 6.896551724137931387e+02 8.098088548055420333e+00
1.448275862068965580e+03 6.896551724137931387e+02 8.256981710469853297e+00
1.517241379310344882e+03 6.896551724137931387e+02 8.391538170511944728e+00
1.586206896551724185e+03 6.896551724137931387e+02 8.504281216261572851e+00
1.655172413793103715e+03 6.896551724137931387e+02 8.597708433595499855e+00
1.724137931034483017e+03 6.896551724137931387e+02 8.674223070434843308e+00
1.793103448275862320e+03 6.896551724137931387e+02 8.736096602605108785e+00
1.862068965517241622e+03 6.896551724137931387e+02 8.785448869404069328e+00
1.931034482758620925e+03 6.896551724137931387e+02 8.824236054155431219e+00
2.000000000000000000e+03 6.896551724137931387e+02 8.854241261234154337e+00

0.000000000000000000e+00 7.241379310344827900e+02 4.918168633703094095e+00
6.896551724137931672e+01 7.241379310344827900e+02 4.625091577814502308e+00
1.379310344827586334e+02 7.241379310344827900e+02 4.395474283737265786e+00
2.068965517241379644e+02 7.241379310344827900e+02 4.244859519721717156e+00
2.758620689655172669e+02 7.241379310344827900e+02 4.184560257483243007e+00
3.448275862068965694e+02 7.241379310344827900e+02 4.218965792556791605e+00
4.137931034482759287e+02 7.241379310344827900e+02 4.344223402585755345e+00
4.827586206896552312e+02 7.241379310344827900e+02 4.549162189479480034e+00
5.517241379310345337e+02 7.241379310344827900e+02 4.817911267810059073e+00
6.206896551724138362e+02 7.241379310344827900e+02 5.132824012081315779e+00
6.896551724137931387e+02 7.241379310344827900e+02 5.476689207526105108e+00
7.586206896551724412e+02 7.241379310344827900e+02 5.834012193502563726e+00
8.275862068965518574e+02 7.241379310344827900e+02 6.191607985682669124e+00
8.965517241379311599e+02 7.241379310344827900e+02 6.538801121141860406e+00
9.655172413793104624e+02 7.241379310344827900e+02 6.867418997688591098e+00
1.034482758620689765e+03 7.241379310344827900e+02 7.171663828848887867e+00
1.103448275862069067e+03 7.241379310344827900e+02 7.447896183379611124e+00
1.172413793103448370e+03 7.241379310344827900e+02 7.694348641079741924e+00
1.241379310344827672e+03 7.241379310344827900e+02 7.910791051413307073e+00
1.310344827586206975e+03 7.241379310344827900e+02 8.098175020413385994e+00
1.379310344827586277e+03 7.241379310344827900e+02 8.258287541155917566e+00
1.448275862068965580e+03 7.241379310344827900e+02 8.393440184231153012e+00
1.517241379310344882e+03 7.241379310344827900e+02 8.506212076408841583e+00
1.586206896551724185e+03 7.241379310344827900e+02 8.599254557128267251e+00
1.655172413793103715e+03 7.241379310344827900e+02 8.675155655959024159e+00
1.724137931034483017e+03 7.241379310344827900e+02 8.736355441401252975e+00
1.793103448275862320e+03 7.241379310344827900e+02 8.785099775647013942e+00
1.862068965517241622e+03 7.241379310344827900e+02 8.823419852445484324e+00
1.931034482758620925e+03 7.241379310344827900e+02 8.853127085989983769e+00
2.000000000000000000e+03 7.241379310344827900e+02 8.875816161649153102e+00

0.000000000000000000e+00 7.586206896551724412e+02 5.442440849331972252e+00
6.896551724137931672e+01 7.586206896551724412e+02 5.188215062974843583e+00
1.379310344827586334e+02 7.586206896551724412e+02 4.990469857137859400e+00
2.068965517241379644e+02 7.586206896551724412e+02 4.861915980123103331e+00
2.758620689655172669e+02 7.586206896551724412e+02 4.811425745961288136e+00
3.448275862068965694e+02 7.586206896551724412e+02 4.842288241951377081e+00
4.137931034482759287e+02 7.586206896551724412e+02 4.951435594733547774e+00
4.827586206896552312e+02 7.586206896551724412e+02 5.130055162723840212e+00
5.517241379310345337e+02 7.586206896551724412e+02 5.365301370028078054e+00
6.206896551724138362e+02 7.586206896551724412e+02 5.642367471884274011e+00
6.896551724137931387e+02 7.586206896551724412e+02 5.946272355213817917e+00
7.586206896551724412e+02 7.586206896551724412e+02 6.263098244822313809e+00
8.275862068965518574e+02 7.586206896551724412e+02 6.580716017006419172e+00
8.965517241379311599e+02 7.586206896551724412e+02 6.889141209448330194e+00
9.655172413793104624e+02 7.586206896551724412e+02 7.180648069271319045e+00
1.034482758620689765e+03 7.586206896551724412e+02 7.449721865544479904e+00
1.103448275862069067e+03 7.586206896551724412e+02 7.692895050610589536e+00
1.172413793103448370e+03 7.586206896551724412e+02 7.908497788888208646e+00
1.241379310344827672e+03 7.586206896551724412e+02 8.096350831561702321e+00
1.310344827586206975e+03 7.586206896551724412e+02 8.257430295017442745e+00
1.379310344827586277e+03 7.586206896551724412e+02 8.393534065582153758e+00
1.448275862068965580e+03 7.586206896551724412e+02 8.506976017284110014e+00
1.517241379310344882e+03 7.586206896551724412e+02 8.600327151769226575e+00
1.586206896551724185e+03 7.586206896551724412e+02 8.676213733401203498e+00
1.655172413793103715e+03 7.586206896551724412e+02 8.737173550240235897e+00
1.724137931034483017e+03 7.586206896551724412e+02 8.785564337958842174e+00
1.793103448275862320e+03 7.586206896551724412e+02 8.823514143656129960e+00
1.862068965517241622e+03 7.586206896551724412e+02 8.852902070468118723e+00
1.931034482758620925e+03 7.586206896551724412e+02 8.875358810427982803e+00
2.000000000000000000e+03 7.586206896551724412e+02 8.892278665713819308e+00

0.000000000000000000e+00 7.931034482758620925e+02 5.953086434182662146e+00
6.896551724137931672e+01 7.931034482758620925e+02 5.736195187990353439e+00
1.379310344827586334e+02 7.931034482758620925e+02 5.568362919100290576e+00
2.068965517241379644e+02 7.931034482758620925e+02 5.459938635169024224e+00
2.758620689655172669e+02 7.931034482758620925e+02 5.417944121597940921e+00
3.448275862068965694e+02 7.931034482758620925e+02 5.444907783412212154e+00
4.137931034482759287e+02 7.931034482758620925e+02 5.538387750892551864e+00
4.827586206896552312e+02 7.931034482758620925e+02 5.691392591675048962e+00
5.517241379310345337e+02 7.931034482758620925e+02 5.893541670324610848e+00
6.206896551724138362e+02 7.931034482758620925e+02 6.132553460098100651e+00
6.896551724137931387e+02 7.931034482758620925e+02 6.395654752631116047e+00
7.586206896551724412e+02 7.931034482758620925e+02 6.670680295226167900e+00
8.275862068965518574e+02 7.931034482758620925e+02 6.946813429411047736e+00
8.965517241379311599e+02 7.931034482758620925e+02 7.215016830396328018e+00
9.655172413793104624e+02 7.931034482758620925e+02 7.468225960937498797e+00
1.034482758620689765e+03 7.931034482758620925e+02 7.701366550255125176e+00
1.103448275862069067e+03 7.931034482758620925e+02 7.911241083143005781e+00
1.172413793103448370e+03 7.931034482758620925e+02 8.096319328539184568e+00
1.241379310344827672e+03 7.931034482758620925e+02 8.256464458642760462e+00
1.310344827586206975e+03 7.931034482758620925e+02 8.392625622401999053e+00
1.379310344827586277e+03 7.931034482758620925e+02 8.506526493464862781e+00
1.448275862068965580e+03 7.931034482758620925e+02 8.600375483941768096e+00
1.517241379310344882e+03 7.931034482758620925e+02 8.676616839127825997e+00
1.586206896551724185e+03 7.931034482758620925e+02 8.737733717880344031e+00
1.655172413793103715e+03 7.931034482758620925e+02 8.786106157363112956e+00
1.724137931034483017e+03 7.931034482758620925e+02 8.823919974374934583e+00
1.793103448275862320e+03 7.931034482758620925e+02 8.853118107752578680e+00
1.862068965517241622e+03 7.931034482758620925e+02 8.875383904567373250e+00
1.931034482758620925e+03 7.931034482758620925e+02 8.892146028689401405e+00
2.000000000000000000e+03 7.931034482758620925e+02 8.904596286392569837e+00

0.000000000000000000e+00 8.275862068965518574e+02 6.436554390972888839e+00
6.896551724137931672e+01 8.275862068965518574e+02 6.254632938553612576e+00
1.379310344827586334e+02 8.275862068965518574e+02 6.114367133624422301e+00
2.068965517241379644e+02 8.275862068965518574e+02 6.024136757787219132e+00
2.758620689655172669e+02 8.275862068965518574e+02 5.989521693002383351e+00
3.448275862068965694e+02 8.275862068965518574e+02 6.012498226732798656e+00
4.137931034482759287e+02 8.275862068965518574e+02 6.091131055155429408e+00
4.827586206896552312e+02 8.275862068965518574e+02 6.219870673445409004e+00
5.517241379310345337e+02 8.275862068965518574e+02 6.390364189314717613e+00
6.206896551724138362e+02 8.275862068965518574e+02 6.592539965177899752e+00
6.896551724137931387e+02 8.275862068965518574e+02 6.815705879308584514e+00
7.586206896551724412e+02 8.275862068965518574e+02 7.049480793654674393e+00
8.275862068965518574e+02 8.275862068965518574e+02 7.284483147309073203e+00
8.965517241379311599e+02 8.275862068965518574e+02 7.512775297111734751e+00
9.655172413793104624e+02 8.275862068965518574e+02 7.728096459324499179e+00
1.034482758620689765e+03 8.275862068965518574e+02 7.925924695724940072e+00
1.103448275862069067e+03 8.275862068965518574e+02 8.103405647307006632e+00
1.172413793103448370e+03 8.275862068965518574e+02 8.259182007616686860e+00
1.241379310344827672e+03 8.275862068965518574e+02 8.393155691535838514e+00
1.310344827586206975e+03 8.275862068965518574e+02 8.506213444814916258e+00
1.379310344827586277e+03 8.275862068965518574e+02 8.599944583384267816e+00
1.448275862068965580e+03 8.275862068965518574e+02 8.676375548524031700e+00
1.517241379310344882e+03 8.275862068965518574e+02 8.737739902781706647e+00
1.586206896551724185e+03 8.275862068965518574e+02 8.786295012397779658e+00
1.655172413793103715e+03 8.275862068965518574e+02 8.824189161664866887e+00
1.724137931034483017e+03 8.275862068965518574e+02 8.853376424400607902e+00
1.793103448275862320e+03 8.275862068965518574e+02 8.875572120501560747e+00
1.862068965517241622e+03 8.275862068965518574e+02 8.892239413353269839e+00
1.931034482758620925e+03 8.275862068965518574e+02 8.904597336877447589e+00
2.000000000000000000e+03 8.275862068965518574e+02 8.913641709176273409e+00

0.000000000000000000e+00 8.620689655172415087e+02 6.881952331121969912e+00
6.896551724137931672e+01 8.620689655172415087e+02 6.732024314096752171e+00
1.379310344827586334e+02 8.620689655172415087e+02 6.616700862190635135e+00
2.068965517241379644e+02 8.620689655172415087e+02 6.542716027092878583e+00
2.758620689655172669e+02 8.620689655172415087e+02 6.514500273050687795e+00
3.448275862068965694e+02 8.620689655172415087e+02 6.533611622499645222e+00
4.137931034482759287e+02 8.620689655172415087e+02 6.598528099609467290e+00
4.827586206896552312e+02 8.620689655172415087e+02 6.704862022166092395e+00
5.517241379310345337e+02 8.620689655172415087e+02 6.845939911492303409e+00
6.206896551724138362e+02 8.620689655172415087e+02 7.013602414470265778e+00
6.896551724137931387e+02 8.620689655172415087e+02 7.199054525057906773e+00
7.586206896551724412e+02 8.620689655172415087e+02 7.393630915681394633e+00
8.275862068965518574e+02 8.620689655172415087e+02 7.589399999829611332e+00
8.965517241379311599e+02 8.620689655172415087e+02 7.779582303374179553e+00
9.655172413793104624e+02 8.620689655172415087e+02 7.958791177885524704e+00
1.034482758620689765e+03 8.620689655172415087e+02 8.123119099203307769e+00
1.103448275862069067e+03 8.620689655172415087e+02 8.270098100798321639e+00
1.172413793103448370e+03 8.620689655172415087e+02 8.398564202242788213e+00
1.241379310344827672e+03 8.620689655172415087e+02 8.508455746077460802e+00
1.310344827586206975e+03 8.620689655172415087e+02 8.600574769840177325e+00
1.379310344827586277e+03 8.620689655172415087e+02 8.676338400097028725e+00
1.448275862068965580e+03 8.620689655172415087e+02 8.737543319882723480e+00
1.517241379310344882e+03 8.620689655172415087e+02 8.786160717409217114e+00
1.586206896551724185e+03 8.620689655172415087e+02 8.824172420302888398e+00
1.655172413793103715e+03 8.620689655172415087e+02 8.853452140550546190e+00
1.724137931034483017e+03 8.620689655172415087e+02 8.875689900439155622e+00
1.793103448275862320e+03 8.620689655172415087e+02 8.892353506809387298e+00
1.862068965517241622e+03 8.620689655172415087e+02 8.904678683836428021e+00
1.931034482758620925e+03 8.620689655172415087e+02 8.913679019180200669e+00
2.000000000000000000e+03 8.620689655172415087e+02 8.920167767591722807e+00

0.000000000000000000e+00 8.965517241379311599e+02 7.281479890576306069e+00
6.896551724137931672e+01 8.965517241379311599e+02 7.160164326954295611e+00
1.379310344827586334e+02 8.965517241379311599e+02 7.066982457166910869e+00
2.068965517241379644e+02 8.965517241379311599e+02 7.007292231257512327e+00
2.758620689655172669e+02 8.965517241379311599e+02 6.984593277360755970e+00
3.448275862068965694e+02 8.965517241379311599e+02 7.000115864006949629e+00
4.137931034482759287e+02 8.965517241379311599e+02 7.052675886751690548e+00
4.827586206896552312e+02 8.965517241379311599e+02 7.138830947246183278e+00
5.517241379310345337e+02 8.965517241379311599e+02 7.253301700163661714e+00
6.206896551724138362e+02 8.965517241379311599e+02 7.389566422718804262e+00
6.896551724137931387e+02 8.965517241379311599e+02 7.540515631496251814e+00
7.586206896551724412e+02 8.965517241379311599e+02 7.699067194465956554e+00
8.275862068965518574e+02 8.965517241379311599e+02 7.858675191907459556e+00
8.965517241379311599e+02 8.965517241379311599e+02 8.013700472225368188e+00
9.655172413793104624e+02 8.965517241379311599e+02 8.159637455213150758e+00
1.034482758620689765e+03 8.965517241379311599e+02 8.293208346513747387e+00
1.103448275862069067e+03 8.965517241379311599e+02 8.412344934625563653e+00
1.172413793103448370e+03 8.965517241379311599e+02 8.516082577834952261e+00
1.241379310344827672e+03 8.965517241379311599e+02 8.604392801278873293e+00
1.310344827586206975e+03 8.965517241379311599e+02 8.677980853334389622e+00
1.379310344827586277e+03 8.965517241379311599e+02 8.738072700811356341e+00
1.448275862068965580e+03 8.965517241379311599e+02 8.786212289077456106e+00
1.517241379310344882e+03 8.965517241379311599e+02 8.824084745705849997e+00
1.586206896551724185e+03 8.965517241379311599e+02 8.853375199723343414e+00
1.655172413793103715e+03 8.965517241379311599e+02 8.875666873440478000e+00
1.724137931034483017e+03 8.965517241379311599e+02 8.892376918813608810e+00
1.793103448275862320e+03 8.965517241379311599e+02 8.904724724711343242e+00
1.862068965517241622e+03 8.965517241379311599e+02 8.913725366742657030e+00
1.931034482758620925e+03 8.965517241379311599e+02 8.920200394188208648e+00
2.000000000000000000e+03 8.965517241379311599e+02 8.924798869081676855e+00

0.000000000000000000e+00 9.310344827586208112e+02 7.630555736303911374e+00
6.896551724137931672e+01 9.310344827586208112e+02 7.534255413105143795e+00
1.379310344827586334e+02 9.310344827586208112e+02 7.460338419776476826e+00
2.068965517241379644e+02 9.310344827586208112e+02 7.413015609507914050e+00
2.758620689655172669e+02 9.310344827586208112e+02 7.395026685795597743e+00
3.448275862068965694e+02 9.310344827586208112e+02 7.407339079548572514e+00
4.137931034482759287e+02 9.310344827586208112e+02 7.449043768629757700e+00
4.827586206896552312e+02 9.310344827586208112e+02 7.517469347205196328e+00
5.517241379310345337e+02 9.310344827586208112e+02 7.608490789908721297e+00
6.206896551724138362e+02 9.310344827586208112e+02 7.716972749105888596e+00
6.896551724137931387e+02 9.310344827586208112e+02 7.837270341324967582e+00
7.586206896551724412e+02 9.310344827586208112e+02 7.963714575573829890e+00
8.275862068965518574e+02 9.310344827586208112e+02 8.091027800785946411e+00
8.965517241379311599e+02 9.310344827586208112e+02 8.214637316096206732e+00
9.655172413793104624e+02 9.310344827586208112e+02 8.330875672407547228e+00
1.034482758620689765e+03 9.310344827586208112e+02 8.437071327267723575e+00
1.103448275862069067e+03 9.310344827586208112e+02 8.531543236714183465e+00
1.172413793103448370e+03 9.310344827586208112e+02 8.613518833280302545e+00
1.241379310344827672e+03 9.310344827586208112e+02 8.682997730584355978e+00
1.310344827586206975e+03 9.310344827586208112e+02 8.740584044121176177e+00
1.379310344827586277e+03 9.310344827586208112e+02 8.787308737980438877e+00
1.448275862068965580e+03 9.310344827586208112e+02 8.824460168305964913e+00
1.517241379310344882e+03 9.310344827586208112e+02 8.853436425031697254e+00
1.586206896551724185e+03 9.310344827586208112e+02 8.875627808753634440e+00
1.655172413793103715e+03 9.310344827586208112e+02 8.892332570506766842e+00
1.724137931034483017e+03 9.310344827586208112e+02 8.904704591677568004e+00
1.793103448275862320e+03 9.310344827586208112e+02 8.913728484447036138e+00
1.862068965517241622e+03 9.310344827586208112e+02 8.920215844396066629e+00
1.931034482758620925e+03 9.310344827586208112e+02 8.924815980843321839e+00
2.000000000000000000e+03 9.310344827586208112e+02 8.928035064165976920e+00

0.000000000000000000e+00 9.655172413793104624e+02 7.927669870339710378e+00
6.896551724137931672e+01 9.655172413793104624e+02 7.852742467416756078e+00
1.379310344827586334e+02 9.655172413793104624e+02 7.795236909723755936e+00
2.068965517241379644e+02 9.655172413793104624e+02 7.758414724663849960e+00
2.758620689655172669e+02 9.655172413793104624e+02 7.744394740674354516e+00
3.448275862068965694e+02 9.655172413793104624e+02 7.753930971331344679e+00
4.137931034482759287e+02 9.655172413793104624e+02 7.786336356319139895e+00
4.827586206896552312e+02 9.655172413793104624e+02 7.839565910915305302e+00
5.517241379310345337e+02 9.655172413793104624e+02 7.910443457000048362e+00
6.206896551724138362e+02 9.655172413793104624e+02 7.994991581056404506e+00
6.896551724137931387e+02 9.655172413793104624e+02 8.088811498526199628e+00
7.586206896551724412e+02 9.655172413793104624e+02 8.187459658779408400e+00
8.275862068965518574e+02 9.655172413793104624e+02 8.286778042828327528e+00
8.965517241379311599e+02 9.655172413793104624e+02 8.383149986490174399e+00
9.655172413793104624e+02 9.655172413793104624e+02 8.473668447812084281e+00
1.034482758620689765e+03 9.655172413793104624e+02 8.556216278310825984e+00
1.103448275862069067e+03 9.655172413793104624e+02 8.629467366323522626e+00
1.172413793103448370e+03 9.655172413793104624e+02 8.692823612394549926e+00
1.241379310344827672e+03 9.655172413793104624e+02 8.746306000842800188e+00
1.310344827586206975e+03 9.655172413793104624e+02 8.790418955510185484e+00
1.379310344827586277e+03 9.655172413793104624e+02 8.826006056014806589e+00
1.448275862068965580e+03 9.655172413793104624e+02 8.854112419537855772e+00
1.517241379310344882e+03 9.655172413793104624e+02 8.875865114406053635e+00
1.586206896551724185e+03 9.655172413793104624e+02 8.892378480101939431e+00
1.655172413793103715e+03 9.655172413793104624e+02 8.904686843396742546e+00
1.724137931034483017e+03 9.655172413793104624e+02 8.913703423531531556e+00
1.793103448275862320e+03 9.655172413793104624e+02 8.920201599921242064e+00
1.862068965517241622e+03 9.655172413793104624e+02 8.924813309946769024e+00
1.931034482758620925e+03 9.655172413793104624e+02 8.928039046690411595e+00
2.000000000000000000e+03 9.655172413793104624e+02 8.930264461524114239e+00

0.000000000000000000e+00 1.000000000000000000e+03 8.174011268153311249e+00
6.896551724137931672e+01 1.000000000000000000e+03 8.116919456184904291e+00
1.379310344827586334e+02 1.000000000000000000e+03 8.073087459892594353e+00
2.068965517241379644e+02 1.000000000000000000e+03 8.044999901196328906e+00
2.758620689655172669e+02 1.000000000000000000e+03 8.034271158079830499e+00
3.448275862068965694e+02 1.000000000000000000e+03 8.041481459556328204e+00
4.137931034482759287e+02 1.000000000000000000e+03 8.066120525844009848e+00
4.827586206896552312e+02 1.000000000000000000e+03 8.106647726149629918e+00
5.517241379310345337e+02 1.000000000000000000e+03 8.160657985119224023e+00
6.206896551724138362e+02 1.000000000000000000e+03 8.225125880931503985e+00
6.896551724137931387e+02 1.000000000000000000e+03 8.296690624000003567e+00
7.586206896551724412e+02 1.000000000000000000e+03 8.371943227029468915e+00
8.275862068965518574e+02 1.000000000000000000e+03 8.447682803514037886e+00
8.965517241379311599e+02 1.000000000000000000e+03 8.521118692394249905e+00
9.655172413793104624e+02 1.000000000000000000e+03 8.590006065079819564e+00
1.034482758620689765e+03 1.000000000000000000e+03 8.652712711508451449e+00
1.103448275862069067e+03 1.000000000000000000e+03 8.708222707855867384e+00
1.172413793103448370e+03 1.000000000000000000e+03 8.756088267678473258e+00
1.241379310344827672e+03 1.000000000000000000e+03 8.796344301045797565e+00
1.310344827586206975e+03 1.000000000000000000e+03 8.829401257905214351e+00
1.379310344827586277e+03 1.000000000000000000e+03 8.855931009993462055e+00
1.448275862068965580e+03 1.000000000000000000e+03 8.876758220648047981e+00
1.517241379310344882e+03 1.000000000000000000e+03 8.892766356665008587e+00
1.586206896551724185e+03 1.000000000000000000e+03 8.904823776774831501e+00
1.655172413793103715e+03 1.000000000000000000e+03 8.913731752392894947e+00
1.724137931034483017e+03 1.000000000000000000e+03 8.920193307497944701e+00
1.793103448275862320e+03 1.000000000000000000e+03 8.924799700417503701e+00
1.862068965517241622e+03 1.000000000000000000e+03 8.928030296178064873e+00
1.931034482758620925e+03 1.000000000000000000e+03 8.930261389512184067e+00
2.000000000000000000e+03 1.000000000000000000e+03 8.931780003811850221e+00



==> figures/gp_train_x.txt <==
2.018481194404655241e+02 3.722051620723308929e+01 4.157842617964462306e+00
2.071455923449847205e+02 8.757614125585507736e+01 7.836304770296464994e+00
2.152465931907443633e+02 1.446609177577269918e+02 1.028964804883580086e+01
2.251808658710488658e+02 2.040156251419746809e+02 1.152547953766264754e+01
2.368388136230348948e+02 2.610880261241852622e+02 1.253554549990863620e+01
2.493727946317191311e+02 3.126445854562016962e+02 1.265756757506593999e+01
2.785162051277043815e+02 3.894527471919451500e+02 1.376229621400847236e+01
3.124087732816351490e+02 4.222106653843978279e+02 1.450489317437518366e+01
3.502938867628759567e+02 4.096794570152625852e+02 1.525499412573276459e+01
3.703465744294297224e+02 3.905260640395197811e+02 1.563665906147934948e+01
3.907671416195529446e+02 3.660522908686841674e+02 1.587215841993702270e+01
4.109332836124784762e+02 3.385165463908488732e+02 1.570090800996945291e+01
4.685051904459052707e+02 2.610022340219379657e+02 1.533656523872411981e+01
4.857310720065189571e+02 2.427482890970898950e+02 1.509298399333056295e+01
5.167721365464741439e+02 2.195157837083854702e+02 1.446759367859198164e+01
5.445604417333573792e+02 2.094140837701329474e+02 1.415222975158940244e+01
5.827689886581931660e+02 2.053932142015083286e+02 1.390401640634775049e+01
6.296211538618196073e+02 2.026116051851842315e+02 1.360450933082199754e+01
6.623934929360710839e+02 1.973314028243022449e+02 1.338810196630106475e+01
7.017170011568065320e+02 1.879495637264923573e+02 1.240543982666235934e+01
7.282531160680953235e+02 1.805662551571101346e+02 1.188189318486411139e+01
7.523975121752207542e+02 1.735455822978794060e+02 1.144488427866531310e+01
7.805366796911592928e+02 1.651106981920740111e+02 1.063307456778716187e+01
8.051454404525054542e+02 1.571115565457237153e+02 1.026243029134491280e+01
8.317404287667967537e+02 1.482010219179765897e+02 9.598901687869442867e+00
8.542682885227053475e+02 1.408541063667371986e+02 8.987091600230428412e+00
8.836544139690597603e+02 1.305453029239603495e+02 8.050723794185955740e+00
9.069794779445979884e+02 1.224291313429426111e+02 7.364886586242164412e+00
9.309719933052715533e+02 1.145705980265571498e+02 6.640703895458045736e+00
9.523675616542583384e+02 1.070115491548083071e+02 6.142900555054666256e+00
9.739037573884112362e+02 9.951444198817878828e+01 5.252886182143470251e+00
9.945691033030091148e+02 9.175703878840023719e+01 4.919241198670306403e+00
1.014152927514633575e+03 8.356448155865811600e+01 4.238142815167293520e+00
1.036027421781771409e+03 7.605121897228215744e+01 3.871258650870913698e+00
2.631337774381533450e+02 3.563295318092106072e+02 1.345636069833230408e+01
2.950148180226855743e+02 4.122509734370802903e+02 1.420473732149019952e+01
4.329055375851269787e+02 3.080846802028467550e+02 1.587652455169762789e+01
4.523387245011913365e+02 2.817817532519809447e+02 1.562945312728601266e+01
1.039477826171156039e+03 6.475449721944599446e+01 2.910032237916993836e+00
2.617337335152088826e+02 3.679727376379107113e+02 1.335408550055660726e+01
2.772490057575500941e+02 4.027513248218826902e+02 1.399031700470419537e+01
3.112414680054602627e+02 4.364367357139364572e+02 1.449973972463800465e+01
3.703497697822608075e+02 4.013756396316628638e+02 1.569137872417371682e+01
5.045806809909075810e+02 2.327282337047952865e+02 1.474802303547579641e+01
6.148610182458961617e+02 2.120413696453718160e+02 1.424706331577056062e+01
6.965755766824897819e+02 1.992031488158087882e+02 1.314506043050550943e+01
2.140619377845590350e+02 1.622006606959134842e+02 1.062619252586040375e+01
2.244409549584170804e+02 2.292677931430496585e+02 1.199568679337721733e+01
2.788261036733927085e+02 4.383652832207616825e+02 1.377606181317344181e+01
2.958909809328507663e+02 4.626698788343422279e+02 1.446189914434012280e+01
3.142733622424523219e+02 4.722991775252095863e+02 1.487223792452090265e+01
3.754269534700437134e+02 4.272518893115274068e+02 1.600573987018077560e+01
4.397468061408580411e+02 3.301903742688418788e+02 1.604344653279872546e+01
4.600211610023727644e+02 3.004526412342941057e+02 1.578416891113869269e+01
4.791594300302287479e+02 2.758419029554758595e+02 1.546194164276761285e+01
4.977330061749854622e+02 2.566888004872373585e+02 1.579270615523387278e+01
5.455356208658739661e+02 2.309674110925405728e+02 1.478551202353378358e+01
5.887889232246396887e+02 2.301551305107803387e+02 1.483494747128918334e+01
6.295460686247841977e+02 2.309506940570558413e+02 1.440327396992086051e+01
6.687422013901639275e+02 2.275493584580229935e+02 1.412311072296540715e+01
7.401250326407765670e+02 2.109585465987594546e+02 1.312044865124948956e+01
7.713666375811856142e+02 2.017343609498160220e+02 1.222647719845599568e+01
7.999688725237882636e+02 1.930007053500935683e+02 1.184526130032998026e+01
8.257526565659801463e+02 1.848114530868361953e+02 1.122379328605995852e+01
8.486030128253404428e+02 1.771440791824086034e+02 1.021834741428949656e+01
8.827282963880780926e+02 1.657139449323979363e+02 9.673928417507795530e+00
9.058110532617444051e+02 1.574362214492339831e+02 8.805852878261930528e+00
9.309138850963986442e+02 1.483566596459975528e+02 8.412361335944069651e+00
9.515546187837338721e+02 1.401151424255076563e+02 7.714229493029847617e+00
9.724296550832395951e+02 1.319491706218211391e+02 6.902209340816739314e+00
9.935616388702379709e+02 1.229813101098891508e+02 6.417760439913081427e+00
1.012552671848084174e+03 1.146565470990241238e+02 5.736730755699795736e+00
1.029296457822936190e+03 1.053873033475808541e+02 5.215007750837230560e+00
1.054269145482496924e+03 9.915356233408127196e+01 4.490921432417962933e+00
1.029079146565644805e+03 9.277589997736079397e+01 4.441051543471076002e+00
2.361444205223882875e+02 2.834077199379591434e+02 1.253647337950465612e+01
2.491163028031339195e+02 3.389570185493054737e+02 1.298351371958813161e+01
3.141469218863195465e+02 4.523370241461521459e+02 1.502447701096019728e+01
3.954715663963283987e+02 3.811981072363276439e+02 1.607639342901239843e+01
4.166976705549693065e+02 3.500590281624769773e+02 1.614046653168361445e+01
5.543516882894447235e+02 2.207179971745398177e+02 1.459672670544375706e+01
6.459021932826344710e+02 2.184570462563611386e+02 1.427141149231738382e+01
6.817731289981344389e+02 2.122084381952379033e+02 1.355809790122634695e+01
7.541152674427909233e+02 1.928665833081139453e+02 1.224626771128487235e+01
7.895496724304474583e+02 1.823156201963483625e+02 1.126724716721798814e+01
8.130977480783645888e+02 1.743804924180532510e+02 1.089425948426264767e+01
8.403174146377128864e+02 1.656018293089634028e+02 9.830348663535573905e+00
8.647687100299433496e+02 1.569924305702459719e+02 9.417453807442029756e+00
8.909016616530650481e+02 1.480615493187304992e+02 8.677383038927359848e+00
9.173789290298507240e+02 1.381512111911273735e+02 8.178511278207793112e+00
9.596782466787788053e+02 1.218294948872376438e+02 6.713748072753787710e+00
9.805034560517310638e+02 1.133048877262971104e+02 6.153987229046720131e+00


==> figures/hybrid_smpc_x.txt <==
0.000000000000000000e+00 1.250000000000000000e-01 2.500000000000000000e-01 3.750000000000000000e-01 5.000000000000000000e-01 6.250000000000000000e-01 7.500000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00 1.125000000000000000e+00 1.250000000000000000e+00 1.375000000000000000e+00 1.500000000000000000e+00 1.625000000000000000e+00 1.750000000000000000e+00 1.875000000000000000e+00 2.000000000000000000e+00 2.125000000000000000e+00 2.250000000000000000e+00 2.375000000000000000e+00 2.500000000000000000e+00 2.625000000000000000e+00 2.750000000000000000e+00 2.875000000000000000e+00 3.000000000000000000e+00 3.125000000000000000e+00 3.250000000000000000e+00 3.375000000000000000e+00 3.500000000000000000e+00 3.625000000000000000e+00 3.750000000000000000e+00 3.875000000000000000e+00 4.000000000000000000e+00 4.125000000000000000e+00 4.250000000000000000e+00 4.375000000000000000e+00 4.500000000000000000e+00 4.625000000000000000e+00 4.750000000000000000e+00 4.875000000000000000e+00 5.000000000000000000e+00 5.125000000000000000e+00 5.250000000000000000e+00 5.375000000000000000e+00 5.500000000000000000e+00 5.625000000000000000e+00 5.750000000000000000e+00 5.875000000000000000e+00 6.000000000000000000e+00 6.125000000000000000e+00 6.250000000000000000e+00 6.375000000000000000e+00 6.500000000000000000e+00 6.625000000000000000e+00 6.750000000000000000e+00 6.875000000000000000e+00 7.000000000000000000e+00 7.125000000000000000e+00 7.250000000000000000e+00 7.375000000000000000e+00 7.500000000000000000e+00 7.625000000000000000e+00 7.750000000000000000e+00 7.875000000000000000e+00 8.000000000000000000e+00 8.125000000000000000e+00 8.250000000000000000e+00 8.375000000000000000e+00 8.500000000000000000e+00 8.625000000000000000e+00 8.750000000000000000e+00 8.875000000000000000e+00 9.000000000000000000e+00 9.125000000000000000e+00 9.250000000000000000e+00 9.375000000000000000e+00 9.500000000000000000e+00 9.625000000000000000e+00 9.750000000000000000e+00 9.875000000000000000e+00 1.000000000000000000e+01 1.012500000000000000e+01 1.025000000000000000e+01 1.037500000000000000e+01 1.050000000000000000e+01 1.062500000000000000e+01 1.075000000000000000e+01 1.087500000000000000e+01 1.100000000000000000e+01 1.112500000000000000e+01 1.125000000000000000e+01 1.137500000000000000e+01 1.150000000000000000e+01 1.162500000000000000e+01 1.175000000000000000e+01 1.187500000000000000e+01 1.200000000000000000e+01 1.212500000000000000e+01 1.225000000000000000e+01 1.237500000000000000e+01 1.250000000000000000e+01 1.262500000000000000e+01 1.275000000000000000e+01 1.287500000000000000e+01 1.300000000000000000e+01 1.312500000000000000e+01 1.325000000000000000e+01 1.337500000000000000e+01 1.350000000000000000e+01 1.362500000000000000e+01 1.375000000000000000e+01 1.387500000000000000e+01 1.400000000000000000e+01 1.412500000000000000e+01 1.425000000000000000e+01 1.437500000000000000e+01 1.450000000000000000e+01 1.462500000000000000e+01 1.475000000000000000e+01 1.487500000000000000e+01 1.500000000000000000e+01 1.512500000000000000e+01 1.525000000000000000e+01 1.537500000000000000e+01 1.550000000000000000e+01 1.562500000000000000e+01 1.575000000000000000e+01 1.587500000000000000e+01 1.600000000000000000e+01 1.612500000000000000e+01 1.625000000000000000e+01 1.637500000000000000e+01 1.650000000000000000e+01 1.662500000000000000e+01 1.675000000000000000e+01 1.687500000000000000e+01 1.700000000000000000e+01 1.712500000000000000e+01 1.725000000000000000e+01 1.737500000000000000e+01 1.750000000000000000e+01 1.762500000000000000e+01 1.775000000000000000e+01 1.787500000000000000e+01 1.800000000000000000e+01 1.812500000000000000e+01 1.825000000000000000e+01 1.837500000000000000e+01 1.850000000000000000e+01 1.862500000000000000e+01 1.875000000000000000e+01 1.887500000000000000e+01 1.900000000000000000e+01 1.912500000000000000e+01 1.925000000000000000e+01 1.937500000000000000e+01 1.950000000000000000e+01 1.962500000000000000e+01 1.975000000000000000e+01 1.987500000000000000e+01 2.000000000000000000e+01 2.012500000000000000e+01 2.025000000000000000e+01 2.037500000000000000e+01 2.050000000000000000e+01 2.062500000000000000e+01 2.075000000000000000e+01 2.087500000000000000e+01 2.100000000000000000e+01 2.112500000000000000e+01 2.125000000000000000e+01 2.137500000000000000e+01 2.150000000000000000e+01 2.162500000000000000e+01 2.175000000000000000e+01 2.187500000000000000e+01 2.200000000000000000e+01 2.212500000000000000e+01 2.225000000000000000e+01 2.237500000000000000e+01 2.250000000000000000e+01 2.262500000000000000e+01 2.275000000000000000e+01 2.287500000000000000e+01 2.300000000000000000e+01 2.312500000000000000e+01 2.325000000000000000e+01 2.337500000000000000e+01 2.350000000000000000e+01 2.362500000000000000e+01 2.375000000000000000e+01 2.387500000000000000e+01 2.400000000000000000e+01 2.412500000000000000e+01 2.425000000000000000e+01 2.437500000000000000e+01 2.450000000000000000e+01 2.462500000000000000e+01 2.475000000000000000e+01 2.487500000000000000e+01 2.500000000000000000e+01 2.512500000000000000e+01 2.525000000000000000e+01 2.537500000000000000e+01 2.550000000000000000e+01 2.562500000000000000e+01 2.575000000000000000e+01 2.587500000000000000e+01 2.600000000000000000e+01 2.612500000000000000e+01 2.625000000000000000e+01 2.637500000000000000e+01 2.650000000000000000e+01 2.662500000000000000e+01 2.675000000000000000e+01 2.687500000000000000e+01 2.700000000000000000e+01 2.712500000000000000e+01 2.725000000000000000e+01 2.737500000000000000e+01 2.750000000000000000e+01 2.762500000000000000e+01 2.775000000000000000e+01 2.787500000000000000e+01 2.800000000000000000e+01 2.812500000000000000e+01 2.825000000000000000e+01 2.837500000000000000e+01 2.850000000000000000e+01 2.862500000000000000e+01 2.875000000000000000e+01 2.887500000000000000e+01 2.900000000000000000e+01 2.912500000000000000e+01 2.925000000000000000e+01 2.937500000000000000e+01 2.950000000000000000e+01 2.962500000000000000e+01 2.975000000000000000e+01 2.987500000000000000e+01 3.000000000000000000e+01 3.012500000000000000e+01 3.025000000000000000e+01 3.037500000000000000e+01 3.050000000000000000e+01 3.062500000000000000e+01 3.075000000000000000e+01 3.087500000000000000e+01 3.100000000000000000e+01 3.112500000000000000e+01 3.125000000000000000e+01 3.137500000000000000e+01 3.150000000000000000e+01 3.162500000000000000e+01 3.175000000000000000e+01 3.187500000000000000e+01 3.200000000000000000e+01 3.212500000000000000e+01 3.225000000000000000e+01 3.237500000000000000e+01 3.250000000000000000e+01 3.262500000000000000e+01 3.275000000000000000e+01 3.287500000000000000e+01 3.300000000000000000e+01 3.312500000000000000e+01 3.325000000000000000e+01 3.337500000000000000e+01 3.350000000000000000e+01 3.362500000000000000e+01 3.375000000000000000e+01 3.387500000000000000e+01 3.400000000000000000e+01 3.412500000000000000e+01 3.425000000000000000e+01 3.437500000000000000e+01 3.450000000000000000e+01 3.462500000000000000e+01 3.475000000000000000e+01 3.487500000000000000e+01 3.500000000000000000e+01 3.512500000000000000e+01 3.525000000000000000e+01 3.537500000000000000e+01 3.550000000000000000e+01 3.562500000000000000e+01 3.575000000000000000e+01 3.587500000000000000e+01 3.600000000000000000e+01 3.612500000000000000e+01 3.625000000000000000e+01 3.637500000000000000e+01 3.650000000000000000e+01 3.662500000000000000e+01 3.675000000000000000e+01 3.687500000000000000e+01 3.700000000000000000e+01 3.712500000000000000e+01 3.725000000000000000e+01 3.737500000000000000e+01 3.750000000000000000e+01 3.762500000000000000e+01 3.775000000000000000e+01 3.787500000000000000e+01 3.800000000000000000e+01 3.812500000000000000e+01 3.825000000000000000e+01 3.837500000000000000e+01 3.850000000000000000e+01 3.862500000000000000e+01 3.875000000000000000e+01 3.887500000000000000e+01 3.900000000000000000e+01 3.912500000000000000e+01 3.925000000000000000e+01 3.937500000000000000e+01 3.950000000000000000e+01 3.962500000000000000e+01 3.975000000000000000e+01 3.987500000000000000e+01 4.000000000000000000e+01 4.012500000000000000e+01 4.025000000000000000e+01 4.037500000000000000e+01 4.050000000000000000e+01 4.062500000000000000e+01 4.075000000000000000e+01 4.087500000000000000e+01 4.100000000000000000e+01 4.112500000000000000e+01 4.125000000000000000e+01 4.137500000000000000e+01 4.150000000000000000e+01 4.162500000000000000e+01 4.175000000000000000e+01 4.187500000000000000e+01 4.200000000000000000e+01 4.212500000000000000e+01 4.225000000000000000e+01 4.237500000000000000e+01 4.250000000000000000e+01 4.262500000000000000e+01 4.275000000000000000e+01 4.287500000000000000e+01 4.300000000000000000e+01 4.312500000000000000e+01 4.325000000000000000e+01 4.337500000000000000e+01 4.350000000000000000e+01 4.362500000000000000e+01 4.375000000000000000e+01 4.387500000000000000e+01 4.400000000000000000e+01 4.412500000000000000e+01 4.425000000000000000e+01 4.437500000000000000e+01 4.450000000000000000e+01 4.462500000000000000e+01 4.475000000000000000e+01 4.487500000000000000e+01 4.500000000000000000e+01 4.512500000000000000e+01 4.525000000000000000e+01 4.537500000000000000e+01 4.550000000000000000e+01 4.562500000000000000e+01 4.575000000000000000e+01 4.587500000000000000e+01 4.600000000000000000e+01 4.612500000000000000e+01 4.625000000000000000e+01 4.637500000000000000e+01 4.650000000000000000e+01 4.662500000000000000e+01 4.675000000000000000e+01 4.687500000000000000e+01 4.700000000000000000e+01 4.712500000000000000e+01 4.725000000000000000e+01 4.737500000000000000e+01 4.750000000000000000e+01 4.762500000000000000e+01 4.775000000000000000e+01 4.787500000000000000e+01 4.800000000000000000e+01 4.812500000000000000e+01 4.825000000000000000e+01 4.837500000000000000e+01 4.850000000000000000e+01 4.862500000000000000e+01 4.875000000000000000e+01 4.887500000000000000e+01 4.900000000000000000e+01 4.912500000000000000e+01 4.925000000000000000e+01 4.937500000000000000e+01 4.950000000000000000e+01 4.962500000000000000e+01 4.975000000000000000e+01 4.987500000000000000e+01 5.000000000000000000e+01
2.000000000000000000e+02 2.016072576544862045e+02 2.072666039852945232e+02 2.150317956233605230e+02 2.248795230123178328e+02 2.361354596969128750e+02 2.487072097414041991e+02 2.628876357061623139e+02 2.780583988724169444e+02 2.944594052298503470e+02 3.121924989463712450e+02 3.305303620643593945e+02 3.499342301190945363e+02 3.694114424221740478e+02 3.892647247764275562e+02 4.089851463701818375e+02 4.280434445458826644e+02 4.465238034816489403e+02 4.642742473580507863e+02 4.810432699904987999e+02 4.973205282849035029e+02 5.128563343612745484e+02 5.284682132010234454e+02 5.438926743778505397e+02 5.591837150400206156e+02 5.740820995040751313e+02 5.888428086681730065e+02 6.034590472451558298e+02 6.176049048527991090e+02 6.318201470585486277e+02 6.457106205796573022e+02 6.594099515442198935e+02 6.727516646957433295e+02 6.856070401853233989e+02 6.983273985318437553e+02 7.107769048504941338e+02 7.226744208710036901e+02 7.345011088846098346e+02 7.457680626756933862e+02 7.566210869537761710e+02 7.673151378958377791e+02 7.774006327027526595e+02 7.871201821360663189e+02 7.966144820784952572e+02 8.057691549856680240e+02 8.146852185249377953e+02 8.233082291604868033e+02 8.313645730772168463e+02 8.394065899312089414e+02 8.470493965563739494e+02 8.545284617683327042e+02 8.615190505978438296e+02 8.683427368318149320e+02 8.749922758908791138e+02 8.813873834956457358e+02 8.872562782136629949e+02 8.930840132899060109e+02 8.987312099915892531e+02 9.041509544313211109e+02 9.095422842622940607e+02 9.146818787058501812e+02 9.196184340693710055e+02 9.244256290605825370e+02 9.287911999606008067e+02 9.332565924505379371e+02 9.372183018698465276e+02 9.411074521317748349e+02 9.449222908706001363e+02 9.485235409574033838e+02 9.521999462553159219e+02 9.557036965780314404e+02 9.587286335955607228e+02 9.617358873909561225e+02 9.647338755479173642e+02 9.675427320001462022e+02 9.703029312959919253e+02 9.728892147258798104e+02 9.754335984856969617e+02 9.777976864032241338e+02 9.801074720383888916e+02 9.822719176360799338e+02 9.845190387385727036e+02 9.864262156255020955e+02 9.885104919894619115e+02 9.903330969578291842e+02 9.921071129583361881e+02 9.938987846261874211e+02 9.953669898912827421e+02 9.969278949239094345e+02 9.983946209592537571e+02 9.997478522119866966e+02 1.001162657758482965e+03 1.002569401995034468e+03 1.003870023592073039e+03 1.004840688029697958e+03 1.005961601796276341e+03 1.006958409729476671e+03 1.007730267462089273e+03 1.008357442622877670e+03 1.009006778038545121e+03 1.010002651412970749e+03 1.010483896258974482e+03 1.011272178291902719e+03 1.011861391684615228e+03 1.012299677896194567e+03 1.012883599752196460e+03 1.013454404655959593e+03 1.013859614802621422e+03 1.014234656221863702e+03 1.014707239189709867e+03 1.015113946547542810e+03 1.015302089073606453e+03 1.015651401586417137e+03 1.016082148714592677e+03 1.016412051258295946e+03 1.016656118933356765e+03 1.016899415351841071e+03 1.017188238562285164e+03 1.017395581767289400e+03 1.017488427636543292e+03 1.017688602237188206e+03 1.017634889736788296e+03 1.017784679331343455e+03 1.017771973667810698e+03 1.017817525421492292e+03 1.017945156893687226e+03 1.017928492095703518e+03 1.018098408093165403e+03 1.018210608925459496e+03 1.018353952614073137e+03 1.018448707627307499e+03 1.018225358566916043e+03 1.018066669924263579e+03 1.017979933383109369e+03 1.017756203261424275e+03 1.017687925008033972e+03 1.017471669798607081e+03 1.017555517606344551e+03 1.017497001065978452e+03 1.017482657907911289e+03 1.017477332268109080e+03 1.017393529651043195e+03 1.017348728715568427e+03 1.017348784792510173e+03 1.016905003028335955e+03 1.016778446488459736e+03 1.016804309060735818e+03 1.016631211180337345e+03 1.016685324724336851e+03 1.016831139789733129e+03 1.016783203883928309e+03 1.016670933373401681e+03 1.016472630352763872e+03 1.016360221608817824e+03 1.016267101067177919e+03 1.016041133769148132e+03 1.016064021814249827e+03 1.015914101645537357e+03 1.015885158993915070e+03 1.015940531346922398e+03 1.016009151898871664e+03 1.015945859443529343e+03 1.015823276120630908e+03 1.015838739729907502e+03 1.015792150518101153e+03 1.015813884676776752e+03 1.015810884323804316e+03 1.016055907455365514e+03 1.015964207651495258e+03 1.015861283117189146e+03 1.015765216897798609e+03 1.015732509114530671e+03 1.015807527617951109e+03 1.015859776053917130e+03 1.015942864837826505e+03 1.015970848532640275e+03 1.016115552970947419e+03 1.016133455188603762e+03 1.016100633834660584e+03 1.016134993461906333e+03 1.016079716353377535e+03 1.016195172248779386e+03 1.016336893640513608e+03 1.016419001628712294e+03 1.016817452348709367e+03 1.016976922047186576e+03 1.017058665997537446e+03 1.017084104176521691e+03 1.017327390142817421e+03 1.017419309862587284e+03 1.017337399253528702e+03 1.017562220795865755e+03 1.017516771759084122e+03 1.017744300546518161e+03 1.018002673667553154e+03 1.018152768426348302e+03 1.018408378927144213e+03 1.018768337175691613e+03 1.018905992364497138e+03 1.019053347811384583e+03 1.019350087763433066e+03 1.019524575291839028e+03 1.019782758122880864e+03 1.019959761031417543e+03 1.020276232950122903e+03 1.020606809653448749e+03 1.020904874486380777e+03 1.021188862461523740e+03 1.021306325864799419e+03 1.021598852988021463e+03 1.021522386480607111e+03 1.021678780256272603e+03 1.021711810274507229e+03 1.021816155731944832e+03 1.021863447600562040e+03 1.022144073965074654e+03 1.022328428356602103e+03 1.022563344265246542e+03 1.022862140674507259e+03 1.022978376717498122e+03 1.023148261524833060e+03 1.023473765039318209e+03 1.023680252366291597e+03 1.023725670642037244e+03 1.024040821792342513e+03 1.024101929226498669e+03 1.024339020807031602e+03 1.024745425385987801e+03 1.024758463369055335e+03 1.024852255637160169e+03 1.024864550367998845e+03 1.025142290372488560e+03 1.025265369644198699e+03 1.025597811984399868e+03 1.025838584366235864e+03 1.025586764524350883e+03 1.025889905262406728e+03 1.025858143286016457e+03 1.025924352994890569e+03 1.026202197904047580e+03 1.026290890582658221e+03 1.026193835702964634e+03 1.026295883400965977e+03 1.026348789983457664e+03 1.026433405264812109e+03 1.026520979291102094e+03 1.026417206770292751e+03 1.026363948001846211e+03 1.026276838600236488e+03 1.026091922254717247e+03 1.026039829793852732e+03 1.026133544839464776e+03 1.026175244291064473e+03 1.026030060262512052e+03 1.026037471795582860e+03 1.026043124391339916e+03 1.026136704288995816e+03 1.026306528205231416e+03 1.026029298947263669e+03 1.025931635582764102e+03 1.025937703948359285e+03 1.025944683371137444e+03 1.025959216809290183e+03 1.025898641655141319e+03 1.025976937642165922e+03 1.025873132856672100e+03 1.025761956982379161e+03 1.025637211597615533e+03 1.025459327381845014e+03 1.025460920547214982e+03 1.025640281288669712e+03 1.025574875455918800e+03 1.025404985540227244e+03 1.025468254330331320e+03 1.025457723671389658e+03 1.025402553909886592e+03 1.025329170256267844e+03 1.025629116246566127e+03 1.025661250345067401e+03 1.025700342958104102e+03 1.025818179404710236e+03 1.025798289304184436e+03 1.025931480413617010e+03 1.025854420866238343e+03 1.025843222600161653e+03 1.025941823007964558e+03 1.025849610241530172e+03 1.026133081514825335e+03 1.026409427467557634e+03 1.026812914298080614e+03 1.027026136090695672e+03 1.027163109301086934e+03 1.027330954428723544e+03 1.027703773828995281e+03 1.027978982404301632e+03 1.028278187707308234e+03 1.028292330229993013e+03 1.028695323051154901e+03 1.028969155366695531e+03 1.029182463529921961e+03 1.029483277794458218e+03 1.029788705081735998e+03 1.029920556571645420e+03 1.030211643127670413e+03 1.030374019922106299e+03 1.030514094805151672e+03 1.030691568208359513e+03 1.030894984365938626e+03 1.031150093528330444e+03 1.031400220548495327e+03 1.031725106710982800e+03 1.032062547785558991e+03 1.032281275004429745e+03 1.032646194507016617e+03 1.033014837962738056e+03 1.033367288361584770e+03 1.033533057520665125e+03 1.033914621099196211e+03 1.034119160409544065e+03 1.034634909950321344e+03 1.035134131206578559e+03 1.035405294435190399e+03 1.035850311868262679e+03 1.036247822117454689e+03 1.036656733014626070e+03 1.036918362117523202e+03 1.037094859317381633e+03 1.037499549223715576e+03 1.038005863120009508e+03 1.038525731434068575e+03 1.038617442953356658e+03 1.038874865230141268e+03 1.039410297734000778e+03 1.039546884830919225e+03 1.039799090459069930e+03 1.040360748591736183e+03 1.040763960315316808e+03 1.041302303603156361e+03 1.041556942342628417e+03 1.041944322798391113e+03 1.042054441288957605e+03 1.042407456487449053e+03 1.042911985519464224e+03 1.043459114923983634e+03 1.043954899489380750e+03 1.044137992820073805e+03 1.044473802154498344e+03 1.044798965235097967e+03 1.045429025585859335e+03 1.045680617968247589e+03 1.046211559208395556e+03 1.046839361341594440e+03 1.047373970926809079e+03 1.047765601817578727e+03 1.048098688510400734e+03 1.048721981839127693e+03 1.049098155899077028e+03 1.049712128825899526e+03 1.050112982574322587e+03 1.050537787345326706e+03 1.051048332400866229e+03 1.051330253207804844e+03 1.051571839733943307e+03 1.051884195557293197e+03 1.052268374830058747e+03 1.052640439484748413e+03 1.052975077005405410e+03 1.053528847060513726e+03 1.053668786601891952e+03 1.054181220879862622e+03 1.054286750749528665e+03 1.054562947011693268e+03 1.054780030066456447e+03 1.054858735879271762e+03 1.054897442295183282e+03 1.055544880626082431e+03 1.055692057042065017e+03 1.055928646500401101e+03 1.056191325887280982e+03 1.056452062687873195e+03 1.056616180869250229e+03 1.056692629083611109e+03 1.056677223415876824e+03 1.057048592864609418e+03 1.057090824544206498e+03 1.057431946855758497e+03 1.057659407300135399e+03 1.058052789458040479e+03 1.058052630901530620e+03 1.057990300626311864e+03 1.058231526065461594e+03 1.058339518443294310e+03 1.058416786378681536e+03 1.058413263693180397e+03 1.058429902304648522e+03 1.058427952473381993e+03 1.058368052580429321e+03 1.058243870112578406e+03 1.058251515324200682e+03 1.058285732079432364e+03 1.058409052990786449e+03
0.000000000000000000e+00 3.824563433880671681e+01 7.799966937780493481e+01 1.283734757171088177e+02 1.847147671269811440e+02 2.407849182612666539e+02 2.915338028230760870e+02 3.328855683352082337e+02 3.629756442325469834e+02 3.813972081728404078e+02 3.879582721389952553e+02 3.841581103282730396e+02 3.718978821819339373e+02 3.535979691585672526e+02 3.323408638566664308e+02 3.110748767915177950e+02 2.919829755805771470e+02 2.767231752961030224e+02 2.655201498796743067e+02 2.581540252932372255e+02 2.540299463309062844e+02 2.522757864720382486e+02 2.524261106668578236e+02 2.531523155158925249e+02 2.540452615130407139e+02 2.550074670810776070e+02 2.553566574412502348e+02 2.552706385283781003e+02 2.547650717775087230e+02 2.533235466385845029e+02 2.516677719140993190e+02 2.496270953062764875e+02 2.472992510279694613e+02 2.446297709224745347e+02 2.417816587232165091e+02 2.387658731831559180e+02 2.355673304190009389e+02 2.323948284836980633e+02 2.292588469759037935e+02 2.259787986866288634e+02 2.227327835184421190e+02 2.194325752070373596e+02 2.164621249598409634e+02 2.132946307855212638e+02 2.102892095667063188e+02 2.070482313277595665e+02 2.041033957052047754e+02 2.011734015480350592e+02 1.982054499260994191e+02 1.952797695931446640e+02 1.924082896992511849e+02 1.894442885306382323e+02 1.866685948160544797e+02 1.839476454936323648e+02 1.811292837680553589e+02 1.785653652134126332e+02 1.761137231147768603e+02 1.735988334314490373e+02 1.710747949793995701e+02 1.686502779162509285e+02 1.663059871419593776e+02 1.639494876867786957e+02 1.615995144467459852e+02 1.592442211345514522e+02 1.572353367874942762e+02 1.551132698286400284e+02 1.529744977028791197e+02 1.511369424942573403e+02 1.490781922441900349e+02 1.471887182748744465e+02 1.454011187284250752e+02 1.437263342836717754e+02 1.420170196568915912e+02 1.402908694397741840e+02 1.388185429198160250e+02 1.372404962513149940e+02 1.356353879978751138e+02 1.342425629194884209e+02 1.329929822364789231e+02 1.316801451557198277e+02 1.303295769201126291e+02 1.289955039205268861e+02 1.278020669091996950e+02 1.266369636148632623e+02 1.255847601103637885e+02 1.244538387062457332e+02 1.232967310086025918e+02 1.224209606873244809e+02 1.214572955239583791e+02 1.203254007275977813e+02 1.195803482743449706e+02 1.185817649877263591e+02 1.178753061101256776e+02 1.171736677208390631e+02 1.162996578693137337e+02 1.156194972682332605e+02 1.147274362696240217e+02 1.142793830632641345e+02 1.136188508764302014e+02 1.130163465486042469e+02 1.123857210609749302e+02 1.120032384088011526e+02 1.114620146344078364e+02 1.107094813582479134e+02 1.103162295371178345e+02 1.099149471602103176e+02 1.093558674336605065e+02 1.090268804153792104e+02 1.085821701805018478e+02 1.082924785745316427e+02 1.080086766118419348e+02 1.078010583534133815e+02 1.074658754535954870e+02 1.071559179992432576e+02 1.068433183832347453e+02 1.065511726271294179e+02 1.062405808948080619e+02 1.057696719920160149e+02 1.055152159353289676e+02 1.052669317300793494e+02 1.050321960389322271e+02 1.047412628601592246e+02 1.048187448574667826e+02 1.046881736681183241e+02 1.046073778701580039e+02 1.042953369512967896e+02 1.041051662285167794e+02 1.038630261705267799e+02 1.036802416839684327e+02 1.035237270657490427e+02 1.034441729819382516e+02 1.033402463482079270e+02 1.032122497055876238e+02 1.031176296631854257e+02 1.031107434613389273e+02 1.030126220895314901e+02 1.029298999149846026e+02 1.029069678072873160e+02 1.027786399722980093e+02 1.027299300413558427e+02 1.027621862479087724e+02 1.026389496731304121e+02 1.025482445389655055e+02 1.025355725863019245e+02 1.023808428971294404e+02 1.023488830197752435e+02 1.022881802311065229e+02 1.022862250372520805e+02 1.023570848824782615e+02 1.022348605275974052e+02 1.022952301719081447e+02 1.022593871143958353e+02 1.022107197525671722e+02 1.021491425917991478e+02 1.022193500054234363e+02 1.023998824963233290e+02 1.022358938076927046e+02 1.023011425779062620e+02 1.023640829897902904e+02 1.022119994483012420e+02 1.020879717220911971e+02 1.021525580360315502e+02 1.022348244472094194e+02 1.022470563069228007e+02 1.023430434968466187e+02 1.025030553381998715e+02 1.025144110341610428e+02 1.024500818591313305e+02 1.024222121678130435e+02 1.024143583964368815e+02 1.027286793636191788e+02 1.027926842044893760e+02 1.028588255236232101e+02 1.030307006642106700e+02 1.030076159633584609e+02 1.030108389673130063e+02 1.031032397871231154e+02 1.031060383779125829e+02 1.033367539539885769e+02 1.033115859664228395e+02 1.034632012405935626e+02 1.036574840724737214e+02 1.036664511238206785e+02 1.039998604655272061e+02 1.039825975067561359e+02 1.042197739757424557e+02 1.042468689270253748e+02 1.044480768060551554e+02 1.044333804084600672e+02 1.046015104118368839e+02 1.046002263743187370e+02 1.048448186148110466e+02 1.050144911800887826e+02 1.050453392040640352e+02 1.052805940055082630e+02 1.052510744316875417e+02 1.054086424384814791e+02 1.054192037247381251e+02 1.055087810835186417e+02 1.054910902499946701e+02 1.056099392093607037e+02 1.057006683047987394e+02 1.056454841434843672e+02 1.057467084390070227e+02 1.058864121604890869e+02 1.058417441787776880e+02 1.055201447108871804e+02 1.055164147026115700e+02 1.055222660125310483e+02 1.055004247421886276e+02 1.055193750358795910e+02 1.055414580246457632e+02 1.055356650429632026e+02 1.056680585056976582e+02 1.056661460439382410e+02 1.057009801099958537e+02 1.055376612520921213e+02 1.056136992223900819e+02 1.056415782189079238e+02 1.054903460777722302e+02 1.054651962073744471e+02 1.055426684904041821e+02 1.056128138321121810e+02 1.054999609692248725e+02 1.056046225270513332e+02 1.055174991052721509e+02 1.056045140408945571e+02 1.053479286604776348e+02 1.054563104041772590e+02 1.054517277168747569e+02 1.053827698097808536e+02 1.053250505886161363e+02 1.053780071528647397e+02 1.053605440912046589e+02 1.055044543821184533e+02 1.056276938555524794e+02 1.055399791118471313e+02 1.057400068271188616e+02 1.058013254511484575e+02 1.060666677915012599e+02 1.061083859658657360e+02 1.060732021907459881e+02 1.062105341710754942e+02 1.064742501402323285e+02 1.067632619938609508e+02 1.069006050590213164e+02 1.072414057101858162e+02 1.074582961801200014e+02 1.077196876591481072e+02 1.082226098237876499e+02 1.088055812745888460e+02 1.096246008807948868e+02 1.100529720949133292e+02 1.105486660955836697e+02 1.110819731376304560e+02 1.117649112858230041e+02 1.123400565719049098e+02 1.125996628501197989e+02 1.130883601061569266e+02 1.135631766482109839e+02 1.142058382411393609e+02 1.147878159352392800e+02 1.153774198921433651e+02 1.157033799513632175e+02 1.161949037573829315e+02 1.165673815330083016e+02 1.170454164161661197e+02 1.175083444342150045e+02 1.179713203679829974e+02 1.184446807193991305e+02 1.189271367259635213e+02 1.195938345988974874e+02 1.198951261943401363e+02 1.202423972121934099e+02 1.205021864899693185e+02 1.206576850754758112e+02 1.206498672752626362e+02 1.202226847080397789e+02 1.201808234134932150e+02 1.203416998133702407e+02 1.203499238842737782e+02 1.205863035808576456e+02 1.205899877493207413e+02 1.208076545751931832e+02 1.208132302265403411e+02 1.210036263246762473e+02 1.209656810265251039e+02 1.208777050306912599e+02 1.207701013079310002e+02 1.205603339174274140e+02 1.200236552633068499e+02 1.196655267795939466e+02 1.194226753758719042e+02 1.191892073238916936e+02 1.186932365974694932e+02 1.181921384126494701e+02 1.176534522374882386e+02 1.171168615540782838e+02 1.165117896156275918e+02 1.159355589789173706e+02 1.154050545734864528e+02 1.148985153865379232e+02 1.144605536455428592e+02 1.140758256794756420e+02 1.138086130485821315e+02 1.132386631242271875e+02 1.127844791962711071e+02 1.124810055130935496e+02 1.119289375304698382e+02 1.115851639361370928e+02 1.115148308692663335e+02 1.109260738682063305e+02 1.106313768691708930e+02 1.104443264318029634e+02 1.099437466455999441e+02 1.096744141199158094e+02 1.093946320983208409e+02 1.089679436014767049e+02 1.089915752492878624e+02 1.087834747619158549e+02 1.084318392537404776e+02 1.083114392119818490e+02 1.081473334666157911e+02 1.078600089218761724e+02 1.076757592463099229e+02 1.073959128148714655e+02 1.072648112146560919e+02 1.072540161124881308e+02 1.070829043076030587e+02 1.069000545398748017e+02 1.066527240932972944e+02 1.065737220719197467e+02 1.063683536721296150e+02 1.062619132856762434e+02 1.061647401350179081e+02 1.059384925426200681e+02 1.058736197390141172e+02 1.056583045462451480e+02 1.055266323458225770e+02 1.053474621861083307e+02 1.053957346156377923e+02 1.052417752038339529e+02 1.052096813951571477e+02 1.050534957932902955e+02 1.048284252480164156e+02 1.047293118210098442e+02 1.044777157131000251e+02 1.046218897428900334e+02 1.044808258482079282e+02 1.043517334017396223e+02 1.040638752024179041e+02 1.039061355199168020e+02 1.039471537657300928e+02 1.038181698231409769e+02 1.036405943792076130e+02 1.037390878132990082e+02 1.035630097928768123e+02 1.032958451105903919e+02 1.032179284231905712e+02 1.029546124930070192e+02 1.030327650524667149e+02 1.028805188647388320e+02 1.026230390737384397e+02 1.024055515186856695e+02 1.023898752279122562e+02 1.023679372299888541e+02 1.023108179908434749e+02 1.022633048663008992e+02 1.021704615464774690e+02 1.018282617816459918e+02 1.017964713999909065e+02 1.017739335761896911e+02 1.014945538567277907e+02 1.015035799410656949e+02 1.012490312753134845e+02 1.012624528231058036e+02 1.011806672177676631e+02 1.010426911791877700e+02 1.010462220851667752e+02 1.008033788197598710e+02 1.007355115274886117e+02 1.005861517280297193e+02 1.005789345157299124e+02 1.004778564106816674e+02 1.004535635186637705e+02 1.003153384473072549e+02 1.003008766504488989e+02 1.001663516231137692e+02 1.001030879299863585e+02 1.000717040878579667e+02 1.001837907521285587e+02 9.998482983588093020e+01 9.980734907046709736e+01 9.965735058257047285e+01 9.993774133134614601e+01 9.982160426891992699e+01 9.980256942955436728e+01 9.984086060387195971e+01 9.988294691761338129e+01 9.992604528916770334e+01 9.976289972930749173e+01
2.000000000000000000e+02 2.012326404549293954e+02 2.060350766073969453e+02 2.133437560931849930e+02 2.228968638589429361e+02 2.339276889778929274e+02 2.463069541623519285e+02 2.603145877897997593e+02 2.753301878354238852e+02 2.915963223536473947e+02 3.092205524510051760e+02 3.274824351520681489e+02 3.468509408083332346e+02 3.663370112969980141e+02 3.862414424220574460e+02 4.060456341801768758e+02 4.252043711647871191e+02 4.437852628297333126e+02 4.616236773155098376e+02 4.784614201950502661e+02 4.947879864870648134e+02 5.103574117506687458e+02 5.259925520903614142e+02 5.414352902368223113e+02 5.567440743166735047e+02 5.716628547941234046e+02 5.864486665648087182e+02 6.010957939574348075e+02 6.152783955228577497e+02 6.295364215753482995e+02 6.434748232431571751e+02 6.572263652728514671e+02 6.706235188363290263e+02 6.835367148714827863e+02 6.963164960107679917e+02 7.088252923790171280e+02 7.207831610385036356e+02 7.326700029967262253e+02 7.439964605496329568e+02 7.549081001674730942e+02 7.656596990057184939e+02 7.758015462732820424e+02 7.855761188724237627e+02 7.951240838599762810e+02 8.043310473561988374e+02 8.132980398680639382e+02 8.219705913028864188e+02 8.300750581402782018e+02 8.381638109404095758e+02 8.458519820889622451e+02 8.533750448015711072e+02 8.604082892678928829e+02 8.672732930911327003e+02 8.739628152307541313e+02 8.803966115474410117e+02 8.863029015286193726e+02 8.921667437783904688e+02 8.978488065807757721e+02 9.033022193835084863e+02 9.087260381748027385e+02 9.138969562451221691e+02 9.188637026800771537e+02 9.236999922165470025e+02 9.280935945368230477e+02 9.325859534188288080e+02 9.365736004985664067e+02 9.404877175493746790e+02 9.443265581160962938e+02 9.479508920453417886e+02 9.516494959768474473e+02 9.551745709849818695e+02 9.582199849590917893e+02 9.612469114278852658e+02 9.642638077073617069e+02 9.670908173258019360e+02 9.698684468598570447e+02 9.724714794291381850e+02 9.750319426319247214e+02 9.774114511318248333e+02 9.797360354510843763e+02 9.819146954953650948e+02 9.841754700101510025e+02 9.860957511222455878e+02 9.881926023666276251e+02 9.900272702354881176e+02 9.918128666113930194e+02 9.936156624772281702e+02 9.950945386150315244e+02 9.966656842974232404e+02 9.981422550284485169e+02 9.995049340278083037e+02 1.000928811245265251e+03 1.002344260060531951e+03 1.003653230900602807e+03 1.004631920998721398e+03 1.005760544732230414e+03 1.006764768631335528e+03 1.007543738764557929e+03 1.008177755991948288e+03 1.008833674589570251e+03 1.009835878562022799e+03 1.010323207390670291e+03 1.011117337917892542e+03 1.011712187643623679e+03 1.012155896636422199e+03 1.012745030002252633e+03 1.013320851251277986e+03 1.013730888822890392e+03 1.014110574238639060e+03 1.014587627522880780e+03 1.014998634226068134e+03 1.015190913684593284e+03 1.015544211206951559e+03 1.015978799720026359e+03 1.016312402369271581e+03 1.016560034341377332e+03 1.016806766272124264e+03 1.017098904286754760e+03 1.017309444716360076e+03 1.017405370137538625e+03 1.017608511136750280e+03 1.017557660389617240e+03 1.017710202578852545e+03 1.017700155307337354e+03 1.017748267185978534e+03 1.017878377015224260e+03 1.017864105821311000e+03 1.018036333472094725e+03 1.018150764245616188e+03 1.018296258851581570e+03 1.018393084742125893e+03 1.018171735714404917e+03 1.018014983083038601e+03 1.017930116836782190e+03 1.017708191093160053e+03 1.017641658584723587e+03 1.017427091505720455e+03 1.017512574280909234e+03 1.017455636491419568e+03 1.017442817987758417e+03 1.017438963965165613e+03 1.017356584312737027e+03 1.017313157694008282e+03 1.017314544067154316e+03 1.016872046951934863e+03 1.016746735529377133e+03 1.016773801698050420e+03 1.016601860709594803e+03 1.016657100409984309e+03 1.016804002432071115e+03 1.016757112039505273e+03 1.016645853903097645e+03 1.016448531093436486e+03 1.016337068717824422e+03 1.016244864624119600e+03 1.016019781659191153e+03 1.016043526119958301e+03 1.015894433666466966e+03 1.015866291105505184e+03 1.015922438634130344e+03 1.015991809305293259e+03 1.015929239189740770e+03 1.015807354899266784e+03 1.015823801108174052e+03 1.015778566296470785e+03 1.015802170543747025e+03 1.015801563240939686e+03 1.016049558654251655e+03 1.015961111330015001e+03 1.015862128456145228e+03 1.015770890731417921e+03 1.015743864673766552e+03 1.015825341343534319e+03 1.015884511639853372e+03 1.015974851608074800e+03 1.016010285441240399e+03 1.016162697901526599e+03 1.016188133090821907e+03 1.016162996171528789e+03 1.016205324109993398e+03 1.016158288777053485e+03 1.016282525250995036e+03 1.016432603817161521e+03 1.016522271942827842e+03 1.016927440451368625e+03 1.017090787968167433e+03 1.017174284344952980e+03 1.017200238274614208e+03 1.017443599486577455e+03 1.017533989861791156e+03 1.017449338975048477e+03 1.017672405168984142e+03 1.017623663549180151e+03 1.017848086366352163e+03 1.018101888941972902e+03 1.018244594135058946e+03 1.018491035320999231e+03 1.018839295024107514e+03 1.018961684200282775e+03 1.019092000623766580e+03 1.019370828933365488e+03 1.019525373228377475e+03 1.019762340176897169e+03 1.019916831955633484e+03 1.020210103726258581e+03 1.020515710317316120e+03 1.020786871163540127e+03 1.021043308525562452e+03 1.021132520894048184e+03 1.021397411353727534e+03 1.021293361420619135e+03 1.021424603556751890e+03 1.021434082566865072e+03 1.021517313597332418e+03 1.021545360031712562e+03 1.021809133460785915e+03 1.021976555722220269e+03 1.022195141727177884e+03 1.022477389351278816e+03 1.022575868601039701e+03 1.022728980774446086e+03 1.023038793471012809e+03 1.023228713073746121e+03 1.023257180726012962e+03 1.023557577892694098e+03 1.023603530917805529e+03 1.023827477115679585e+03 1.024220936156491462e+03 1.024219873329445363e+03 1.024301389687222809e+03 1.024303576866625008e+03 1.024575324369653117e+03 1.024693040656244875e+03 1.025021340855398876e+03 1.025256211032198053e+03 1.024996664372554051e+03 1.025298432736939276e+03 1.025265798510580453e+03 1.025334661598721368e+03 1.025618596645011849e+03 1.025710508350407281e+03 1.025616470539803004e+03 1.025728494467070959e+03 1.025794551019240316e+03 1.025894120366881907e+03 1.025996637621621858e+03 1.025907669424328787e+03 1.025875178590275482e+03 1.025816604585071673e+03 1.025670602201167412e+03 1.025673321272246085e+03 1.025828282555741907e+03 1.025917942290413976e+03 1.025809388002964852e+03 1.025855603292931619e+03 1.025895845664154194e+03 1.026014364280892551e+03 1.026192793919380165e+03 1.025905685826481658e+03 1.025804804816524893e+03 1.025812599938760513e+03 1.025814777092806025e+03 1.025814217170628353e+03 1.025725676006462209e+03 1.025770408322978028e+03 1.025620500450164400e+03 1.025459248606266783e+03 1.025282537300925014e+03 1.025050784156441978e+03 1.024992842359123642e+03 1.025096874329244883e+03 1.024940293629224243e+03 1.024660526411656292e+03 1.024594134728021572e+03 1.024438666031122466e+03 1.024215368630100556e+03 1.024069229255128448e+03 1.024373126920889035e+03 1.024283400623762873e+03 1.024335357954646042e+03 1.024463883905398689e+03 1.024399881750424129e+03 1.024554507316682020e+03 1.024411898199362440e+03 1.024437318691851260e+03 1.024575457980096417e+03 1.024438069219647105e+03 1.024748859672221442e+03 1.024854026851194703e+03 1.025024008407763631e+03 1.024900085752854466e+03 1.024823227128087638e+03 1.024858215655189269e+03 1.025072778015436825e+03 1.025026434529523613e+03 1.025058672157412730e+03 1.024805372733515469e+03 1.025132734833285213e+03 1.025129704692863925e+03 1.025099272556860342e+03 1.025220949110988386e+03 1.025270860493496457e+03 1.025138063955296957e+03 1.025288573127055542e+03 1.025241067947470810e+03 1.025201622552077652e+03 1.025246907311932091e+03 1.025317970331569995e+03 1.025421343280904011e+03 1.025489188954126121e+03 1.025630854126242184e+03 1.025794710784105064e+03 1.025853135614230723e+03 1.026072689060581069e+03 1.026309773783779292e+03 1.026543707492644444e+03 1.026603657590628927e+03 1.026890723842606803e+03 1.027012579432974007e+03 1.027456320666067995e+03 1.027893208218334621e+03 1.028111701142376660e+03 1.028513127126309655e+03 1.028875408207893543e+03 1.029257111674157613e+03 1.029499070676227575e+03 1.029662997184926553e+03 1.030062585221259496e+03 1.030569775778609710e+03 1.031096517705892211e+03 1.031200653328590761e+03 1.031475845625360762e+03 1.032034005449790357e+03 1.032198121635606867e+03 1.032482251775211125e+03 1.033079802074924373e+03 1.033523008649905478e+03 1.034104928066171624e+03 1.034406663980324311e+03 1.034844269660053442e+03 1.035007747827734192e+03 1.035416655644847197e+03 1.035979763118067012e+03 1.036587657099116313e+03 1.037146471467134234e+03 1.037394571181911260e+03 1.037797150888644410e+03 1.038190882475681065e+03 1.038889434586001471e+03 1.039212205967787213e+03 1.039815769292550158e+03 1.040517147416466969e+03 1.041126637716373125e+03 1.041593876359280102e+03 1.042003332408592314e+03 1.042703659739602244e+03 1.043157366014488844e+03 1.043849183999531306e+03 1.044328174251703331e+03 1.044831389707070684e+03 1.045420615811140124e+03 1.045781222942818204e+03 1.046101350445974276e+03 1.046492181922495547e+03 1.046954722043347601e+03 1.047404860050021398e+03 1.047816916647214157e+03 1.048447944277520719e+03 1.048664253192628166e+03 1.049252241763621441e+03 1.049431919546508198e+03 1.049781421261732248e+03 1.050070778573345706e+03 1.050220934265824326e+03 1.050330692572827957e+03 1.051049433933342016e+03 1.051266155187406866e+03 1.051571609366734947e+03 1.051902791526980081e+03 1.052231502561814978e+03 1.052463289610650691e+03 1.052607571245359850e+03 1.052660629352879596e+03 1.053101387100575039e+03 1.053212696256192658e+03 1.053623298463742003e+03 1.053919691789437820e+03 1.054381802072489563e+03 1.054449662924193262e+03 1.054454965806465680e+03 1.054763016479488442e+03 1.054936808781339096e+03 1.055078741583746250e+03 1.055138695561663326e+03 1.055217573981284204e+03 1.055276678694636757e+03 1.055276668571021673e+03 1.055211217131374951e+03 1.055276458658292086e+03 1.055367169581076496e+03 1.055545931474967801e+03
0.000000000000000000e+00 2.758299652676750569e+01 6.903349315618793014e+01 1.202239290376868297e+02 1.775262737653581553e+02 2.349449307096192570e+02 2.873389700206056432e+02 3.304424458780391660e+02 3.622236978946068007e+02 3.821567774576957390e+02 3.899592209562159724e+02 3.870589055565867511e+02 3.752996294443632905e+02 3.570867435127741487e+02 3.355398166206500719e+02 3.137049433038183111e+02 2.938995601479318793e+02 2.779181128879336029e+02 2.660884796971969308e+02 2.582491229086523958e+02 2.538182663336209828e+02 2.519075510525082393e+02 2.520208568753810425e+02 2.527947420279266453e+02 2.537880393171944604e+02 2.548772979323996140e+02 2.553606071837793365e+02 2.554022957526009634e+02 2.550109699502333171e+02 2.536638299539069976e+02 2.520829590897622836e+02 2.500987856962210856e+02 2.478119813990580838e+02 2.451705493035578058e+02 2.423401671165545679e+02 2.393346950378115423e+02 2.361409472603039035e+02 2.329694649312874901e+02 2.298322929871949043e+02 2.265496894885076813e+02 2.233002890366870474e+02 2.199962341827760497e+02 2.170219165148602656e+02 2.138504841090009450e+02 2.108409843695029906e+02 2.075956129858408019e+02 2.046461156725144122e+02 2.017112990598350848e+02 1.987381994693170100e+02 1.958069666378914633e+02 1.929295409273805717e+02 1.899591480082118551e+02 1.871766880355254443e+02 1.844486526774464608e+02 1.816227972448155583e+02 1.790511231081571282e+02 1.765915739938595266e+02 1.740685202975425057e+02 1.715360049685013735e+02 1.691027503887787304e+02 1.667495403349875573e+02 1.643839561262597044e+02 1.620247274695134365e+02 1.596600424859809948e+02 1.576418038386962621e+02 1.555104202330147132e+02 1.533622931877144993e+02 1.515154629580615051e+02 1.494474577684297572e+02 1.475487442585293820e+02 1.457520055624358122e+02 1.440682468670319452e+02 1.423500898640660637e+02 1.406151703792506567e+02 1.391342389665841495e+02 1.375477382906865387e+02 1.359342676839031867e+02 1.345332465127486614e+02 1.332757071111162190e+02 1.319550980854029376e+02 1.305968871241701947e+02 1.292552955983025811e+02 1.280545217981279222e+02 1.268822715359192443e+02 1.258231226778090672e+02 1.246854257868456983e+02 1.235216740920222946e+02 1.226394743755798373e+02 1.216695733085794018e+02 1.205315504806513616e+02 1.197805624345266153e+02 1.187762057600199483e+02 1.180641543565516969e+02 1.173571148563946309e+02 1.164778320150742275e+02 1.157925541339187703e+02 1.148954817339197092e+02 1.144426349089771264e+02 1.137774347010051201e+02 1.131703863033458362e+02 1.125353358718111991e+02 1.121485689138432491e+02 1.116031980387577676e+02 1.108465826035314450e+02 1.104493708958877676e+02 1.100442722579076360e+02 1.094814741423681852e+02 1.091488766669992856e+02 1.087006760105142575e+02 1.084075945143811026e+02 1.081205171100405238e+02 1.079097350877219696e+02 1.075714787604214990e+02 1.072585163608379730e+02 1.069429945235135477e+02 1.066480129049730863e+02 1.063346632429306311e+02 1.058610569566698700e+02 1.056039700073243068e+02 1.053531456039150243e+02 1.051159572529849555e+02 1.048226407570961669e+02 1.048978436190063235e+02 1.047650455084041141e+02 1.046821107736999465e+02 1.043679538531094124e+02 1.041757197200277716e+02 1.039315676361795653e+02 1.037468315910216745e+02 1.035884263658237217e+02 1.035070598109947042e+02 1.034013741644582893e+02 1.032716567249890431e+02 1.031753676061701697e+02 1.031668547596078866e+02 1.030671658986933039e+02 1.029829174043513973e+02 1.029584877025629623e+02 1.028287072463918435e+02 1.027785907132838048e+02 1.028094888342458688e+02 1.026849319200050559e+02 1.025929512997829534e+02 1.025790316789428402e+02 1.024231046997676486e+02 1.023899722235040457e+02 1.023281340857097632e+02 1.023250700533128281e+02 1.023948573075952879e+02 1.022715993900256564e+02 1.023309917143407972e+02 1.022941956116492719e+02 1.022446028867576189e+02 1.021821411762702638e+02 1.022514889691638160e+02 1.024312014436770681e+02 1.022664159294370734e+02 1.023308986383642463e+02 1.023931016772085059e+02 1.022402999256586043e+02 1.021155768924573977e+02 1.021795081497488979e+02 1.022611425164000707e+02 1.022711280339783855e+02 1.023626712310467326e+02 1.025151157230643406e+02 1.025155280751108648e+02 1.024363466343278475e+02 1.023909751169327933e+02 1.023606172977550557e+02 1.026461222930328461e+02 1.026746774684152115e+02 1.026986203384844316e+02 1.028228363146953939e+02 1.027470158859972003e+02 1.026927464030029142e+02 1.027221038792799419e+02 1.026585200460832823e+02 1.028173581211334238e+02 1.027137980463639622e+02 1.027801008345505096e+02 1.028802336727085418e+02 1.027910586447058279e+02 1.030238041866871441e+02 1.029043539107775302e+02 1.030474811986794634e+02 1.029860395921435838e+02 1.030997081119404726e+02 1.029947777150922548e+02 1.030755228786776740e+02 1.029877897708181962e+02 1.031357518780791480e+02 1.032113137408543651e+02 1.031415317486242600e+02 1.032782891000966288e+02 1.031601483591955883e+02 1.032338865434544459e+02 1.031706202292601660e+02 1.032022144246454758e+02 1.031341878219328549e+02 1.032059481193626311e+02 1.032597222891861293e+02 1.031743707474087017e+02 1.032527904948548922e+02 1.033745857825988423e+02 1.033232571370342612e+02 1.030076532287869355e+02 1.030174721031829819e+02 1.030437157691663259e+02 1.030427673252693950e+02 1.030867026093340684e+02 1.031249037634077013e+02 1.031301342558389393e+02 1.032634251842635820e+02 1.032549006248285366e+02 1.032716086315908086e+02 1.030916032033640164e+02 1.031487655867260287e+02 1.031600112854256537e+02 1.029998172536823233e+02 1.029619932920055021e+02 1.030224544426870779e+02 1.030816728520454859e+02 1.029614063177769196e+02 1.030485999678198681e+02 1.029472531705427656e+02 1.030104397310747828e+02 1.027296752436365637e+02 1.028207796414965003e+02 1.027903133774262443e+02 1.026836414137314506e+02 1.025655878833121761e+02 1.025527366114561829e+02 1.024611715650896429e+02 1.025375240490672724e+02 1.026006365788893504e+02 1.024166765777445391e+02 1.025135405274859863e+02 1.024480125705830886e+02 1.025621479557865001e+02 1.024607480763708196e+02 1.022761198586388645e+02 1.022192933720928494e+02 1.022618856866223211e+02 1.023085232035034551e+02 1.021909716180962562e+02 1.022641257924713756e+02 1.021672589377800477e+02 1.020562475866719012e+02 1.021104124357598266e+02 1.021344346000560961e+02 1.023292112221359815e+02 1.021698677337827519e+02 1.021063220263164624e+02 1.020396132698387248e+02 1.021148721182977255e+02 1.021041851109798131e+02 1.018381033298834097e+02 1.018757720011755055e+02 1.018449505009854335e+02 1.019350861787453937e+02 1.019767466474698097e+02 1.020597178510559502e+02 1.019282539790078488e+02 1.019767401633320532e+02 1.019588095189481010e+02 1.020560396462680899e+02 1.021377455136527317e+02 1.022188874283914828e+02 1.023308879541791896e+02 1.025302479920797651e+02 1.029978020986067264e+02 1.032015541526887858e+02 1.035659046551890441e+02 1.039415745013095176e+02 1.043586557572359652e+02 1.041304950119322683e+02 1.030653753631391396e+02 1.030255970236957950e+02 1.024810563586154331e+02 1.017580093404661028e+02 1.015165925062622705e+02 1.006701433524497418e+02 1.004539653909768617e+02 9.945746399276740135e+01 9.856900381580372539e+01 9.783823380055920893e+01 9.662809511179921174e+01 9.639620340531685372e+01 9.640346269942402557e+01 9.667011919832390276e+01 9.652112184740326484e+01 9.607448766165278187e+01 9.576723977898980422e+01 9.608038506771868015e+01 9.616261140709083577e+01 9.625744292798138702e+01 9.536877834630746520e+01 9.547412412524090541e+01 9.548636584556902562e+01 9.524153926639664292e+01 9.545782881470742609e+01 9.584994963066836249e+01 9.568752299592368615e+01 9.603548850750789256e+01 9.596243054756570245e+01 9.578348416078908656e+01 9.577456326161377831e+01 9.564306538192201401e+01 9.591795725757846469e+01 9.652176058338105236e+01 9.660823419965534242e+01 9.696887922034485996e+01 9.740726169851765803e+01 9.750520306209017463e+01 9.780889670512155476e+01 9.807554117334152011e+01 9.817323584320884322e+01 9.869569428380910381e+01 9.896471857024529584e+01 9.907224829571147495e+01 9.939076720502588103e+01 9.964635638599725098e+01 9.976161670067743614e+01 9.996292504667603396e+01 1.000520803703183788e+02 1.002738152406708991e+02 1.005988763754568680e+02 1.007497819268372297e+02 1.008756829094604797e+02 1.009238945468139832e+02 1.011269425755522349e+02 1.011915434337096116e+02 1.013428921352299028e+02 1.014918435082773414e+02 1.015014229663348431e+02 1.016617865735404536e+02 1.016614285211017688e+02 1.017350114117739821e+02 1.017515982637913794e+02 1.019858808342730612e+02 1.020097974722544905e+02 1.021473547651002178e+02 1.021531777571912869e+02 1.020825091686180883e+02 1.021305076930200499e+02 1.020190063640720410e+02 1.022959082183266020e+02 1.022815846179391173e+02 1.022730032634005539e+02 1.020997062463643204e+02 1.020513241086496805e+02 1.021953139984848775e+02 1.021640954288030230e+02 1.020791414410379900e+02 1.022654360667959850e+02 1.021724097107663880e+02 1.019843979218043444e+02 1.019808417853443672e+02 1.017882088892523740e+02 1.019326619077776286e+02 1.018430301192995273e+02 1.016451474015438095e+02 1.014836644383352251e+02 1.015208987305769881e+02 1.015489290303404317e+02 1.015391120632175728e+02 1.015364039806749616e+02 1.014890109910373468e+02 1.011922328192365370e+02 1.012090339498523974e+02 1.012357036019100036e+02 1.010072031750342063e+02 1.010678693967676196e+02 1.008634036890890116e+02 1.009222099697649782e+02 1.008911225888164438e+02 1.008041195803227623e+02 1.008575342942211819e+02 1.006637832389120604e+02 1.006430480191752963e+02 1.005364540818968067e+02 1.005645655313806657e+02 1.004892696319616334e+02 1.004864458322505953e+02 1.003627776117162114e+02 1.003586728672011787e+02 1.002305855045459992e+02 1.001711683013741236e+02 1.001391831399216699e+02 1.002483243613440465e+02 1.000451866490530080e+02 9.986294101068774864e+01 9.970796718511304846e+01 9.998353200480005398e+01 9.986258251545621079e+01 9.983873788184948239e+01 9.987236297109136274e+01 9.990991301406214120e+01 9.994856247040011965e+01 9.978095315172789981e+01
2.000000000000000000e+02 2.016411151925693730e+02 2.069042678406116522e+02 2.152321480456909057e+02 2.253950490361024492e+02 2.371694673254858401e+02 2.503107470678380082e+02 2.649357216790747884e+02 2.806770556808885431e+02 2.976311126876482263e+02 3.157073828267281783e+02 3.346809697447163785e+02 3.542156631453202067e+02 3.742786415947344949e+02 3.944804679977915498e+02 4.147796471370649556e+02 4.342661127788630324e+02 4.531956417137496373e+02 4.709806125217844510e+02 4.875417548347717229e+02 5.031373935734169436e+02 5.181269978284914259e+02 5.330023312304413139e+02 5.476839368573592992e+02 5.620875569601040525e+02 5.767956055961551556e+02 5.915472310425110436e+02 6.059516800449707716e+02 6.199883563200647814e+02 6.338300157086187028e+02 6.474060636046257287e+02 6.605378332716732075e+02 6.732564463062747109e+02 6.856966653343531561e+02 6.975293335144282310e+02 7.092291737693450386e+02 7.205198255059362964e+02 7.317471061839171398e+02 7.428857952199319925e+02 7.536653838852198533e+02 7.643150222281011565e+02 7.746637432701039643e+02 7.844171642369301480e+02 7.939800180433690002e+02 8.028753548381185965e+02 8.117339826516880521e+02 8.200962440428705804e+02 8.286098182380986827e+02 8.368243326801510875e+02 8.448308331452183211e+02 8.527446757257920353e+02 8.603233374437354541e+02 8.676720867382863389e+02 8.748410320580851476e+02 8.812310897711546431e+02 8.876367420994286022e+02 8.937832211038935384e+02 8.994663294856788980e+02 9.052123159471552754e+02 9.106719564608710016e+02 9.158882855539314960e+02 9.210390447582170736e+02 9.259191213190990766e+02 9.304702227896742670e+02 9.347947353356133817e+02 9.388957829333235168e+02 9.427187485527825856e+02 9.465241397349395811e+02 9.503275017254513841e+02 9.539667319433480088e+02 9.572401311049578680e+02 9.604587775805534875e+02 9.636820809575616522e+02 9.665702420084127198e+02 9.693795853067277903e+02 9.721492537154940692e+02 9.745534780280726181e+02 9.772198291984230991e+02 9.796403651482510213e+02 9.818361383406236200e+02 9.837864719016027948e+02 9.858741923480446303e+02 9.876978574107424720e+02 9.894323808634604802e+02 9.913080391236769628e+02 9.929426518310187930e+02 9.945799019647265595e+02 9.958542365695956278e+02 9.974137217643765325e+02 9.988934969297584985e+02 1.000208049521205453e+03 1.001497278928823789e+03 1.002833319246804422e+03 1.004044543439311724e+03 1.005410039171825701e+03 1.006639812153500202e+03 1.007601278167988312e+03 1.008663467133663517e+03 1.009508365636375288e+03 1.010220083507472964e+03 1.011126404003772905e+03 1.011742783314147232e+03 1.012563799189993574e+03 1.012937188033455413e+03 1.013689640142678513e+03 1.013968640408351462e+03 1.014632021288157603e+03 1.014872471294610705e+03 1.015257168211823682e+03 1.015588241441677724e+03 1.015884455222496513e+03 1.016285134383366199e+03 1.016415595589421628e+03 1.016694288213299615e+03 1.017071456335807056e+03 1.017231311876997211e+03 1.017439879393617730e+03 1.017709886524329931e+03 1.017835515634282842e+03 1.017911493594553690e+03 1.018004673225544479e+03 1.018106732699432428e+03 1.018115785458335267e+03 1.018378205824297879e+03 1.018420637466782409e+03 1.018265600257368078e+03 1.018480866063750682e+03 1.018509925893259378e+03 1.018487950716773071e+03 1.018669774712449680e+03 1.018472355233503322e+03 1.018470863331097121e+03 1.018756047601511113e+03 1.018663601755214586e+03 1.018587477220031133e+03 1.018468797185518497e+03 1.018550169966728618e+03 1.018644659924786538e+03 1.018859987105590676e+03 1.018635107034763678e+03 1.018699653406447510e+03 1.018535990372606761e+03 1.018350476551644419e+03 1.018201829268592860e+03 1.018176343864765386e+03 1.017927300906928167e+03 1.017865485272589126e+03 1.017622280361854564e+03 1.017351084263007237e+03 1.017441073921073666e+03 1.017434183511149627e+03 1.017355381895437972e+03 1.017507077546249775e+03 1.017425946106898323e+03 1.017542867004581353e+03 1.017501098322393545e+03 1.017739968761038199e+03 1.017715755892351922e+03 1.017772327014651978e+03 1.017600127639316270e+03 1.017723377652550198e+03 1.017476643649149764e+03 1.017670918298566448e+03 1.017808608855658576e+03 1.018064706457972420e+03 1.017963688164246150e+03 1.017732488131470063e+03 1.017681516325371604e+03 1.017729911675643621e+03 1.017970125239105869e+03 1.017958908075105228e+03 1.017920943755921257e+03 1.017941167153567790e+03 1.017955889449155393e+03 1.018258713109257087e+03 1.018297575644197650e+03 1.018222766455866008e+03 1.018387932896812913e+03 1.018483397016432718e+03 1.018575559230952422e+03 1.018722132408100492e+03 1.018796055680597874e+03 1.019030457793948131e+03 1.019142945686321468e+03 1.019277401726300354e+03 1.019697466023743004e+03 1.019589873510058851e+03 1.019734647699610946e+03 1.019951797703851412e+03 1.020160282184698190e+03 1.020189020632934103e+03 1.020406361196057787e+03 1.020740905520614092e+03 1.020771842236453494e+03 1.021138350764409665e+03 1.021525840643485026e+03 1.021604421052966472e+03 1.021899327560225061e+03 1.021930664494191433e+03 1.022315819468954828e+03 1.022578287807006859e+03 1.022826852055089944e+03 1.023152740261663212e+03 1.023134681037322935e+03 1.023288001913619610e+03 1.023377608413594771e+03 1.023412191850270233e+03 1.023314812256520895e+03 1.023523708323912274e+03 1.023757809444558234e+03 1.023951028305917362e+03 1.024079017434587513e+03 1.024313011127136861e+03 1.024427616179484176e+03 1.024723589724449766e+03 1.025110989647428596e+03 1.025259033293180210e+03 1.025368878669049991e+03 1.025656583288601496e+03 1.025789929310842581e+03 1.025884205311945607e+03 1.026286770372722913e+03 1.026547104688190757e+03 1.026839941712012887e+03 1.026979815846151723e+03 1.027153932109138623e+03 1.027263919547960541e+03 1.027561686910181834e+03 1.027575008499077285e+03 1.027729520503936556e+03 1.027955821503771176e+03 1.028092712046366842e+03 1.028291310431195825e+03 1.028007573002519393e+03 1.027958158878787344e+03 1.027953479744564675e+03 1.028203153927323001e+03 1.028017301524434060e+03 1.028259126738696068e+03 1.028361395474757046e+03 1.028228074876596793e+03 1.028154941291470095e+03 1.028033484167521237e+03 1.028000243516982891e+03 1.028091872697048302e+03 1.028265199226349978e+03 1.028238313684018749e+03 1.028182744093834117e+03 1.028094251211050732e+03 1.027989021596119755e+03 1.028120787730813845e+03 1.028099318243961534e+03 1.027929489876019943e+03 1.028002423551483162e+03 1.027696274997922274e+03 1.027760304233607712e+03 1.027650751897494501e+03 1.027601381314379751e+03 1.027616635052041602e+03 1.027511317401693987e+03 1.027515608210854907e+03 1.027397009077310940e+03 1.027332178570958831e+03 1.027391174546735556e+03 1.027251816108480170e+03 1.027092764176934907e+03 1.026807935512960057e+03 1.026456334458858692e+03 1.026090912939132522e+03 1.025390714699742148e+03 1.024794828142823690e+03 1.024511930856120898e+03 1.024577953643964975e+03 1.024538559227895576e+03 1.024471564969139990e+03 1.024749072922858659e+03 1.024958294454028191e+03 1.024928598705650984e+03 1.024944389017892718e+03 1.024954333158057807e+03 1.025014527265743936e+03 1.024981847768108310e+03 1.025052684715881924e+03 1.025371744027401974e+03 1.025266302508314311e+03 1.025431078710947986e+03 1.025643893556530429e+03 1.025670271824738847e+03 1.025787897375113971e+03 1.025878559320648037e+03 1.026059119992343767e+03 1.026371414276924497e+03 1.026661004482119097e+03 1.026723172381699214e+03 1.026934866760663226e+03 1.027072339318869354e+03 1.027357029716022680e+03 1.027573306611755015e+03 1.027678896614412452e+03 1.027869694956781132e+03 1.028087827470051934e+03 1.028475136417871454e+03 1.028782790389288266e+03 1.029110521544174844e+03 1.029169997125449072e+03 1.029446105910902133e+03 1.029748152154783611e+03 1.030054603162781632e+03 1.030401436337527002e+03 1.030483272446786032e+03 1.030453516758742126e+03 1.030515213085661117e+03 1.030696201657764277e+03 1.030900975600142601e+03 1.031079289734761687e+03 1.031380315576267776e+03 1.031950785932948065e+03 1.032095437487362233e+03 1.032510063762379559e+03 1.032866774411739470e+03 1.033521505805614197e+03 1.034161911163188279e+03 1.034537916995482647e+03 1.034831487356761045e+03 1.035265835808540942e+03 1.035441083357483421e+03 1.035787151018522536e+03 1.036390371522716578e+03 1.036785899754476986e+03 1.037178537616660151e+03 1.037719894822413607e+03 1.038193910828945718e+03 1.038718248541071489e+03 1.039105634035316371e+03 1.039611027315568890e+03 1.040028978424302295e+03 1.040353860261026739e+03 1.040703204236737974e+03 1.041124046259758643e+03 1.041435882015139214e+03 1.041948132378157425e+03 1.042233940447626082e+03 1.042590303210588672e+03 1.042966510998347985e+03 1.043236159120609273e+03 1.043669027433228621e+03 1.044113281946678399e+03 1.044699642086934546e+03 1.045114410187458361e+03 1.045513835720196312e+03 1.045993696130396074e+03 1.046332775722708675e+03 1.046528160734889525e+03 1.046859321955613950e+03 1.047204966530202000e+03 1.047663190820084765e+03 1.047779192079528912e+03 1.048343610709233644e+03 1.048693525639434483e+03 1.049284361654209306e+03 1.049621748071951970e+03 1.050157746664903243e+03 1.050519997516695412e+03 1.051028117073460407e+03 1.051623883641510702e+03 1.052034418555049569e+03 1.052165973638099331e+03 1.052466370929204004e+03 1.052584159738484914e+03 1.052903416690788845e+03 1.053278453174361175e+03 1.053611111876794666e+03 1.053771987217858850e+03 1.054067743959767085e+03 1.054124764938046155e+03 1.054530389876737900e+03 1.054680727735351638e+03 1.054972507713356208e+03 1.055201438787971483e+03 1.055355157635320666e+03 1.055744817374700460e+03 1.056025204543724612e+03 1.056290275524219624e+03 1.056483712214125489e+03 1.056567641827658235e+03 1.056831417071337910e+03 1.056807576338992476e+03 1.056925930784021602e+03 1.057079633010783255e+03 1.057271899661211137e+03 1.057285697754878584e+03 1.057585649858856641e+03 1.057670151708879303e+03 1.057711039564004750e+03 1.057901232175116320e+03 1.057844513734612292e+03 1.057822067916448987e+03 1.057723387075384153e+03 1.057824054818774130e+03 1.058054711716362135e+03 1.057857336235338380e+03
0.000000000000000000e+00 3.693637680962500269e+01 9.135628565183051819e+01 1.486790262619196312e+02 2.089689083685384219e+02 2.681365188602504190e+02 3.170851920893028932e+02 3.556575031414370756e+02 3.828162757563148944e+02 3.987957505591225527e+02 4.039319514929648562e+02 3.988828063258565066e+02 3.852981819365442675e+02 3.649773710096341688e+02 3.405158555305761752e+02 3.140026688340931855e+02 2.878719337581218269e+02 2.636621468423780357e+02 2.481590065704133963e+02 2.399569935314031568e+02 2.372872914902171999e+02 2.381625686464515752e+02 2.406460783133942982e+02 2.436900906286641941e+02 2.461688093988830417e+02 2.472336293662897049e+02 2.467036902532401257e+02 2.445355150621165308e+02 2.419171360589932647e+02 2.391264327424036651e+02 2.369726007445681546e+02 2.357887249173861903e+02 2.354680824309846514e+02 2.354350258722267029e+02 2.350553930306150789e+02 2.342295148701876144e+02 2.329048462914697097e+02 2.305446280373109289e+02 2.279843134232901321e+02 2.252601097915660660e+02 2.224006984746670526e+02 2.194697214454960204e+02 2.174116117021915784e+02 2.162983189310837133e+02 2.154117246517659225e+02 2.146404043928404519e+02 2.137957710945892131e+02 2.118956669569102473e+02 2.091772026652936063e+02 2.058985480611877108e+02 2.020508334737073994e+02 1.985759500287540220e+02 1.948991551836291194e+02 1.913741088055904811e+02 1.879575733945830223e+02 1.846939388540702396e+02 1.814885146924901278e+02 1.783305802415251833e+02 1.752197582130209526e+02 1.723081935823503841e+02 1.694632280039845114e+02 1.668532828218255872e+02 1.642742529166437748e+02 1.619446217329543174e+02 1.594053303026833532e+02 1.572234668461553895e+02 1.550006037123244198e+02 1.528984349299944938e+02 1.507810251127091021e+02 1.488343024607311236e+02 1.468190623896271063e+02 1.449399939790418728e+02 1.429829105969351133e+02 1.412602307069679739e+02 1.397991542985971307e+02 1.381279786115003674e+02 1.366724272086719338e+02 1.350930851532034183e+02 1.337806330614833712e+02 1.324235414290076847e+02 1.310231701419431261e+02 1.297665816530961536e+02 1.284088941650059326e+02 1.271964175373019259e+02 1.261336257634321782e+02 1.250658195245691360e+02 1.240058530016556375e+02 1.229925202113769416e+02 1.220965775167147456e+02 1.213451657881917924e+02 1.204587954886574863e+02 1.196955484442002984e+02 1.188683232935872525e+02 1.180990356216021411e+02 1.173168967769802578e+02 1.169073751415749314e+02 1.162454668037421470e+02 1.154906930757799870e+02 1.148623743873843495e+02 1.142567947561115886e+02 1.138557655017359167e+02 1.132998582783914543e+02 1.130709074806262606e+02 1.127686992163015134e+02 1.125375025797338111e+02 1.123109474349694210e+02 1.121844274732635114e+02 1.120135542055710260e+02 1.121077819344464217e+02 1.118448541173071931e+02 1.118587923601336058e+02 1.115855300713829195e+02 1.114878267335745505e+02 1.113036472133805859e+02 1.112936146999647775e+02 1.112129278254081584e+02 1.110762577560609117e+02 1.110053180031107587e+02 1.110734559418038856e+02 1.111065642216275506e+02 1.109830858018339796e+02 1.109294601111169527e+02 1.108854110894333900e+02 1.107763716696453002e+02 1.109168333526987169e+02 1.107888356765516846e+02 1.105851492420815134e+02 1.105864201602398111e+02 1.106225621248776889e+02 1.107209339970593618e+02 1.107858256513398771e+02 1.107926396776849600e+02 1.108599284850002391e+02 1.107601668076516575e+02 1.107370830691620682e+02 1.107943222473328433e+02 1.107694747053411390e+02 1.107547353511356221e+02 1.109496543322122051e+02 1.110170091721245598e+02 1.109964625262306868e+02 1.110879869586533744e+02 1.110565848025740081e+02 1.110574129597821837e+02 1.111804777656072929e+02 1.112196935127651329e+02 1.112196407479038385e+02 1.112272997464460360e+02 1.111200643331870879e+02 1.113110644809477776e+02 1.113265976963213433e+02 1.112675142440071454e+02 1.113106914174683766e+02 1.115643055857993460e+02 1.117989712102125850e+02 1.116935339052101313e+02 1.119055099959889787e+02 1.118371788065440171e+02 1.118452092908641475e+02 1.120366072203122059e+02 1.118228275713576352e+02 1.120865925764729525e+02 1.119927714397142182e+02 1.122193195711401330e+02 1.123344028765701808e+02 1.122173573101407982e+02 1.121466917913294736e+02 1.122602815048875158e+02 1.124041687222037211e+02 1.125692361924501483e+02 1.125446933034113073e+02 1.124721419213014002e+02 1.124857912417742369e+02 1.125576680179848807e+02 1.126460613765685821e+02 1.124729247270919643e+02 1.126615900318207792e+02 1.127114902857886563e+02 1.128095774981536721e+02 1.126995155676134033e+02 1.128532955729531153e+02 1.128549343209614761e+02 1.127394250042047190e+02 1.126763498106696630e+02 1.127438092015644600e+02 1.127234763447549710e+02 1.128241577089874568e+02 1.128132993308911836e+02 1.127546436427103060e+02 1.126723671809030520e+02 1.126729121400107090e+02 1.127717235484979454e+02 1.127117291141288149e+02 1.128571935924824459e+02 1.127900029273679507e+02 1.127322924051414788e+02 1.125997379556948061e+02 1.126815695755870479e+02 1.126830210576941340e+02 1.125233872185272048e+02 1.124219580118274848e+02 1.124217430325092266e+02 1.123273920966683335e+02 1.124198845806013622e+02 1.121885510276540714e+02 1.121338147656838657e+02 1.120754308435869859e+02 1.120010414626983390e+02 1.119588041093606847e+02 1.118462296623231254e+02 1.118194766293294578e+02 1.117956599486180806e+02 1.118273384723895276e+02 1.117327038778383042e+02 1.116782153751724422e+02 1.116157489077972969e+02 1.114933564549172189e+02 1.114953912048141973e+02 1.112445648086398222e+02 1.111687144806688536e+02 1.108822179272964945e+02 1.108908345208689497e+02 1.107208637628396133e+02 1.104527652018625759e+02 1.104060263072773580e+02 1.100011251751472230e+02 1.099119033774736920e+02 1.096753621237443781e+02 1.095652458807396243e+02 1.092946941806193308e+02 1.090946031927578872e+02 1.089449381389351146e+02 1.086460869274267367e+02 1.085350105183818954e+02 1.081645277451560077e+02 1.080531240729843461e+02 1.079159720160066342e+02 1.076066015701626526e+02 1.075159865565379960e+02 1.072378236285185267e+02 1.070530213812517104e+02 1.070239824695394759e+02 1.070792377210206610e+02 1.068841541858105870e+02 1.068407693741421696e+02 1.066563072352523704e+02 1.064515422445264505e+02 1.064046605798099563e+02 1.062961122870073183e+02 1.064175873760960940e+02 1.063398359541330365e+02 1.063420206298008424e+02 1.064058720357600123e+02 1.064072279774606073e+02 1.066159045527040803e+02 1.067834834957183432e+02 1.070173152065764128e+02 1.070097686371222494e+02 1.071387017559304979e+02 1.071087857579301215e+02 1.071668940132404515e+02 1.070578822437865085e+02 1.071260209666780554e+02 1.071021716312948229e+02 1.070649379389140421e+02 1.074859344143212638e+02 1.077921945252438292e+02 1.087604650320731565e+02 1.115696806261586431e+02 1.143734635914389486e+02 1.168977080999575264e+02 1.183369801485352042e+02 1.188086157662381055e+02 1.192280607637643755e+02 1.193186992873187222e+02 1.192499663633762026e+02 1.191010670962202767e+02 1.188489696229049883e+02 1.190275696116595299e+02 1.188746598440063593e+02 1.190373241727330225e+02 1.188876913331703093e+02 1.189500351968749783e+02 1.186884912270634942e+02 1.184238195362340207e+02 1.181983899330988095e+02 1.179188569778504956e+02 1.178146041695188302e+02 1.177130869687828181e+02 1.177014498522668333e+02 1.173531721884238550e+02 1.171731861856639938e+02 1.170039987462939166e+02 1.169343021541097016e+02 1.167587565253084136e+02 1.167181000493357175e+02 1.164400373087605516e+02 1.161957061847142256e+02 1.158118370996271409e+02 1.155824191649392674e+02 1.155947075385757614e+02 1.152135948221905153e+02 1.149318686983536963e+02 1.145917742316092074e+02 1.144378180301353893e+02 1.142596923947293845e+02 1.141262433607489015e+02 1.139157515423764977e+02 1.137160158121757121e+02 1.134885330524416673e+02 1.132187707771902723e+02 1.130715124984859585e+02 1.128205974989385680e+02 1.125066157979072869e+02 1.124252131111987438e+02 1.123118967611459595e+02 1.121051131526701425e+02 1.119797790014535934e+02 1.116609318513244631e+02 1.113103391552478030e+02 1.111928142799539359e+02 1.108691519932170166e+02 1.106269900333967655e+02 1.104052172350837537e+02 1.100214552656504878e+02 1.097864878004335196e+02 1.096244245890766393e+02 1.095541226025324733e+02 1.091986570255285756e+02 1.089189011912810088e+02 1.086319485433105854e+02 1.084349008823905791e+02 1.082765167277290885e+02 1.079327727941330295e+02 1.078600783844686219e+02 1.076316285000178539e+02 1.072427256234109763e+02 1.069998114428498894e+02 1.067523315042585352e+02 1.067051918488514559e+02 1.065995532842184161e+02 1.064880406361097016e+02 1.061530114011283672e+02 1.060461697966177468e+02 1.058714112509378822e+02 1.058731358642261000e+02 1.056578958338163261e+02 1.054234121623980371e+02 1.052036500535946288e+02 1.051603822556270984e+02 1.049936805061771992e+02 1.047695900734027958e+02 1.045509504355367341e+02 1.044756496655258218e+02 1.043305769337750633e+02 1.041042499182339327e+02 1.040307499108284048e+02 1.040897870004100696e+02 1.038703290238976535e+02 1.037630648122516419e+02 1.036971954443418298e+02 1.035618652876978274e+02 1.033949941790113627e+02 1.032512793547934109e+02 1.030521938003322902e+02 1.028634971154688884e+02 1.028052399045920708e+02 1.027670770044386899e+02 1.026411176226291389e+02 1.026556683783255721e+02 1.023414554627987769e+02 1.022432494474494291e+02 1.022709089286708348e+02 1.022410638368996132e+02 1.019347211807921667e+02 1.018462690722219008e+02 1.019126960218781335e+02 1.017508130256449022e+02 1.015716846432600136e+02 1.013709947690645379e+02 1.011196699639192502e+02 1.009757460230346453e+02 1.007081962444511731e+02 1.004969719145495333e+02 1.002106585997598671e+02 1.000648762939491832e+02 9.999872477042700325e+01 9.995474838448872390e+01 9.965686858047577346e+01 9.959478192741153180e+01 9.942630751100645625e+01 9.921110582945711087e+01 9.911736640185213787e+01 9.906644850297931271e+01 9.873157107231821783e+01 9.870743641880362418e+01 9.859485446322206315e+01 9.847719004246735608e+01 9.853130054175083785e+01 9.841009131052183534e+01 9.821291455114902647e+01
1.026245792034984738e+01 2.308740413203636521e+01 3.590513993172489648e+01 4.871167027401423866e+01 6.150301408988940466e+01 7.427520922297260597e+01 8.702431731580189478e+01 9.974642863339822441e+01 1.124376668116647693e+02 1.250941935184995089e+02 1.377122130158929849e+02 1.502879766117218878e+02 1.628177869904372415e+02 1.752980024123748990e+02 1.877250407719871248e+02 2.000953835059001733e+02 2.124055793423426621e+02 2.246522478841552299e+02 2.368320830182849193e+02 2.489418561453782672e+02 2.609784192238127503e+02 2.729387076232464437e+02 2.848197427835070243e+02 2.966186346753921725e+02 3.083325840606945576e+02 3.199588845495101168e+02 3.314949244536121000e+02 3.429381884353966825e+02 3.542862589526025090e+02 3.655368174996886523e+02 3.766876456474121255e+02 3.877366258827780712e+02 3.986817422521392018e+02 4.095210808107922276e+02 4.202528298829618620e+02 4.308752801365653227e+02 4.413868244776236338e+02 4.517859577696168571e+02 4.620712763834794146e+02 4.722414775842853487e+02 4.822953587609979991e+02 4.922318165059347734e+02 5.020498455508441680e+02 5.117485375666959158e+02 5.213270798344530021e+02 5.307847537942268445e+02 5.401209334803145339e+02 5.493350838496750157e+02 5.584267590114394579e+02 5.673956003650399680e+02 5.762413346545181412e+02 5.849637719465088139e+02 5.935628035393154960e+02 6.020383998103807244e+02 6.103906080093190667e+02 6.186195500035356645e+02 6.267254199832710810e+02 6.347084821327300688e+02 6.425690682737468933e+02 6.503075754882165711e+02 6.579244637252974144e+02 6.654202533991481232e+02 6.727955229827119865e+02 6.800509066028117786e+02 6.871870916415522288e+02 6.942048163487697821e+02 7.011048674699976573e+02 7.078880778941540939e+02 7.145553243248875788e+02 7.211075249792551176e+02 7.275456373171426776e+02 7.338706558045781776e+02 7.400836097138356990e+02 7.461855609629762967e+02 7.521776019972296581e+02 7.580608537143817784e+02 7.638364634361066692e+02 7.695056029269522924e+02 7.750694664624830921e+02 7.805292689478674220e+02 7.858862440880080840e+02 7.911416426101172874e+02 7.962967305394641926e+02 8.013527875288450559e+02 8.063111052421719478e+02 8.111729857924133285e+02 8.159397402339836844e+02 8.206126871095392517e+02 8.251931510510129328e+02 8.296824614346016915e+02 8.340819510893132929e+02 8.383929550585733068e+02 8.426168094143054077e+02 8.467548501228109217e+02 8.508084119616936505e+02 8.547788274870088117e+02 8.586674260497495652e+02 8.624755328607294587e+02 8.662044681028679634e+02 8.698555460898397769e+02 8.734300744700176438e+02 8.769293534745945635e+02 8.803546752087557934e+02 8.837073229847384255e+02 8.869885706956043805e+02 8.901996822285359485e+02 8.933419109164565270e+02 8.964164990267693156e+02 8.994246772860087731e+02 9.023676644391975969e+02 9.052466668427072136e+02 9.080628780894276133e+02 9.108174786650597525e+02 9.135116356343578445e+02 9.161465023561594307e+02 9.187232182260617037e+02 9.212429084456146029e+02 9.237066838169249650e+02 9.261156405615832909e+02 9.284708601628479983e+02 9.307734092300429438e+02 9.330243393841502666e+02 9.352246871636014021e+02 9.373754739492979979e+02 9.394777059079152650e+02 9.415323739525707651e+02 9.435404537199642618e+02 9.455029055631221127e+02 9.474206745589070806e+02 9.492946905294783164e+02 9.511258680769133207e+02 9.529151066302339359e+02 9.546632905040984269e+02 9.563712889684516085e+02 9.580399563284491933e+02 9.596701320139989093e+02 9.612626406782842423e+02 9.628182923046621227e+02 9.643378823213507758e+02 9.658221917233447584e+02 9.672719872010212612e+02 9.686880212749210841e+02 9.700710324362102028e+02 9.714217452923525116e+02 9.727408707175403606e+02 9.740291060074546294e+02 9.752871350379416526e+02 9.765156284272175071e+02 9.777152437012267683e+02 9.788866254617998948e+02 9.800304055572747757e+02 9.811472032552593419e+02 9.822376254172359040e+02 9.833022666747144740e+02 9.843417096066675640e+02 9.853565249179854391e+02 9.863472716187100104e+02 9.873144972038169271e+02 9.882587378333303150e+02 9.891805185125639355e+02 9.900803532722990212e+02 9.909587453487191624e+02 9.918161873629295542e+02 9.926531614999071280e+02 9.934701396867288850e+02 9.942675837699443946e+02 9.950459456919605827e+02 9.958056676663195503e+02 9.965471823517596022e+02 9.972709130249539839e+02 9.979772737518342183e+02 9.986666695574089090e+02 9.993394965939965005e+02 9.999961423077992322e+02 1.000636985603750986e+03 1.001262397008574794e+03 1.001872738831997253e+03 1.002468365326066873e+03 1.003049622842534063e+03 1.003616849988248759e+03 1.004170377778544207e+03 1.004710529788572785e+03 1.005237622302567843e+03 1.005751964461009038e+03 1.006253858405671053e+03 1.006743599422540910e+03 1.007221476082589561e+03 1.007687770380389907e+03 1.008142757870575224e+03 1.008586707802131741e+03 1.009019883250527187e+03 1.009442541247674058e+03 1.009854932909732497e+03 1.010257303562758580e+03 1.010649892866204027e+03 1.011032934934277591e+03 1.011406658455180491e+03 1.011771286808225341e+03 1.012127038178855969e+03 1.012474125671582101e+03 1.012812757420843923e+03 1.013143136699828347e+03 1.013465462027252556e+03 1.013779927272134501e+03 1.014086721756574775e+03 1.014386030356565925e+03 1.014678033600857020e+03 1.014962907767891579e+03 1.015240824980845559e+03 1.015511953300787354e+03 1.015776456817986173e+03 1.016034495741391765e+03 1.016286226486310966e+03 1.016531801760308099e+03 1.016771370647353251e+03 1.017005078690244432e+03 1.017233067971331025e+03 1.017455477191563318e+03 1.017672441747894823e+03 1.017884093809063984e+03 1.018090562389780871e+03 1.018291973423346917e+03 1.018488449832731021e+03 1.018680111600131454e+03 1.018867075835047331e+03 1.019049456840886137e+03 1.019227366180134482e+03 1.019400912738116176e+03 1.019570202785363222e+03 1.019735340038626987e+03 1.019896425720551179e+03 1.020053558618036277e+03 1.020206835139314308e+03 1.020356349369763848e+03 1.020502193126486077e+03 1.020644456011666421e+03 1.020783225464746579e+03 1.020918586813428533e+03 1.021050623323534523e+03 1.021179416247746190e+03 1.021305044873244583e+03 1.021427586568272545e+03 1.021547116827643549e+03 1.021663709317215535e+03 1.021777435917354069e+03 1.021888366765402679e+03 1.021996570297183212e+03 1.022102113287545308e+03 1.022205060889985702e+03 1.022305476675355408e+03 1.022403422669676274e+03 1.022498959391083758e+03 1.022592145885916125e+03 1.022683039763967258e+03 1.022771697232922179e+03 1.022858173131991180e+03 1.022942520964762366e+03 1.023024792931287607e+03 1.023105039959419173e+03 1.023183311735414122e+03 1.023259656733822339e+03 1.023334122246672564e+03 1.023406754411974589e+03 1.023477598241550709e+03 1.023546697648211648e+03 1.023614095472292888e+03 1.023679833507564240e+03 1.023743952526527323e+03 1.023806492305114830e+03 1.023867491646805433e+03 1.023926988406165719e+03 1.023985019511835276e+03 1.024041620988964496e+03 1.024096827981119532e+03 1.024150674771666218e+03 1.024203194804642635e+03 1.024254420705137818e+03 1.024304384299179901e+03 1.024353116633152013e+03 1.024400647992743643e+03 1.024447007921446357e+03 1.024492225238610672e+03 1.024536328057066385e+03 1.024579343800322704e+03 1.024621299219354341e+03 1.024662220408985149e+03 1.024702132823878173e+03 1.024741061294139627e+03 1.024779030040549969e+03 1.024816062689425280e+03 1.024852182287123242e+03 1.024887411314196925e+03 1.024921771699209330e+03 1.024955284832212101e+03 1.024987971577901362e+03 1.025019852288452512e+03 1.025050946816048281e+03 1.025081274525100298e+03 1.025110854304176200e+03 1.025139704577639577e+03 1.025167843317004326e+03 1.025195288052017077e+03 1.025222055881469259e+03 1.025248163483746339e+03 1.025273627127122836e+03 1.025298462679805198e+03 1.025322685619732965e+03 1.025346311044138702e+03 1.025369353678879406e+03 1.025391827887536920e+03 1.025413747680300276e+03 1.025435126722629548e+03 1.025455978343709603e+03 1.025476315544698309e+03 1.025496151006773061e+03 1.025515497098981768e+03 1.025534365885901252e+03 1.025552769135111475e+03 1.025570718324483778e+03 1.025588224649294034e+03 1.025605299029161642e+03 1.025621952114817759e+03 1.025638194294710274e+03 1.025654035701445082e+03 1.025669486218072052e+03 1.025684555484215934e+03 1.025699252902059015e+03 1.025713587642174161e+03 1.025727568649219393e+03 1.025741204647489894e+03 1.025754504146336330e+03 1.025767475445447417e+03 1.025780126640008348e+03 1.025792465625727118e+03 1.025804500103741248e+03 1.025816237585404451e+03 1.025827685396953484e+03 1.025838850684062663e+03 1.025849740416287204e+03 1.025860361391394918e+03 1.025870720239595130e+03 1.025880823427660289e+03 1.025890677262950476e+03 1.025900287897335147e+03 1.025909661331021653e+03 1.025918803416288256e+03 1.025927719861126207e+03 1.025936416232791998e+03 1.025944897961272318e+03 1.025953170342664862e+03 1.025961238542474575e+03 1.025969107598830078e+03 1.025976782425621650e+03 1.025984267815559633e+03 1.025991568443160531e+03 1.025998688867657620e+03 1.026005633535842207e+03 1.026012406784831910e+03 1.026019012844774352e+03 1.026025455841481744e+03 1.026031739799002253e+03 1.026037868642127023e+03 1.026043846198836945e+03 1.026049676202687124e+03 1.026055362295135410e+03 1.026060908027810910e+03 1.026066316864729060e+03 1.026071592184449855e+03 1.026076737282186286e+03 1.026081755371855934e+03 1.026086649588087994e+03 1.026091422988175509e+03 1.026096078553983489e+03 1.026100619193807461e+03 1.026105047744188141e+03 1.026109366971679947e+03 1.026113579574576761e+03 1.026117688184595409e+03 1.026121695368516839e+03 1.026125603629787747e+03 1.026129415410081720e+03 1.026133133090823549e+03 1.026136758994674437e+03 1.026140295386981052e+03 1.026143744477189784e+03 1.026147108420224185e+03 1.026150389317831468e+03 1.026153589219892183e+03 1.026156710125700783e+03 1.026159753985213001e+03 1.026162722700262975e+03 1.026165618125749688e+03 1.026168442070795891e+03 1.026171196299875874e+03 1.026173882533917777e+03 1.026176502451378383e+03 1.026179057689289039e+03 1.026181549844279743e+03 1.026183980473574138e+03 1.026186351095963118e+03 1.026188663192751847e+03
8.120726166125131158e+02 8.176171720857207674e+02 8.230564537779692955e+02 8.283917800275626178e+02 8.336244829910838234e+02 8.387559069752622918e+02 8.437874068253428277e+02 8.487203463700282100e+02 8.535560969229244392e+02 8.582960358402875727e+02 8.629415451347551880e+02 8.674940101446263725e+02 8.719548182581585252e+02 8.763253576922475077e+02 8.806070163247752589e+02 8.848011805798290652e+02 8.889092343649210761e+02 8.929325580592789038e+02 8.968725275522152742e+02 9.007305133305352456e+02 9.045078796138969892e+02 9.082059835369994971e+02 9.118261743774419301e+02 9.153697928280686256e+02 9.188381703125924105e+02 9.222326283432728360e+02 9.255544779194066223e+02 9.288050189653898769e+02 9.319855398070917545e+02 9.350973166852904797e+02 9.381416133049185646e+02 9.411196804188662099e+02 9.440327554451087053e+02 9.468820621159217126e+02 9.496688101579735530e+02 9.523941950020869172e+02 9.550593975214897000e+02 9.576655837973829648e+02 9.602139049106843913e+02 9.627054967588179579e+02 9.651414798964483452e+02 9.675229593990821968e+02 9.698510247484806541e+02 9.721267497388540733e+02 9.743511924028375688e+02 9.765253949562680873e+02 9.786503837608165668e+02 9.807271693035503404e+02 9.827567461925324324e+02 9.847400931675884976e+02 9.866781731254034185e+02 9.885719331581332199e+02 9.904223046047471826e+02 9.922302031143432259e+02 9.939965287207032816e+02 9.957221659273852765e+02 9.974079838026725611e+02 9.990548360837270820e+02 1.000663561289320569e+03 1.002234982840539828e+03 1.003769909188887823e+03 1.005269133951227673e+03 1.006733436051037415e+03 1.008163579865468137e+03 1.009560315377719121e+03 1.010924378334266521e+03 1.012256490406502621e+03 1.013557359356362326e+03 1.014827679205535560e+03 1.016068130407880631e+03 1.017279380024675902e+03 1.018462081902362115e+03 1.019616876852445785e+03 1.020744392833254210e+03 1.021845245133242997e+03 1.022920036555579827e+03 1.023969357603735830e+03 1.024993786667838776e+03 1.025993890211548205e+03 1.026970222959233297e+03 1.027923328083242268e+03 1.028853737391065579e+03 1.029761971512211858e+03 1.030648540084619071e+03 1.031513941940439963e+03 1.032358665291052603e+03 1.033183187911148480e+03 1.033987977321773769e+03 1.034773490972193713e+03 1.035540176420472335e+03 1.036288471512656542e+03 1.037018804560471608e+03 1.037731594517435497e+03 1.038427251153309953e+03 1.039106175226814230e+03 1.039768758656530281e+03 1.040415384689936218e+03 1.041046428070516185e+03 1.041662255202886854e+03 1.042263224315904381e+03 1.042849685623702499e+03 1.043421981484630578e+03 1.043980446558060976e+03 1.044525407959032464e+03 1.045057185410714737e+03 1.045576091394667856e+03 1.046082431298885240e+03 1.046576503563605002e+03 1.047058599824883004e+03 1.047529005055919015e+03 1.047987997706134593e+03 1.048435849838000649e+03 1.048872827261617658e+03 1.049299189667050769e+03 1.049715190754428477e+03 1.050121078361810987e+03 1.050517094590838269e+03 1.050903475930172362e+03 1.051280453376743708e+03 1.051648252554819464e+03 1.052007093832907231e+03 1.052357192438515767e+03 1.052698758570785685e+03 1.053031997511016925e+03 1.053357109731107585e+03 1.053674290999928871e+03 1.053983732487659381e+03 1.054285620868098476e+03 1.054580138418988327e+03 1.054867463120360981e+03 1.055147768750945261e+03 1.055421224982649846e+03 1.055687997473154610e+03 1.055948247956633395e+03 1.056202134332635751e+03 1.056449810753153997e+03 1.056691427707903358e+03 1.056927132107841544e+03 1.057157067366954152e+03 1.057381373482334993e+03 1.057600187112588628e+03 1.057813641654580579e+03 1.058021867318562727e+03 1.058224991201705961e+03 1.058423137360058945e+03 1.058616426878966877e+03 1.058804977941975494e+03 1.058988905898244866e+03 1.059168323328502765e+03 1.059343340109562405e+03 1.059514063477430000e+03 1.059680598089031491e+03 1.059843046082580031e+03 1.060001507136612418e+03 1.060156078527719728e+03 1.060306855186996700e+03 1.060453929755233276e+03 1.060597392636876066e+03 1.060737332052779948e+03 1.060873834091777553e+03 1.061006982761087102e+03 1.061136860035583368e+03 1.061263545905954970e+03 1.061387118425768904e+03 1.061507653757467097e+03 1.061625226217314776e+03 1.061739908319323604e+03 1.061851770818169371e+03 1.061960882751127883e+03 1.062067311479046793e+03 1.062171122726374506e+03 1.062272380620268450e+03 1.062371147728797723e+03 1.062467485098264660e+03 1.062561452289659428e+03 1.062653107414269925e+03 1.062742507168463362e+03 1.062829706867658842e+03 1.062914760479505276e+03 1.062997720656287811e+03 1.063078638766573022e+03 1.063157564926116493e+03 1.063234548028041672e+03 1.063309635772312731e+03 1.063382874694513475e+03 1.063454310193948004e+03 1.063523986561080847e+03 1.063591947004326585e+03 1.063658233676208738e+03 1.063722887698899513e+03 1.063785949189153371e+03 1.063847457282650794e+03 1.063907450157763606e+03 1.063965965058756410e+03 1.064023038318435283e+03 1.064078705380258270e+03 1.064133000819918379e+03 1.064185958366412024e+03 1.064237610922605654e+03 1.064287990585308535e+03 1.064337128664869169e+03 1.064385055704299020e+03 1.064431801497941024e+03 1.064477395109689951e+03 1.064521864890774623e+03 1.064565238497114706e+03 1.064607542906260278e+03 1.064648804433923260e+03 1.064689048750113443e+03 1.064728300894882750e+03 1.064766585293694334e+03 1.064803925772416733e+03 1.064840345571961961e+03 1.064875867362563895e+03 1.064910513257718549e+03 1.064944304827782389e+03 1.064977263113244817e+03 1.065009408637678689e+03 1.065040761420377976e+03 1.065071340988688689e+03 1.065101166390042408e+03 1.065130256203696717e+03 1.065158628552192567e+03 1.065186301112531964e+03 1.065213291127086677e+03 1.065239615414239552e+03 1.065265290378770260e+03 1.065290332021985705e+03 1.065314755951606230e+03 1.065338577391411718e+03 1.065361811190650542e+03 1.065384471833222733e+03 1.065406573446637594e+03 1.065428129810753035e+03 1.065449154366304128e+03 1.065469660223220899e+03 1.065489660168746013e+03 1.065509166675352390e+03 1.065528191908469580e+03 1.065546747734020073e+03 1.065564845725772557e+03 1.065582497172515787e+03 1.065599713085056010e+03 1.065616504203045452e+03 1.065632881001641636e+03 1.065648853698006633e+03 1.065664432257644876e+03 1.065679626400587495e+03 1.065694445607424768e+03 1.065708899125191920e+03 1.065722995973109391e+03 1.065736744948184196e+03 1.065750154630672796e+03 1.065763233389411425e+03 1.065775989387014079e+03 1.065788430584946582e+03 1.065800564748471515e+03 1.065812399451476722e+03 1.065823942081181940e+03 1.065835199842732663e+03 1.065846179763678720e+03 1.065856888698345983e+03 1.065867333332098042e+03 1.065877520185495086e+03 1.065887455618351396e+03 1.065897145833690047e+03 1.065906596881604401e+03 1.065915814663022047e+03 1.065924804933378709e+03 1.065933573306198696e+03 1.065942125256590998e+03 1.065950466124657169e+03 1.065958601118816205e+03 1.065966535319048262e+03 1.065974273680057422e+03 1.065981821034357836e+03 1.065989182095283695e+03 1.065996361459925083e+03 1.066003363611992427e+03 1.066010192924608646e+03 1.066016853663034908e+03 1.066023349987328174e+03 1.066029685954933257e+03 1.066035865523211442e+03 1.066041892551907267e+03 1.066047770805553910e+03 1.066053503955820361e+03 1.066059095583799262e+03 1.066064549182240171e+03 1.066069868157727342e+03 1.066075055832802718e+03 1.066080115448038441e+03 1.066085050164057975e+03 1.066089863063505845e+03 1.066094557152971220e+03 1.066099135364862150e+03 1.066103600559235701e+03 1.066107955525580564e+03 1.066112202984558508e+03 1.066116345589699677e+03 1.066120385929060149e+03 1.066124326526834921e+03 1.066128169844933154e+03 1.066131918284514313e+03 1.066135574187487009e+03 1.066139139837968969e+03 1.066142617463713123e+03 1.066146009237498220e+03 1.066149317278483295e+03 1.066152543653532348e+03 1.066155690378501959e+03 1.066158759419500939e+03 1.066161752694117467e+03 1.066164672072614849e+03 1.066167519379100213e+03 1.066170296392662067e+03 1.066173004848482151e+03 1.066175646438917283e+03 1.066178222814556193e+03 1.066180735585250886e+03 1.066183186321120047e+03 1.066185576553531519e+03 1.066187907776055908e+03 1.066190181445400640e+03 1.066192398982319901e+03 1.066194561772499810e+03 1.066196671167426075e+03 1.066198728485225956e+03 1.066200735011492043e+03 1.066202692000085563e+03 1.066204600673918321e+03 1.066206462225717587e+03 1.066208277818769830e+03 1.066210048587648089e+03 1.066211775638919562e+03 1.066213460051837956e+03 1.066215102879016285e+03 1.066216705147085349e+03 1.066218267857334240e+03 1.066219791986335849e+03 1.066221278486556912e+03 1.066222728286952815e+03 1.066224142293548766e+03 1.066225521390003451e+03 1.066226866438163597e+03 1.066228178278600581e+03 1.066229457731136790e+03 1.066230705595356085e+03 1.066231922651104924e+03 1.066233109658978265e+03 1.066234267360795684e+03 1.066235396480064310e+03 1.066236497722430613e+03 1.066237571776121513e+03 1.066238619312374567e+03 1.066239640985856568e+03 1.066240637435073495e+03 1.066241609282768650e+03 1.066242557136312143e+03 1.066243481588079703e+03 1.066244383215823746e+03 1.066245262583033991e+03 1.066246120239289212e+03 1.066246956720600338e+03 1.066247772549746514e+03 1.066248568236600704e+03 1.066249344278448234e+03 1.066250101160298527e+03 1.066250839355186827e+03 1.066251559324470691e+03 1.066252261518117848e+03 1.066252946374987459e+03 1.066253614323104330e+03 1.066254265779926754e+03 1.066254901152606180e+03 1.066255520838243228e+03 1.066256125224133939e+03 1.066256714688013972e+03 1.066257289598293028e+03 1.066257850314284951e+03 1.066258397186433967e+03 1.066258930556531595e+03 1.066259450757931745e+03 1.066259958115758081e+03 1.066260452947107296e+03 1.066260935561248516e+03 1.066261406259814294e+03 1.066261865336991377e+03 1.066262313079702835e+03 1.066262749767788591e+03 1.066263175674179138e+03 1.066263591065067658e+03 1.066263996200074416e+03 1.066264391332410241e+03 1.066264776709035232e+03 1.066265152570811324e+03 1.066265519152654861e+03 1.066265876683682109e+03 1.066266225387352051e+03 1.066266565481607586e+03 1.066266897179010584e+03


==> figures/influent_substrate.txt <==
0.000000000000000000e+00 5.500000000000000000e+03 5.500000000000000000e+03 5.500000000000000000e+03
1.253132832080200432e-01 5.498513218114238953e+03 5.506357019855186081e+03 5.486391068466840807e+03
2.506265664160400863e-01 5.497032176718211304e+03 5.512691060823432963e+03 5.472858483246627657e+03
3.759398496240601295e-01 5.495562605432348391e+03 5.518979227107117367e+03 5.459478129943277054e+03
5.012531328320801727e-01 5.494110212157249407e+03 5.525198788783193777e+03 5.446324975711516345e+03
6.265664160401002158e-01 5.492680672260661595e+03 5.531327263981491342e+03 5.433472617434607855e+03
7.518796992481202590e-01 5.491279617820658132e+03 5.537342500155321432e+03 5.420992838729437608e+03
8.771929824561403022e-01 5.489912626943581017e+03 5.543222754147060186e+03 5.408955178629461443e+03
1.002506265664160345e+00 5.488585213175215358e+03 5.548946770755757825e+03 5.397426514717954888e+03
1.127819548872180277e+00 5.487302815023498624e+03 5.554493859519360740e+03 5.386470663387532113e+03
1.253132832080200432e+00 5.486070785610862913e+03 5.559843969430687139e+03 5.376147999787459412e+03
1.378446115288220586e+00 5.484894382474113627e+03 5.564977761313893097e+03 5.366515099888916666e+03
1.503759398496240518e+00 5.483778757529481481e+03 5.569876677596766058e+03 5.357624406950672892e+03
1.629072681704260450e+00 5.482728947220225564e+03 5.574523009223766167e+03 5.349523924504906972e+03
1.754385964912280604e+00 5.481749862863824092e+03 5.578899959465230495e+03 5.342256937806009773e+03
1.879699248120300759e+00 5.480846281215497584e+03 5.582991704389590268e+03 5.335861765495524196e+03
2.005012531328320691e+00 5.480022835264398964e+03 5.586783449777689384e+03 5.330371543035084869e+03
2.130325814536340623e+00 5.479284005278452241e+03 5.590261484271399240e+03 5.325814039247727123e+03
2.255639097744360555e+00 5.478634110113367569e+03 5.593413228562549193e+03 5.322211507087708014e+03
2.380952380952380931e+00 5.478077298800948483e+03 5.596227280442760275e+03 5.319580569531454785e+03
2.506265664160400863e+00 5.477617542431304173e+03 5.598693455549970167e+03 5.317932141249025335e+03
2.631578947368420796e+00 5.477258626343102151e+03 5.600802823663269919e+03 5.317271386478072600e+03
2.756892230576441172e+00 5.477004142635482822e+03 5.602547740414031068e+03 5.317597713282433688e+03
2.882205513784461104e+00 5.476857483014688114e+03 5.603921874298132934e+03 5.318904804136609528e+03
3.007518796992481036e+00 5.476821831987927908e+03 5.604920228891403895e+03 5.321180682537363282e+03
3.132832080200500968e+00 5.476900160416379549e+03 5.605539160187976449e+03 5.324407815105918417e+03
3.258145363408520900e+00 5.477095219438657296e+03 5.605776388999217488e+03 5.328563248410474444e+03
3.383458646616541277e+00 5.477409534775420070e+03 5.605631008369018673e+03 5.333618779510557943e+03
3.508771929824561209e+00 5.477845401425170166e+03 5.605103485979550896e+03 5.339541159003575558e+03
3.634085213032581141e+00 5.478404878760618885e+03 5.604195661540006768e+03 5.346292325141382207e+03
3.759398496240601517e+00 5.479089786034337521e+03 5.602910739169259614e+03 5.353829667382139633e+03
3.884711779448621449e+00 5.479901698301690885e+03 5.601253274801784755e+03 5.362106317551529173e+03
4.010025062656641381e+00 5.480841942768384797e+03 5.599229158664451461e+03 5.371071466608895207e+03
4.135338345864661314e+00 5.481911595569202291e+03 5.596845592889900217e+03 5.380670704849176218e+03
4.260651629072681246e+00 5.483111478983806592e+03 5.594111064350093329e+03 5.390846383221760334e+03
4.385964912280701178e+00 5.484442159094729504e+03 5.591035312811154654e+03 5.401537993313625520e+03
4.511278195488721110e+00 5.485903943891925337e+03 5.587629294527819184e+03 5.412682563427133573e+03
4.636591478696741930e+00 5.487496881827517427e+03 5.583905141412529701e+03 5.424215068083507504e+03
4.761904761904761862e+00 5.489220760823596720e+03 5.579876115930470405e+03 5.436068848201900437e+03
4.887218045112781795e+00 5.491075107735171514e+03 5.575556561887515272e+03 5.448176039141618276e+03
5.012531328320801727e+00 5.493059188269593506e+03 5.570961851293131986e+03 5.460468003751880133e+03
5.137844611528821659e+00 5.495172007363010380e+03 5.566108327494663172e+03 5.472875767549767261e+03
5.263157894736841591e+00 5.497412310013643037e+03 5.561013244793116428e+03 5.485330453142782972e+03
5.388471177944861523e+00 5.499778582570867002e+03 5.555694704763446680e+03 5.497763711027840145e+03
5.513784461152882344e+00 5.502269054478362705e+03 5.550171589514418883e+03 5.510108143933236533e+03
5.639097744360902276e+00 5.504881700468781673e+03 5.544463492134342232e+03 5.522297721924095640e+03
5.764411027568922208e+00 5.507614243206638093e+03 5.538590644579251602e+03 5.534268185564383202e+03
5.889724310776942140e+00 5.510464156375372113e+03 5.532573843269489771e+03 5.545957434519469643e+03
6.015037593984962072e+00 5.513428668203767302e+03 5.526434372668993092e+03 5.557305899091588799e+03
6.140350877192982004e+00 5.516504765426161612e+03 5.520193927128972973e+03 5.568256892305701513e+03
6.265664160401001936e+00 5.519689197670179965e+03 5.513874531283985561e+03 5.578756940304351701e+03
6.390977443609021869e+00 5.522978482264944432e+03 5.507498459293669839e+03 5.588756088965983508e+03
6.516290726817041801e+00 5.526368909462051306e+03 5.501088153227584371e+03 5.598208184830944447e+03
6.641604010025062621e+00 5.529856548060870409e+03 5.494666140893714328e+03 5.607071128601692180e+03
6.766917293233082553e+00 5.533437251429046228e+03 5.488254953413137628e+03 5.615307099677333099e+03
6.892230576441102485e+00 5.537106663908413793e+03 5.481877042844253083e+03 5.622882750386224870e+03
7.017543859649122417e+00 5.540860227595876495e+03 5.475554700159701497e+03 5.629769368792489331e+03
7.142857142857142350e+00 5.544693189488151802e+03 5.469309973877744596e+03 5.635943009171478479e+03
7.268170426065162282e+00 5.548600608978688797e+03 5.463164589647389221e+03 5.641384589473952474e+03
7.393483709273182214e+00 5.552577365694439322e+03 5.457139871082965328e+03 5.646079955327469179e+03
7.518796992481203034e+00 5.556618167659591563e+03 5.451256662139185210e+03 5.650019910354557396e+03
7.644110275689222966e+00 5.560717559772822824e+03 5.445535251311983302e+03 5.653200212819187072e+03
7.769423558897242899e+00 5.564869932584083472e+03 5.439995297943636615e+03 5.655621538844122369e+03
7.894736842105262831e+00 5.569069531356413790e+03 5.434655760902837756e+03 5.657289412670457750e+03
8.020050125313282763e+00 5.573310465397797088e+03 5.429534829901596822e+03 5.658214104655377923e+03
8.145363408521303583e+00 5.577586717647611295e+03 5.424649859701058631e+03 5.658410497923353432e+03
8.270676691729322627e+00 5.581892154501779260e+03 5.420017307447610619e+03 5.657897924798208805e+03
8.395989974937343447e+00 5.586220535860304153e+03 5.415652673369078911e+03 5.656699974347185162e+03
8.521303258145362491e+00 5.590565525380526196e+03 5.411570445048339934e+03 5.654844272561942489e+03
8.646616541353383312e+00 5.594920700919033152e+03 5.407784045478477310e+03 5.652362236884107915e+03
8.771929824561402356e+00 5.599279565144855042e+03 5.404305785089576602e+03 5.649288806953166386e+03
8.897243107769423176e+00 5.603635556306282524e+03 5.401146817922593982e+03 5.645662153611106078e+03
9.022556390977442220e+00 5.607982059133345501e+03 5.398317102110384440e+03 5.641523368340182969e+03
9.147869674185463040e+00 5.612312415857780252e+03 5.395825364810050814e+03 5.636916135436540571e+03
9.273182957393483861e+00 5.616619937332086920e+03 5.393679071714326710e+03 5.631886389332309591e+03
9.398496240601502905e+00 5.620897914229106391e+03 5.391884401252777934e+03 5.626481959571549851e+03
9.523809523809523725e+00 5.625139628303389145e+03 5.390446223576285774e+03 5.620752206020315498e+03
9.649122807017542769e+00 5.629338363695524095e+03 5.389368084400583029e+03 5.614747646947805151e+03
9.774436090225563589e+00 5.633487418260499908e+03 5.388652193766695746e+03 5.608519582653571888e+03
9.899749373433582633e+00 5.637580114901122215e+03 5.388299419757942815e+03 5.602119717334941015e+03
1.002506265664160345e+01 5.641609812887484622e+03 5.388309287194875651e+03 5.595599781889013684e+03
1.015037593984962427e+01 5.645569919143511470e+03 5.388679981311121992e+03 5.589011160324929733e+03
1.027568922305764332e+01 5.649453899481607550e+03 5.389408356394746079e+03 5.582404522424625611e+03
1.040100250626566414e+01 5.653255289766561873e+03 5.390489949361352956e+03 5.575829465234449344e+03
1.052631578947368318e+01 5.656967706989910766e+03 5.391918998207002915e+03 5.569334165896082595e+03
1.065162907268170400e+01 5.660584860236145687e+03 5.393688465270955021e+03 5.562965048233853850e+03
1.077694235588972305e+01 5.664100561522288444e+03 5.395790065220518954e+03 5.556766465407409669e+03
1.090225563909774387e+01 5.667508736492557546e+03 5.398214297652864843e+03 5.550780400814512177e+03
1.102756892230576469e+01 5.670803434950109477e+03 5.400950484191575924e+03 5.545046189289537324e+03
1.115288220551378373e+01 5.673978841208047015e+03 5.403986809939180603e+03 5.539600260489912216e+03
1.127819548872180455e+01 5.677029284242214999e+03 5.407310369130788786e+03 5.534475906196384130e+03
1.140350877192982360e+01 5.679949247628613193e+03 5.410907214818462307e+03 5.529703073074983877e+03
1.152882205513784442e+01 5.682733379248588790e+03 5.414762412401096299e+03 5.525308182259856039e+03
1.165413533834586346e+01 5.685376500745361227e+03 5.418860096800366591e+03 5.521313976918411754e+03
1.177944862155388428e+01 5.687873616715835851e+03 5.423183533069870464e+03 5.517739398754675676e+03
1.190476190476190332e+01 5.690219923622069473e+03 5.427715180211910592e+03 5.514599494194891122e+03
1.203007518796992414e+01 5.692410818407248371e+03 5.432436757964547724e+03 5.511905350782813002e+03
1.215538847117794496e+01 5.694441906801472214e+03 5.437329316310569993e+03 5.509664064092226909e+03
1.228070175438596401e+01 5.696309011303183979e+03 5.442373307450021457e+03 5.507878735242687981e+03
1.240601503759398483e+01 5.698008178822590708e+03 5.447548659968817446e+03 5.506548498882734748e+03
1.253132832080200387e+01 5.699535687973986569e+03 5.452834854927881679e+03 5.505668581284610809e+03
1.265664160401002469e+01 5.700888056004451755e+03 5.458211003590183282e+03 5.505230387977228020e+03
1.278195488721804374e+01 5.702062045347009189e+03 5.463655926496975553e+03 5.505221620131404052e+03
1.290726817042606456e+01 5.703054669786939485e+03 5.469148233599607920e+03 5.505626418704689968e+03
1.303258145363408360e+01 5.703863200230558505e+03 5.474666405149349885e+03 5.506425535153893179e+03
1.315789473684210442e+01 5.704485170066464889e+03 5.480188873044937282e+03 5.507596527333085760e+03
1.328320802005012524e+01 5.704918380109891586e+03 5.485694102335801290e+03 5.509113979014803590e+03
1.340852130325814429e+01 5.705160903121503907e+03 5.491160672578433150e+03 5.510949741303527844e+03
1.353383458646616511e+01 5.705211087892678734e+03 5.496567358743854129e+03 5.513073194054661144e+03
1.365914786967418415e+01 5.705067562890014415e+03 5.501893211375841929e+03 5.515451525270046659e+03
1.378446115288220497e+01 5.704729239452555703e+03 5.507117635702341431e+03 5.518050026313731905e+03
1.390977443609022401e+01 5.704195314535940270e+03 5.512220469406340271e+03 5.520832400679967577e+03
1.403508771929824483e+01 5.703465272998428190e+03 5.517182058767486524e+03 5.523761083950186730e+03
1.416040100250626566e+01 5.702538889424535228e+03 5.521983332891704777e+03 5.526797572497562214e+03
1.428571428571428470e+01 5.701416229482756535e+03 5.526605875753163673e+03 5.529902758437227021e+03
1.441102756892230552e+01 5.700097650814612280e+03 5.531031995781038859e+03 5.533037268277859766e+03
1.453634085213032456e+01 5.698583803453061591e+03 5.535244792732545648e+03 5.536161802706227718e+03
1.466165413533834538e+01 5.696875629769068837e+03 5.539228221603808379e+03 5.539237474930790995e+03
1.478696741854636443e+01 5.694974363945915684e+03 5.542967153341009180e+03 5.542226145023463687e+03
1.491228070175438525e+01 5.692881530981614560e+03 5.546447432126145031e+03 5.545090747730099793e+03
1.503759398496240607e+01 5.690598945220569476e+03 5.549655929024319448e+03 5.547795611269996698e+03
1.516290726817042511e+01 5.688128708416410518e+03 5.552580591792994710e+03 5.550306764712238873e+03
1.528822055137844593e+01 5.685473207328686840e+03 5.555210490667755948e+03 5.552592231601680396e+03
1.541353383458646498e+01 5.682635110856905158e+03 5.557535859954050466e+03 5.554622307609052768e+03
1.553884711779448580e+01 5.679617366716141078e+03 5.559548135269827981e+03 5.556369820097484080e+03
1.566416040100250484e+01 5.676423197659209109e+03 5.561239986300093733e+03 5.557810367630646397e+03
1.578947368421052566e+01 5.673056097251162100e+03 5.562605344940966461e+03 5.558922537595018184e+03
1.591478696741854471e+01 5.669519825202582069e+03 5.563639428727861741e+03 5.559688100269179813e+03
1.604010025062656553e+01 5.665818402268900172e+03 5.564338759459854373e+03 5.560092177845575861e+03
1.616541353383458457e+01 5.661956104723680255e+03 5.564701176950029549e+03 5.560123387093556630e+03
1.629072681704260717e+01 5.657937458414506182e+03 5.564725847849618731e+03 5.559773954545421475e+03
1.641604010025062621e+01 5.653767232410827091e+03 5.564413269511963335e+03 5.559039803288264011e+03
1.654135338345864525e+01 5.649450432253752297e+03 5.563765268880641997e+03 5.557920610652264259e+03
1.666666666666666430e+01 5.644992292818502392e+03 5.562784996404518097e+03 5.556419836299165581e+03
1.679197994987468689e+01 5.640398270800808859e+03 5.561476915000820554e+03 5.554544720431530550e+03
1.691729323308270594e+01 5.635674036839223845e+03 5.559846784105714505e+03 5.552306252062443491e+03
1.704260651629072498e+01 5.630825467285884770e+03 5.557901638869943781e+03 5.549719107505048669e+03
1.716791979949874758e+01 5.625858635638862324e+03 5.555649764575099653e+03 5.546801559460130193e+03
1.729323308270676662e+01 5.620779803649798851e+03 5.553100666363752680e+03 5.543575357296313086e+03
1.741854636591478567e+01 5.615595412121066147e+03 5.550265034393989481e+03 5.540065579329779212e+03
1.754385964912280471e+01 5.610312071407192889e+03 5.547154704545865570e+03 5.536300458117269045e+03
1.766917293233082731e+01 5.604936551635814794e+03 5.543782614823699078e+03 5.532311179975942650e+03
1.779448621553884635e+01 5.599475772663859061e+03 5.540162757614098155e+03 5.528131660135126367e+03
1.791979949874686540e+01 5.593936793785105692e+03 5.536310127974927127e+03 5.523798295106568730e+03
1.804511278195488444e+01 5.588326803205714896e+03 5.532240668145144809e+03 5.519349694030411229e+03
1.817042606516290704e+01 5.582653107304648074e+03 5.527971208479410052e+03 5.514826390912278839e+03
1.829573934837092608e+01 5.576923119696323738e+03 5.523519405024636399e+03 5.510270539811698654e+03
1.842105263157894512e+01 5.571144350113137989e+03 5.518903673968086878e+03 5.505725595172328212e+03
1.854636591478696772e+01 5.565324393125790266e+03 5.514143123198256035e+03 5.501235979599347047e+03
1.867167919799498677e+01 5.559470916719656998e+03 5.509257481230437406e+03 5.496846741487920553e+03
1.879699248120300581e+01 5.553591650745642255e+03 5.504267023758728101e+03 5.492603204988251491e+03
1.892230576441102485e+01 5.547694375264194605e+03 5.499192498104994229e+03 5.488550614856738321e+03
1.904761904761904745e+01 5.541786908801338541e+03 5.494055045843193511e+03 5.484733778788653581e+03
1.917293233082706649e+01 5.535877096535715282e+03 5.488876123884213484e+03 5.481196709855278641e+03
1.929824561403508554e+01 5.529972798435752338e+03 5.483677424312177209e+03 5.477982271677253266e+03
1.942355889724310813e+01 5.524081877366161279e+03 5.478480793267815898e+03 5.475131828956035861e+03
1.954887218045112718e+01 5.518212187183033166e+03 5.473308149178127678e+03 5.472684905956726652e+03
1.967418546365914622e+01 5.512371560836794742e+03 5.468181400634018246e+03 5.470678855488418776e+03
1.979949874686716527e+01 5.506567798502300320e+03 5.463122364218997973e+03 5.469148540862844129e+03
1.992481203007518786e+01 5.500808655755298787e+03 5.458152682592278325e+03 5.468126033228936649e+03
2.005012531328320691e+01 5.495101831814416983e+03 5.453293743128764618e+03 5.467640326580503825e+03
2.017543859649122595e+01 5.489454957867707890e+03 5.448566597416446712e+03 5.467717072617218037e+03
2.030075187969924855e+01 5.483875585502695685e+03 5.443991881908641517e+03 5.468378337506357639e+03
2.042606516290726759e+01 5.478371175258636868e+03 5.439589740024350249e+03 5.469642382445087605e+03
2.055137844611528664e+01 5.472949085319569349e+03 5.435379745984748297e+03 5.471523469761564229e+03
2.067669172932330568e+01 5.467616560366445810e+03 5.431380830667506416e+03 5.474031696118848231e+03
2.080200501253132828e+01 5.462380720606419345e+03 5.427611209753295043e+03 5.477172854199811809e+03
2.092731829573934732e+01 5.457248550997052007e+03 5.424088314430443461e+03 5.480948324055098055e+03
2.105263157894736636e+01 5.452226890682880367e+03 5.420828724914405939e+03 5.485354995091153796e+03
2.117794486215538896e+01 5.447322422661451128e+03 5.417848107028372397e+03 5.490385219462831628e+03
2.130325814536340800e+01 5.442541663695544230e+03 5.415161152080163447e+03 5.496026797416481713e+03
2.142857142857142705e+01 5.437890954487907038e+03 5.412781520258506134e+03 5.502262994906372114e+03
2.155388471177944609e+01 5.433376450134383049e+03 5.410721787758862774e+03 5.509072593581240653e+03
2.167919799498746869e+01 5.429004110870871045e+03 5.408993397835347423e+03 5.516429973010338472e+03
2.180451127819548773e+01 5.424779693129061343e+03 5.407606615960858107e+03 5.524305224791117325e+03
2.192982456140350678e+01 5.420708740915389171e+03 5.406570489262493538e+03 5.532664297955237998e+03
2.205513784461152937e+01 5.416796577527116824e+03 5.405892810383659707e+03 5.541469174867530455e+03
2.218045112781954842e+01 5.413048297618898687e+03 5.405580085907993634e+03 5.550678076595352650e+03
2.230576441102756746e+01 5.409468759632610272e+03 5.405637509463546849e+03 5.560245696515077725e+03
2.243107769423558651e+01 5.406062578602617577e+03 5.406068939608445362e+03 5.570123460719668401e+03
2.255639097744360910e+01 5.402834119348050990e+03 5.406876882581726932e+03 5.580259813597828725e+03
2.268170426065162815e+01 5.399787490063021323e+03 5.408062479985183018e+03 5.590600526772525882e+03
2.280701754385964719e+01 5.396926536315028898e+03 5.409625501443924804e+03 5.601089029415972618e+03
2.293233082706766623e+01 5.394254835461187213e+03 5.411564342275118179e+03 5.611666757800648156e+03
2.305764411027568883e+01 5.391775691491160615e+03 5.413876026175937113e+03 5.622273521802844698e+03
2.318295739348370788e+01 5.389492130305030514e+03 5.416556212923352177e+03 5.632847885947425311e+03
2.330827067669172692e+01 5.387406895433585305e+03 5.419599211059950903e+03 5.643327562471026795e+03
2.343358395989974952e+01 5.385522444207794251e+03 5.422997995521690427e+03 5.653649813786561936e+03
2.355889724310776856e+01 5.383840944383508031e+03 5.426744230145302026e+03 5.663751861655273387e+03
2.368421052631578760e+01 5.382364271226639175e+03 5.430828294975158315e+03 5.673571300314381915e+03
2.380952380952380665e+01 5.381094005063371696e+03 5.435239318271766933e+03 5.683046510768914231e+03
2.393483709273182924e+01 5.380031429299128831e+03 5.439965213106776901e+03 5.692117073435987550e+03
2.406015037593984829e+01 5.379177528909298417e+03 5.444992718412537215e+03 5.700724176328787507e+03
2.418546365914786733e+01 5.378532989403925967e+03 5.450307444337859124e+03 5.708811015985788799e+03
2.431077694235588993e+01 5.378098196267783351e+03 5.455893921745827356e+03 5.716323188388318158e+03
2.443609022556390897e+01 5.377873234876490642e+03 5.461735655674252484e+03 5.723209067166175373e+03
2.456140350877192802e+01 5.377857890888523798e+03 5.467815182564821953e+03 5.729420166466277806e+03
2.468671679197994706e+01 5.378051651112211403e+03 5.474114131053112033e+03 5.734911485952825387e+03
2.481203007518796966e+01 5.378453704846011533e+03 5.480613286098579010e+03 5.739641835518504195e+03
2.493734335839598870e+01 5.379062945689592198e+03 5.487292656221312427e+03 5.743574137414277175e+03
2.506265664160400775e+01 5.379877973822467538e+03 5.494131543600966324e+03 5.746675703649220850e+03
2.518796992481203034e+01 5.380897098746168922e+03 5.501108616782703393e+03 5.748918486670974744e+03
2.531328320802004939e+01 5.382118342485165158e+03 5.508201985725438135e+03 5.750279301510375262e+03
2.543859649122806843e+01 5.383539443241017580e+03 5.515389278919029493e+03 5.750740017759805596e+03
2.556390977443608747e+01 5.385157859493468095e+03 5.522647722289470948e+03 5.750287719952233601e+03
2.568922305764411007e+01 5.386970774541468018e+03 5.529954219604531318e+03 5.748914835115726419e+03
2.581453634085212911e+01 5.388975101476411510e+03 5.537285434086796158e+03 5.746619226494841314e+03
2.593984962406014816e+01 5.391167488579134442e+03 5.544617870936599502e+03 5.743404252654307129e+03
2.606516290726816720e+01 5.393544325131535516e+03 5.551927960463983254e+03 5.739278791410355552e+03
2.619047619047618980e+01 5.396101747633026207e+03 5.559192141526581509e+03 5.734257228269250845e+03
2.631578947368420884e+01 5.398835646411312155e+03 5.566386944969190154e+03 5.728359409289535506e+03
2.644110275689222789e+01 5.401741672616401047e+03 5.573489076760750322e+03 5.721610558522586871e+03
2.656641604010025048e+01 5.404815245586082710e+03 5.580475500525612006e+03 5.714041160423612382e+03
2.669172932330826953e+01 5.408051560570531365e+03 5.587323519168120583e+03 5.705686807860670342e+03
2.681704260651628857e+01 5.411445596803086119e+03 5.594010855292917768e+03 5.696588016580973090e+03
2.694235588972430762e+01 5.414992125903711894e+03 5.600515730127749521e+03 5.686790007220121879e+03
2.706766917293233021e+01 5.418685720601084540e+03 5.606816940661082299e+03 5.676342456159407448e+03
2.719298245614034926e+01 5.422520763758751855e+03 5.612893934713355520e+03 5.665299216747476748e+03
2.731829573934836830e+01 5.426491457690292918e+03 5.618726883668299706e+03 5.653718012603933857e+03
2.744360902255639090e+01 5.430591833747967030e+03 5.624296752599337196e+03 5.641660104912602037e+03
2.756892230576440994e+01 5.434815762168865149e+03 5.629585367535629302e+03 5.629189935789735500e+03
2.769423558897242899e+01 5.439156962162188393e+03 5.634575479622848434e+03 5.616374749976379462e+03
2.781954887218044803e+01 5.443609012220876139e+03 5.639250825945144243e+03 5.603284197253050479e+03
2.794486215538847063e+01 5.448165360640439758e+03 5.643596186787038278e+03 5.589989918108077291e+03
2.807017543859648967e+01 5.452819336227542408e+03 5.647597439127032885e+03 5.576565115307216729e+03
2.819548872180450871e+01 5.457564159180542447e+03 5.651241606168586259e+03 5.563084114110888549e+03
2.832080200501253131e+01 5.462392952123967916e+03 5.654516902728606510e+03 5.549621913965747808e+03
2.844611528822055035e+01 5.467298751278610325e+03 5.657412776318876240e+03 5.536253734558851647e+03
2.857142857142856940e+01 5.472274517748759536e+03 5.659919943771589715e+03 5.523054559164905186e+03
2.869674185463658844e+01 5.477313148907876894e+03 5.662030423276555666e+03 5.510098678239688525e+03
2.882205513784461104e+01 5.482407489863870978e+03 5.663737561714471667e+03 5.497459236215619967e+03
2.894736842105263008e+01 5.487550344985029369e+03 5.665036057187921870e+03 5.485207784438463023e+03
2.907268170426064913e+01 5.492734489467554340e+03 5.665921976669388641e+03 5.473413843147486659e+03
2.919799498746867172e+01 5.497952680925598543e+03 5.666392768703483853e+03 5.462144475345304272e+03
2.932330827067669077e+01 5.503197670984680371e+03 5.666447271118760000e+03 5.451463875328322501e+03
2.944862155388470981e+01 5.508462216859355067e+03 5.666085713722769469e+03 5.441432974554894827e+03
2.957393483709272886e+01 5.513739092896067632e+03 5.665309715972441154e+03 5.432109067416478865e+03
2.969924812030075145e+01 5.519021102062167301e+03 5.664122279630291814e+03 5.423545459347957149e+03
2.982456140350877050e+01 5.524301087362186991e+03 5.662527776435374108e+03 5.415791139567930259e+03
2.994987468671678954e+01 5.529571943162605749e+03 5.660531930836142237e+03 5.408890480578886127e+03
3.007518796992481214e+01 5.534826626406487776e+03 5.658141797850542389e+03 5.402882966382077939e+03
3.020050125313283118e+01 5.540058167699588012e+03 5.655365736136473060e+03 5.397802951173624933e+03
3.032581453634085022e+01 5.545259682249733487e+03 5.652213376373361825e+03 5.393679450088268823e+03
3.045112781954886927e+01 5.550424380641546122e+03 5.648695585072740869e+03 5.390535963346549579e+03
3.057644110275689187e+01 5.555545579428876408e+03 5.644824423952493817e+03 5.388390334941466790e+03
3.070175438596491091e+01 5.560616711527605730e+03 5.640613105025678124e+03 5.387254646773352761e+03
3.082706766917292995e+01 5.565631336391837067e+03 5.636075941570520627e+03 5.387135148908308111e+03
3.095238095238094900e+01 5.570583149956872148e+03 5.631228295163283292e+03 5.388032226397657723e+03
3.107769423558897159e+01 5.575465994332748778e+03 5.626086518970073485e+03 5.389940402855120738e+03
3.120300751879699064e+01 5.580273867232568591e+03 5.620667897507391899e+03 5.392848380746397197e+03
3.132832080200500968e+01 5.585000931120273890e+03 5.614990583094097019e+03 5.396739118104198496e+03
3.145363408521303228e+01 5.589641522063025150e+03 5.609073529229560336e+03 5.401589941142167845e+03
3.157894736842105132e+01 5.594190158273836460e+03 5.602936421144032465e+03 5.407372692005123099e+03
3.170426065162907037e+01 5.598641548330632759e+03 5.596599603777513948e+03 5.414053910662299131e+03
3.182957393483708941e+01 5.602990599058472981e+03 5.590084007452841433e+03 5.421595049726288380e+03
3.195488721804511201e+01 5.607232423062221642e+03 5.583411071517061828e+03 5.429952720764709738e+03
3.208020050125313105e+01 5.611362345897581690e+03 5.576602666232555748e+03 5.439078970465654493e+03
3.220551378446115365e+01 5.615375912868972591e+03 5.569681013205722593e+03 5.448921584823232479e+03
3.233082706766916914e+01 5.619268895443402471e+03 5.562668604646327367e+03 5.459424419327102441e+03
3.245614035087719174e+01 5.623037297270123418e+03 5.555588121754776694e+03 5.470527752971264817e+03
3.258145363408521433e+01 5.626677359796508426e+03 5.548462352537754668e+03 5.482168663743451361e+03
3.270676691729322982e+01 5.630185567471303330e+03 5.541314109354611901e+03 5.494281423118444764e+03
3.283208020050125242e+01 5.633558652527071899e+03 5.534166146497780574e+03 5.506797906957336636e+03
3.295739348370926791e+01 5.636793599334375358e+03 5.527041078110307353e+03 5.519648020110994366e+03
3.308270676691729051e+01 5.639887648320966036e+03 5.519961296742175364e+03 5.532760131940553947e+03
3.320802005012531311e+01 5.642838299449970691e+03 5.512948892844709007e+03 5.546061519901010797e+03
3.333333333333332860e+01 5.645643315251818422e+03 5.506025575498714716e+03 5.559478818286606838e+03
3.345864661654135119e+01 5.648300723405401186e+03 5.499212594667426856e+03 5.572938469208761489e+03
3.358395989974937379e+01 5.650808818864713430e+03 5.492530665259567286e+03 5.586367172869120623e+03
3.370927318295738928e+01 5.653166165527994053e+03 5.485999893281070399e+03 5.599692334201851736e+03
3.383458646616541188e+01 5.655371597447145177e+03 5.479639704346211147e+03 5.612842502990502908e+03
3.395989974937343447e+01 5.657424219575995266e+03 5.473468774810113246e+03 5.625747804615323730e+03
3.408521303258144997e+01 5.659323408056732660e+03 5.467504965774814991e+03 5.638340358656598255e+03
3.421052631578947256e+01 5.661068810044621387e+03 5.461765260210405359e+03 5.650554682667701854e+03
3.433583959899749516e+01 5.662660343071876923e+03 5.456265703421168837e+03 5.662328078537664624e+03
3.446115288220551065e+01 5.664098193952374459e+03 5.451021347074244659e+03 5.673600998986288687e+03
3.458646616541353325e+01 5.665382817229595275e+03 5.446046196995083847e+03 5.684317391874435998e+03
3.471177944862154874e+01 5.666514933171029043e+03 5.441353164920030395e+03 5.694425020166948343e+03
3.483709273182957133e+01 5.667495525312962855e+03 5.436954024381656382e+03 5.703875755554857278e+03
3.496240601503759393e+01 5.668325837560396394e+03 5.432859370887174009e+03 5.712625843925725349e+03
3.508771929824560942e+01 5.669007370847497441e+03 5.429078586534340502e+03 5.720636141065032461e+03
3.521303258145363202e+01 5.669541879364827764e+03 5.425619809192826324e+03 5.727872317176030265e+03
3.533834586466165462e+01 5.669931366360229731e+03 5.422489906362108741e+03 5.734305029019069480e+03
3.546365914786967011e+01 5.670178079521007021e+03 5.419694453799645999e+03 5.739910058692614257e+03
3.558897243107769270e+01 5.670284505945738601e+03 5.417237718995409523e+03 5.744668418305390333e+03
3.571428571428571530e+01 5.670253366714735421e+03 5.415122649550930873e+03 5.748566420020880287e+03
3.583959899749373079e+01 5.670087611068821388e+03 5.413350866502854842e+03 5.751595711190102520e+03
3.596491228070175339e+01 5.669790410206797787e+03 5.411922662612709246e+03 5.753753274524535300e+03
3.609022556390976888e+01 5.669365150712552349e+03 5.410837005626206519e+03 5.755041393496821001e+03
3.621553884711779148e+01 5.668815427623415417e+03 5.410091546487029518e+03 5.755467583390581240e+03
3.634085213032581407e+01 5.668145037151967699e+03 5.409682632471713077e+03 5.755044488650990388e+03
3.646616541353382956e+01 5.667357969074064385e+03 5.409605325194036595e+03 5.753789747412888573e+03
3.659147869674185216e+01 5.666458398796400616e+03 5.409853423409328570e+03 5.751725824301790453e+03
3.671679197994987476e+01 5.665450679117502659e+03 5.410419490531345218e+03 5.748879812813591343e+03
3.684210526315789025e+01 5.664339331696495719e+03 5.411294886756943015e+03 5.745283208779696906e+03
3.696741854636591285e+01 5.663129038244524054e+03 5.412469805676743817e+03 5.740971656614326093e+03
3.709273182957393544e+01 5.661824631454138398e+03 5.413933315233385656e+03 5.735984670218608699e+03
3.721804511278195093e+01 5.660431085682414050e+03 5.415673402872899715e+03 5.730365330580564660e+03
3.734335839598997353e+01 5.658953507403946787e+03 5.417677024719230758e+03 5.724159962260072462e+03
3.746867167919799613e+01 5.657397125450300337e+03 5.419930158587063488e+03 5.717417791082481017e+03
3.759398496240601162e+01 5.655767281052776525e+03 5.422417860633911914e+03 5.710190585482652750e+03
3.771929824561403422e+01 5.654069417705753040e+03 5.425124325438986489e+03 5.702532284042264109e+03
3.784461152882204971e+01 5.652309070868094750e+03 5.428032949283675407e+03 5.694498611846395761e+03
3.796992481203007230e+01 5.650491857520428312e+03 5.431126396396659402e+03 5.686146688350268960e+03
3.809523809523809490e+01 5.648623465596311689e+03 5.434386667915689031e+03 5.677534629493144166e+03
3.822055137844611039e+01 5.646709643305507598e+03 5.437795173308042649e+03 5.668721146823414529e+03
3.834586466165413299e+01 5.644756188367775394e+03 5.441332803982571022e+03 5.659765146406861277e+03
3.847117794486215558e+01 5.642768937175727842e+03 5.444980008818150054e+03 5.650725330278739420e+03
3.859649122807017108e+01 5.640753753905410122e+03 5.448716871326255387e+03 5.641659803169975021e+03
3.872180451127819367e+01 5.638716519593338489e+03 5.452523188159346319e+03 5.632625687188596203e+03
3.884711779448621627e+01 5.636663121198789668e+03 5.456378548671771568e+03 5.623678747069902784e+03
3.897243107769423176e+01 5.634599440670159311e+03 5.460262415235999470e+03 5.614873028523321409e+03
3.909774436090225436e+01 5.632531344034169706e+03 5.464154204014193965e+03 5.606260512101061977e+03
3.922305764411027695e+01 5.630464670526685040e+03 5.468033365883467013e+03 5.597890784894329045e+03
3.934837092731829244e+01 5.628405221783803427e+03 5.471879467212551390e+03 5.589810732227761036e+03
3.947368421052631504e+01 5.626358751111796664e+03 5.475672270188220864e+03 5.582064251373039042e+03
3.959899749373433053e+01 5.624330952854316820e+03 5.479391812391384519e+03 5.574691989139228099e+03
3.972431077694235313e+01 5.622327451875118641e+03 5.483018485325605980e+03 5.567731105021543044e+03
3.984962406015037573e+01 5.620353793174372186e+03 5.486533111604631813e+03 5.561215061403226173e+03
3.997493734335839122e+01 5.618415431656361761e+03 5.489917020510469229e+03 5.555173442108273775e+03
4.010025062656641381e+01 5.616517722066147144e+03 5.493152121639581310e+03 5.549631800397332881e+03
4.022556390977443641e+01 5.614665909112457484e+03 5.496220976361806606e+03 5.544611537286681596e+03
4.035087719298245190e+01 5.612865117793752688e+03 5.499106866824708050e+03 5.540129810852213268e+03
4.047619047619047450e+01 5.611120343944069646e+03 5.501793862245120181e+03 5.536199476958390733e+03
4.060150375939849710e+01 5.609436445014864148e+03 5.504266882239660845e+03 5.532829061627754527e+03
4.072681704260651259e+01 5.607818131108671878e+03 5.506511756956942008e+03 5.530022765041293496e+03
4.085213032581453518e+01 5.606269956279982580e+03 5.508515283786023247e+03 5.527780496935495648e+03
4.097744360902255067e+01 5.604796310118246765e+03 5.510265280428274309e+03 5.526097942939652967e+03
4.110275689223057327e+01 5.603401409627483190e+03 5.511750634133295534e+03 5.524966661178619688e+03
4.122807017543859587e+01 5.602089291416413289e+03 5.512961346913672969e+03 5.524374208253246252e+03
4.135338345864661136e+01 5.600863804212551258e+03 5.513888576568249846e+03 5.524304293504579618e+03
4.147869674185463396e+01 5.599728601713111857e+03 5.514524673359043845e+03 5.524736960270105556e+03
4.160401002506265655e+01 5.598687135785009559e+03 5.514863212203044895e+03 5.525648792652156772e+03
4.172932330827067204e+01 5.597742650025673356e+03 5.514899020256665608e+03 5.527013146141480320e+03
4.185463659147869464e+01 5.596898173695726655e+03 5.514628199787697667e+03 5.528800400274003550e+03
4.197994987468671724e+01 5.596156516034002379e+03 5.514048146246999750e+03 5.530978231347267865e+03
4.210526315789473273e+01 5.595520260964683075e+03 5.513157561469929533e+03 5.533511903085835002e+03
4.223057644110275533e+01 5.594991762205697341e+03 5.511956461955532177e+03 5.536364573023148296e+03
4.235588972431077792e+01 5.594573138786819982e+03 5.510446182189682986e+03 5.539497612261672657e+03
4.248120300751879341e+01 5.594266270985232040e+03 5.508629372996752863e+03 5.542870936184453967e+03
4.260651629072681601e+01 5.594072796685582944e+03 5.506509994922712394e+03 5.546443343619976986e+03
4.273182957393483150e+01 5.593994108170869367e+03 5.504093306671021310e+03 5.550172861908997220e+03
4.285714285714285410e+01 5.594031349349727861e+03 5.501385848630910004e+03 5.554017095287098527e+03
4.298245614035087669e+01 5.594185413424987928e+03 5.498395421555869689e+03 5.557933573980439178e+03
4.310776942355889219e+01 5.594456941007577370e+03 5.495131060468088435e+03 5.561880101414425553e+03
4.323308270676691478e+01 5.594846318679125943e+03 5.491603003882263693e+03 5.565815096956013804e+03
4.335839598997493738e+01 5.595353678005841175e+03 5.487822658459573177e+03 5.569697931649693601e+03
4.348370927318295287e+01 5.595978895005482627e+03 5.483802559219470822e+03 5.573489254464732767e+03
4.360902255639097547e+01 5.596721590068447767e+03 5.479556325453499085e+03 5.577151306646506782e+03
4.373433583959899806e+01 5.597581128333274137e+03 5.475098612501195021e+03 5.580648221857072713e+03
4.385964912280701355e+01 5.598556620516029398e+03 5.470445059563534414e+03 5.583946309899098196e+03
4.398496240601503615e+01 5.599646924192324150e+03 5.465612233744061086e+03 5.587014321941762319e+03
4.411027568922305875e+01 5.600850645529912072e+03 5.460617570521849302e+03 5.589823695306671652e+03
4.423558897243107424e+01 5.602166141469059767e+03 5.455479310873703980e+03 5.592348776024991821e+03
4.436090225563909684e+01 5.603591522347112004e+03 5.450216435275453478e+03 5.594567017542866779e+03
4.448621553884711233e+01 5.605124654962944078e+03 5.444848594823817621e+03 5.596459154129581293e+03
4.461152882205513492e+01 5.606763166076204470e+03 5.439396039731022938e+03 5.598009347730577247e+03
4.473684210526315752e+01 5.608504446335555258e+03 5.433879545454175968e+03 5.599205307203920711e+03
4.486215538847117301e+01 5.610345654629351884e+03 5.428320336730199415e+03 5.600038379082880965e+03
4.498746867167919561e+01 5.612283722851506354e+03 5.422740009794993966e+03 5.600503609217331359e+03
4.511278195488721821e+01 5.614315361074557586e+03 5.417160453072299788e+03 5.600599774861307196e+03
4.523809523809523370e+01 5.616437063121297797e+03 5.411603766623470619e+03 5.600329386991692445e+03
4.536340852130325629e+01 5.618645112525590775e+03 5.406092180654090043e+03 5.599698662862088895e+03
4.548872180451127889e+01 5.620935588872403059e+03 5.400647973376951995e+03 5.598717469014951348e+03
4.561403508771929438e+01 5.623304374506362365e+03 5.395293388533397774e+03 5.597399235192403466e+03
4.573934837092731698e+01 5.625747161597594641e+03 5.390050552876440634e+03 5.595760839800302165e+03
4.586466165413533247e+01 5.628259459552914450e+03 5.384941393919327311e+03 5.593822467789564143e+03
4.598997493734335507e+01 5.630836602759910420e+03 5.379987558252366398e+03 5.591607442021933821e+03
4.611528822055137766e+01 5.633473758650859963e+03 5.375210330728886220e+03 5.589142029382956025e+03
4.624060150375939315e+01 5.636165936072876320e+03 5.370630554818098062e+03 5.586455223091376865e+03
4.636591478696741575e+01 5.638907993950167111e+03 5.366268554418497843e+03 5.583578502830292564e+03
4.649122807017543835e+01 5.641694650223769713e+03 5.362144057420171521e+03 5.580545574489809042e+03
4.661654135338345384e+01 5.644520491053669502e+03 5.358276121298054932e+03 5.577392091462626922e+03
4.674185463659147644e+01 5.647379980267744031e+03 5.354683061010880010e+03 5.574155359571654117e+03
4.686716791979949903e+01 5.650267469041552431e+03 5.351382379472124740e+03 5.570874027831602689e+03
4.699248120300751452e+01 5.653177205792594577e+03 5.348390700850000030e+03 5.567587767353584240e+03
4.711779448621553712e+01 5.656103346272290764e+03 5.345723706943169418e+03 5.564336940792203677e+03
4.724310776942355972e+01 5.659039963838593394e+03 5.343396076867717966e+03 5.561162264808003783e+03
4.736842105263157521e+01 5.661981059891818404e+03 5.341421430278828666e+03 5.558104468073658609e+03
4.749373433583959780e+01 5.664920574456012218e+03 5.339812274337706185e+03 5.555203947389760287e+03
4.761904761904761330e+01 5.667852396887907162e+03 5.338579954620655371e+03 5.552500424495073275e+03
4.774436090225563589e+01 5.670770376695289997e+03 5.337734610152792811e+03 5.550032606156552902e+03
4.786967418546365849e+01 5.673668334446422705e+03 5.337285132733829414e+03 5.547837850106285259e+03
4.799498746867167398e+01 5.676540072751981825e+03 5.337239130707673212e+03 5.545951839355856464e+03
4.812030075187969658e+01 5.679379387300852613e+03 5.337602897311346169e+03 5.544408267363804953e+03
4.824561403508771917e+01 5.682180077931021515e+03 5.338381383721969542e+03 5.543238536459033639e+03
4.837092731829573466e+01 5.684935959716718571e+03 5.339578176903405620e+03 5.542471471832955103e+03
4.849624060150375726e+01 5.687640874052947765e+03 5.341195482336550413e+03 5.542133053306251895e+03
4.862155388471177986e+01 5.690288699718524185e+03 5.343234111699440291e+03 5.542246166953224929e+03
4.874686716791979535e+01 5.692873363898759635e+03 5.345693475545193905e+03 5.542830378528657093e+03
4.887218045112781795e+01 5.695388853148998351e+03 5.348571581007525310e+03 5.543901730489800684e+03
4.899749373433583344e+01 5.697829224280293602e+03 5.351865034545166964e+03 5.545472564240707470e+03
4.912280701754385603e+01 5.700188615148643294e+03 5.355569049718076712e+03 5.547551369048651395e+03
4.924812030075187863e+01 5.702461255329328196e+03 5.359677459969904703e+03 5.550142658894224041e+03
4.937343358395989412e+01 5.704641476658111969e+03 5.364182736372820727e+03 5.553246878319055213e+03
4.949874686716791672e+01 5.706723723621244062e+03 5.369076010272691747e+03 5.556860338129381489e+03
4.962406015037593932e+01 5.708702563576480316e+03 5.374347100754589519e+03 5.560975181601395889e+03
4.974937343358395481e+01 5.710572696787569839e+03 5.379984546830990439e+03 5.565579381616857063e+03
4.987468671679197740e+01 5.712328966255007799e+03 5.385975644237742927e+03 5.570656768936356457e+03
5.000000000000000000e+01 5.713966367326131149e+03 5.392306486705959287e+03 5.576187091594569210e+03


==> figures/miscal.txt <==
0.000000000000000000e+00 3.571428571428571317e-03 7.142857142857142634e-03 1.249999999999999896e-02 1.785714285714285615e-02 1.964285714285714246e-02 2.499999999999999792e-02 3.392857142857142599e-02 4.642857142857143016e-02 5.357142857142856845e-02 6.071428571428571369e-02 7.499999999999999722e-02 9.464285714285713969e-02 1.107142857142857095e-01 1.250000000000000000e-01 1.374999999999999833e-01 1.517857142857142738e-01 1.625000000000000056e-01 1.767857142857142683e-01 1.982142857142857040e-01 2.142857142857142738e-01 2.232142857142856984e-01 2.392857142857142683e-01 2.553571428571428381e-01 2.714285714285714080e-01 2.928571428571428714e-01 3.125000000000000000e-01 3.339285714285714080e-01 3.553571428571428714e-01 3.821428571428571175e-01 4.071428571428571397e-01 4.214285714285714302e-01 4.392857142857142794e-01 4.535714285714285698e-01 4.678571428571428603e-01 4.857142857142857095e-01 5.000000000000000000e-01 5.089285714285713969e-01 5.357142857142856984e-01 5.499999999999999334e-01 5.678571428571428381e-01 5.785714285714285143e-01 5.857142857142857428e-01 6.017857142857142572e-01 6.214285714285714413e-01 6.267857142857142794e-01 6.374999999999999556e-01 6.553571428571428603e-01 6.678571428571428159e-01 6.767857142857142128e-01 6.875000000000000000e-01 7.089285714285713524e-01 7.267857142857142572e-01 7.446428571428571619e-01 7.535714285714285587e-01 7.660714285714285143e-01 7.750000000000000222e-01 7.946428571428570953e-01 8.035714285714284921e-01 8.232142857142856762e-01 8.357142857142857428e-01 8.482142857142856984e-01 8.535714285714285365e-01 8.660714285714284921e-01 8.750000000000000000e-01 8.857142857142856762e-01 8.874999999999999556e-01 8.964285714285713524e-01 9.089285714285714191e-01 9.107142857142856984e-01 9.142857142857142572e-01 9.232142857142856540e-01 9.249999999999999334e-01 9.267857142857142128e-01 9.339285714285714413e-01 9.357142857142857206e-01 9.428571428571428381e-01 9.482142857142856762e-01 9.571428571428570731e-01 9.607142857142856318e-01 9.642857142857143016e-01 9.678571428571428603e-01 9.714285714285714191e-01 9.749999999999999778e-01 9.767857142857142572e-01 9.803571428571428159e-01 9.821428571428570953e-01 9.839285714285713746e-01 9.874999999999999334e-01 9.874999999999999334e-01 9.892857142857142128e-01 9.928571428571427715e-01 9.928571428571427715e-01 9.946428571428571619e-01 9.964285714285714413e-01 9.964285714285714413e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 1.785714285714285659e-03 1.785714285714285659e-03 3.571428571428571317e-03 5.357142857142857192e-03 7.142857142857142634e-03 7.142857142857142634e-03 1.071428571428571438e-02 1.428571428571428527e-02 1.785714285714285615e-02 1.964285714285714246e-02 2.321428571428571508e-02 2.678571428571428423e-02 2.678571428571428423e-02 3.035714285714285685e-02 3.571428571428571230e-02 3.749999999999999861e-02 4.107142857142857123e-02 4.107142857142857123e-02 4.642857142857143016e-02 4.642857142857143016e-02 4.999999999999999584e-02 5.178571428571428215e-02 5.178571428571428215e-02 5.535714285714285476e-02 6.250000000000000000e-02 6.785714285714285199e-02 6.964285714285714524e-02 7.321428571428571785e-02 7.499999999999999722e-02 7.499999999999999722e-02 8.392857142857142183e-02 9.642857142857141906e-02 1.053571428571428575e-01 1.107142857142857095e-01 1.196428571428571341e-01 1.232142857142857068e-01 1.250000000000000000e-01 1.339285714285714246e-01 1.428571428571428492e-01 1.446428571428571286e-01 1.571428571428571397e-01 1.696428571428571508e-01 1.821428571428571341e-01 1.892857142857142794e-01 1.982142857142857040e-01 2.071428571428571286e-01 2.232142857142856984e-01 2.339285714285714302e-01 2.428571428571428548e-01 2.660714285714285698e-01 2.857142857142856984e-01 3.071428571428571064e-01 3.178571428571428381e-01 3.446428571428571397e-01 3.660714285714285476e-01 3.875000000000000111e-01 4.196428571428571508e-01 4.500000000000000111e-01 4.839285714285714302e-01 5.250000000000000222e-01 5.785714285714285143e-01 6.107142857142856540e-01 6.428571428571427937e-01 6.517857142857143016e-01 6.999999999999999556e-01 7.214285714285714191e-01 7.446428571428571619e-01 7.750000000000000222e-01 8.035714285714284921e-01 8.303571428571427937e-01 8.499999999999999778e-01 8.732142857142857206e-01 8.892857142857142350e-01 8.982142857142856318e-01 9.142857142857142572e-01 9.196428571428570953e-01 9.303571428571428825e-01 9.375000000000000000e-01 9.392857142857142794e-01 9.464285714285713969e-01 9.482142857142856762e-01 9.499999999999999556e-01 9.499999999999999556e-01 9.535714285714285143e-01 9.589285714285713524e-01 9.642857142857143016e-01 9.678571428571428603e-01 9.696428571428571397e-01 9.714285714285714191e-01 9.732142857142856984e-01 9.767857142857142572e-01 9.785714285714285365e-01 9.803571428571428159e-01 9.821428571428570953e-01 9.857142857142856540e-01 9.874999999999999334e-01 9.892857142857142128e-01 9.982142857142857206e-01 1.000000000000000000e+00
0.000000000000000000e+00 1.428571428571428492e-01 1.803571428571428548e-01 2.035714285714285698e-01 2.267857142857142849e-01 2.357142857142857095e-01 2.357142857142857095e-01 2.446428571428571341e-01 2.500000000000000000e-01 2.696428571428571286e-01 2.821428571428571397e-01 2.928571428571428714e-01 2.964285714285714302e-01 3.017857142857142683e-01 3.071428571428571064e-01 3.125000000000000000e-01 3.232142857142857317e-01 3.339285714285714080e-01 3.392857142857143016e-01 3.428571428571428603e-01 3.428571428571428603e-01 3.464285714285714191e-01 3.499999999999999778e-01 3.571428571428571508e-01 3.660714285714285476e-01 3.767857142857142794e-01 3.839285714285713969e-01 3.875000000000000111e-01 3.946428571428571286e-01 4.089285714285714191e-01 4.142857142857142572e-01 4.214285714285714302e-01 4.267857142857142683e-01 4.321428571428571064e-01 4.339285714285714413e-01 4.357142857142857206e-01 4.392857142857142794e-01 4.446428571428571175e-01 4.482142857142856762e-01 4.482142857142856762e-01 4.535714285714285698e-01 4.589285714285714080e-01 4.607142857142856873e-01 4.678571428571428603e-01 4.749999999999999778e-01 4.839285714285714302e-01 4.874999999999999889e-01 4.874999999999999889e-01 4.892857142857142683e-01 4.928571428571428270e-01 5.000000000000000000e-01 5.000000000000000000e-01 5.089285714285713969e-01 5.124999999999999556e-01 5.142857142857142350e-01 5.232142857142857428e-01 5.303571428571428603e-01 5.339285714285714191e-01 5.464285714285713746e-01 5.517857142857143238e-01 5.553571428571428825e-01 5.607142857142857206e-01 5.642857142857142794e-01 5.678571428571428381e-01 5.714285714285713969e-01 5.803571428571427937e-01 5.857142857142857428e-01 5.892857142857143016e-01 5.928571428571428603e-01 5.964285714285714191e-01 5.999999999999999778e-01 6.035714285714285365e-01 6.124999999999999334e-01 6.178571428571428825e-01 6.267857142857142794e-01 6.267857142857142794e-01 6.392857142857142350e-01 6.517857142857143016e-01 6.624999999999999778e-01 6.642857142857142572e-01 6.642857142857142572e-01 6.749999999999999334e-01 6.803571428571428825e-01 6.821428571428571619e-01 6.892857142857142794e-01 6.946428571428571175e-01 7.053571428571427937e-01 7.125000000000000222e-01 7.232142857142856984e-01 7.321428571428570953e-01 7.392857142857142128e-01 7.535714285714285587e-01 7.624999999999999556e-01 7.839285714285714191e-01 8.053571428571428825e-01 8.125000000000000000e-01 8.321428571428570731e-01 8.535714285714285365e-01 8.767857142857142794e-01 1.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 1.785714285714285659e-03 1.785714285714285659e-03 1.785714285714285659e-03 1.785714285714285659e-03 3.571428571428571317e-03 5.357142857142857192e-03 5.357142857142857192e-03 5.357142857142857192e-03 5.357142857142857192e-03 5.357142857142857192e-03 7.142857142857142634e-03 8.928571428571428076e-03 1.071428571428571438e-02 1.249999999999999896e-02 1.607142857142856984e-02 1.607142857142856984e-02 1.785714285714285615e-02 1.964285714285714246e-02 2.857142857142857054e-02 3.392857142857142599e-02 3.928571428571428492e-02 5.357142857142856845e-02 5.892857142857142738e-02 7.142857142857142461e-02 7.678571428571427659e-02 9.464285714285713969e-02 1.017857142857142849e-01 1.232142857142857068e-01 1.374999999999999833e-01 1.482142857142857151e-01 1.696428571428571508e-01 1.875000000000000000e-01 1.999999999999999833e-01 2.196428571428571397e-01 2.303571428571428437e-01 2.428571428571428548e-01 2.678571428571428492e-01 2.821428571428571397e-01 2.982142857142857095e-01 3.125000000000000000e-01 3.321428571428571286e-01 3.571428571428571508e-01 3.839285714285713969e-01 4.142857142857142572e-01 4.446428571428571175e-01 4.696428571428571397e-01 4.839285714285714302e-01 5.035714285714285587e-01 5.196428571428570731e-01 5.446428571428570953e-01 5.625000000000000000e-01 5.767857142857142350e-01 6.071428571428570953e-01 6.250000000000000000e-01 6.410714285714285143e-01 6.535714285714285809e-01 6.732142857142856540e-01 6.946428571428571175e-01 7.053571428571427937e-01 7.160714285714285809e-01 7.321428571428570953e-01 7.624999999999999556e-01 7.732142857142857428e-01 7.910714285714285365e-01 8.071428571428571619e-01 8.232142857142856762e-01 8.339285714285713524e-01 8.464285714285714191e-01 8.499999999999999778e-01 8.660714285714284921e-01 8.767857142857142794e-01 8.803571428571428381e-01 8.910714285714285143e-01 9.000000000000000222e-01 9.089285714285714191e-01 9.142857142857142572e-01 9.160714285714285365e-01 9.232142857142856540e-01 9.339285714285714413e-01 9.375000000000000000e-01 9.428571428571428381e-01 9.499999999999999556e-01 9.553571428571427937e-01 9.589285714285713524e-01 9.625000000000000222e-01 9.660714285714285809e-01 9.732142857142856984e-01 9.803571428571428159e-01 9.803571428571428159e-01 9.821428571428570953e-01 9.839285714285713746e-01 9.874999999999999334e-01 9.892857142857142128e-01 9.910714285714284921e-01 9.946428571428571619e-01 9.964285714285714413e-01 1.000000000000000000e+00 1.000000000000000000e+00


==> figures/open_loop.txt <==
0.000000000000000000e+00 1.250000000000000000e-01 2.500000000000000000e-01 3.750000000000000000e-01 5.000000000000000000e-01 6.250000000000000000e-01 7.500000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00 1.125000000000000000e+00 1.250000000000000000e+00 1.375000000000000000e+00 1.500000000000000000e+00 1.625000000000000000e+00 1.750000000000000000e+00 1.875000000000000000e+00 2.000000000000000000e+00 2.125000000000000000e+00 2.250000000000000000e+00 2.375000000000000000e+00 2.500000000000000000e+00 2.625000000000000000e+00 2.750000000000000000e+00 2.875000000000000000e+00 3.000000000000000000e+00 3.125000000000000000e+00 3.250000000000000000e+00 3.375000000000000000e+00 3.500000000000000000e+00 3.625000000000000000e+00 3.750000000000000000e+00 3.875000000000000000e+00 4.000000000000000000e+00 4.125000000000000000e+00 4.250000000000000000e+00 4.375000000000000000e+00 4.500000000000000000e+00 4.625000000000000000e+00 4.750000000000000000e+00 4.875000000000000000e+00 5.000000000000000000e+00 5.125000000000000000e+00 5.250000000000000000e+00 5.375000000000000000e+00 5.500000000000000000e+00 5.625000000000000000e+00 5.750000000000000000e+00 5.875000000000000000e+00 6.000000000000000000e+00 6.125000000000000000e+00 6.250000000000000000e+00 6.375000000000000000e+00 6.500000000000000000e+00 6.625000000000000000e+00 6.750000000000000000e+00 6.875000000000000000e+00 7.000000000000000000e+00 7.125000000000000000e+00 7.250000000000000000e+00 7.375000000000000000e+00 7.500000000000000000e+00 7.625000000000000000e+00 7.750000000000000000e+00 7.875000000000000000e+00 8.000000000000000000e+00 8.125000000000000000e+00 8.250000000000000000e+00 8.375000000000000000e+00 8.500000000000000000e+00 8.625000000000000000e+00 8.750000000000000000e+00 8.875000000000000000e+00 9.000000000000000000e+00 9.125000000000000000e+00 9.250000000000000000e+00 9.375000000000000000e+00 9.500000000000000000e+00 9.625000000000000000e+00 9.750000000000000000e+00 9.875000000000000000e+00 1.000000000000000000e+01 1.012500000000000000e+01 1.025000000000000000e+01 1.037500000000000000e+01 1.050000000000000000e+01 1.062500000000000000e+01 1.075000000000000000e+01 1.087500000000000000e+01 1.100000000000000000e+01 1.112500000000000000e+01 1.125000000000000000e+01 1.137500000000000000e+01 1.150000000000000000e+01 1.162500000000000000e+01 1.175000000000000000e+01 1.187500000000000000e+01 1.200000000000000000e+01 1.212500000000000000e+01 1.225000000000000000e+01 1.237500000000000000e+01 1.250000000000000000e+01 1.262500000000000000e+01 1.275000000000000000e+01 1.287500000000000000e+01 1.300000000000000000e+01 1.312500000000000000e+01 1.325000000000000000e+01 1.337500000000000000e+01 1.350000000000000000e+01 1.362500000000000000e+01 1.375000000000000000e+01 1.387500000000000000e+01 1.400000000000000000e+01 1.412500000000000000e+01 1.425000000000000000e+01 1.437500000000000000e+01 1.450000000000000000e+01 1.462500000000000000e+01 1.475000000000000000e+01 1.487500000000000000e+01 1.500000000000000000e+01 1.512500000000000000e+01 1.525000000000000000e+01 1.537500000000000000e+01 1.550000000000000000e+01 1.562500000000000000e+01 1.575000000000000000e+01 1.587500000000000000e+01 1.600000000000000000e+01 1.612500000000000000e+01 1.625000000000000000e+01 1.637500000000000000e+01 1.650000000000000000e+01 1.662500000000000000e+01 1.675000000000000000e+01 1.687500000000000000e+01 1.700000000000000000e+01 1.712500000000000000e+01 1.725000000000000000e+01 1.737500000000000000e+01 1.750000000000000000e+01 1.762500000000000000e+01 1.775000000000000000e+01 1.787500000000000000e+01 1.800000000000000000e+01 1.812500000000000000e+01 1.825000000000000000e+01 1.837500000000000000e+01 1.850000000000000000e+01 1.862500000000000000e+01 1.875000000000000000e+01 1.887500000000000000e+01 1.900000000000000000e+01 1.912500000000000000e+01 1.925000000000000000e+01 1.937500000000000000e+01 1.950000000000000000e+01 1.962500000000000000e+01 1.975000000000000000e+01 1.987500000000000000e+01 2.000000000000000000e+01 2.012500000000000000e+01 2.025000000000000000e+01 2.037500000000000000e+01 2.050000000000000000e+01 2.062500000000000000e+01 2.075000000000000000e+01 2.087500000000000000e+01 2.100000000000000000e+01 2.112500000000000000e+01 2.125000000000000000e+01 2.137500000000000000e+01 2.150000000000000000e+01 2.162500000000000000e+01 2.175000000000000000e+01 2.187500000000000000e+01 2.200000000000000000e+01 2.212500000000000000e+01 2.225000000000000000e+01 2.237500000000000000e+01 2.250000000000000000e+01 2.262500000000000000e+01 2.275000000000000000e+01 2.287500000000000000e+01 2.300000000000000000e+01 2.312500000000000000e+01 2.325000000000000000e+01 2.337500000000000000e+01 2.350000000000000000e+01 2.362500000000000000e+01 2.375000000000000000e+01 2.387500000000000000e+01 2.400000000000000000e+01 2.412500000000000000e+01 2.425000000000000000e+01 2.437500000000000000e+01 2.450000000000000000e+01 2.462500000000000000e+01 2.475000000000000000e+01 2.487500000000000000e+01 2.500000000000000000e+01 2.512500000000000000e+01 2.525000000000000000e+01 2.537500000000000000e+01 2.550000000000000000e+01 2.562500000000000000e+01 2.575000000000000000e+01 2.587500000000000000e+01 2.600000000000000000e+01 2.612500000000000000e+01 2.625000000000000000e+01 2.637500000000000000e+01 2.650000000000000000e+01 2.662500000000000000e+01 2.675000000000000000e+01 2.687500000000000000e+01 2.700000000000000000e+01 2.712500000000000000e+01 2.725000000000000000e+01 2.737500000000000000e+01 2.750000000000000000e+01 2.762500000000000000e+01 2.775000000000000000e+01 2.787500000000000000e+01 2.800000000000000000e+01 2.812500000000000000e+01 2.825000000000000000e+01 2.837500000000000000e+01 2.850000000000000000e+01 2.862500000000000000e+01 2.875000000000000000e+01 2.887500000000000000e+01 2.900000000000000000e+01 2.912500000000000000e+01 2.925000000000000000e+01 2.937500000000000000e+01 2.950000000000000000e+01 2.962500000000000000e+01 2.975000000000000000e+01 2.987500000000000000e+01 3.000000000000000000e+01 3.012500000000000000e+01 3.025000000000000000e+01 3.037500000000000000e+01 3.050000000000000000e+01 3.062500000000000000e+01 3.075000000000000000e+01 3.087500000000000000e+01 3.100000000000000000e+01 3.112500000000000000e+01 3.125000000000000000e+01 3.137500000000000000e+01 3.150000000000000000e+01 3.162500000000000000e+01 3.175000000000000000e+01 3.187500000000000000e+01 3.200000000000000000e+01 3.212500000000000000e+01 3.225000000000000000e+01 3.237500000000000000e+01 3.250000000000000000e+01 3.262500000000000000e+01 3.275000000000000000e+01 3.287500000000000000e+01 3.300000000000000000e+01 3.312500000000000000e+01 3.325000000000000000e+01 3.337500000000000000e+01 3.350000000000000000e+01 3.362500000000000000e+01 3.375000000000000000e+01 3.387500000000000000e+01 3.400000000000000000e+01 3.412500000000000000e+01 3.425000000000000000e+01 3.437500000000000000e+01 3.450000000000000000e+01 3.462500000000000000e+01 3.475000000000000000e+01 3.487500000000000000e+01 3.500000000000000000e+01 3.512500000000000000e+01 3.525000000000000000e+01 3.537500000000000000e+01 3.550000000000000000e+01 3.562500000000000000e+01 3.575000000000000000e+01 3.587500000000000000e+01 3.600000000000000000e+01 3.612500000000000000e+01 3.625000000000000000e+01 3.637500000000000000e+01 3.650000000000000000e+01 3.662500000000000000e+01 3.675000000000000000e+01 3.687500000000000000e+01 3.700000000000000000e+01 3.712500000000000000e+01 3.725000000000000000e+01 3.737500000000000000e+01 3.750000000000000000e+01 3.762500000000000000e+01 3.775000000000000000e+01 3.787500000000000000e+01 3.800000000000000000e+01 3.812500000000000000e+01 3.825000000000000000e+01 3.837500000000000000e+01 3.850000000000000000e+01 3.862500000000000000e+01 3.875000000000000000e+01 3.887500000000000000e+01 3.900000000000000000e+01 3.912500000000000000e+01 3.925000000000000000e+01 3.937500000000000000e+01 3.950000000000000000e+01 3.962500000000000000e+01 3.975000000000000000e+01 3.987500000000000000e+01 4.000000000000000000e+01 4.012500000000000000e+01 4.025000000000000000e+01 4.037500000000000000e+01 4.050000000000000000e+01 4.062500000000000000e+01 4.075000000000000000e+01 4.087500000000000000e+01 4.100000000000000000e+01 4.112500000000000000e+01 4.125000000000000000e+01 4.137500000000000000e+01 4.150000000000000000e+01 4.162500000000000000e+01 4.175000000000000000e+01 4.187500000000000000e+01 4.200000000000000000e+01 4.212500000000000000e+01 4.225000000000000000e+01 4.237500000000000000e+01 4.250000000000000000e+01 4.262500000000000000e+01 4.275000000000000000e+01 4.287500000000000000e+01 4.300000000000000000e+01 4.312500000000000000e+01 4.325000000000000000e+01 4.337500000000000000e+01 4.350000000000000000e+01 4.362500000000000000e+01 4.375000000000000000e+01 4.387500000000000000e+01 4.400000000000000000e+01 4.412500000000000000e+01 4.425000000000000000e+01 4.437500000000000000e+01 4.450000000000000000e+01 4.462500000000000000e+01 4.475000000000000000e+01 4.487500000000000000e+01 4.500000000000000000e+01 4.512500000000000000e+01 4.525000000000000000e+01 4.537500000000000000e+01 4.550000000000000000e+01 4.562500000000000000e+01 4.575000000000000000e+01 4.587500000000000000e+01 4.600000000000000000e+01 4.612500000000000000e+01 4.625000000000000000e+01 4.637500000000000000e+01 4.650000000000000000e+01 4.662500000000000000e+01 4.675000000000000000e+01 4.687500000000000000e+01 4.700000000000000000e+01 4.712500000000000000e+01 4.725000000000000000e+01 4.737500000000000000e+01 4.750000000000000000e+01 4.762500000000000000e+01 4.775000000000000000e+01 4.787500000000000000e+01 4.800000000000000000e+01 4.812500000000000000e+01 4.825000000000000000e+01 4.837500000000000000e+01 4.850000000000000000e+01 4.862500000000000000e+01 4.875000000000000000e+01 4.887500000000000000e+01 4.900000000000000000e+01 4.912500000000000000e+01 4.925000000000000000e+01 4.937500000000000000e+01 4.950000000000000000e+01 4.962500000000000000e+01 4.975000000000000000e+01 4.987500000000000000e+01 5.000000000000000000e+01 5.012500000000000000e+01 5.025000000000000000e+01 5.037500000000000000e+01 5.050000000000000000e+01 5.062500000000000000e+01 5.075000000000000000e+01 5.087500000000000000e+01 5.100000000000000000e+01 5.112500000000000000e+01 5.125000000000000000e+01 5.137500000000000000e+01 5.150000000000000000e+01 5.162500000000000000e+01 5.175000000000000000e+01 5.187500000000000000e+01 5.200000000000000000e+01 5.212500000000000000e+01 5.225000000000000000e+01 5.237500000000000000e+01 5.250000000000000000e+01 5.262500000000000000e+01 5.275000000000000000e+01 5.287500000000000000e+01 5.300000000000000000e+01 5.312500000000000000e+01 5.325000000000000000e+01 5.337500000000000000e+01 5.350000000000000000e+01 5.362500000000000000e+01 5.375000000000000000e+01 5.387500000000000000e+01 5.400000000000000000e+01 5.412500000000000000e+01 5.425000000000000000e+01 5.437500000000000000e+01 5.450000000000000000e+01 5.462500000000000000e+01 5.475000000000000000e+01 5.487500000000000000e+01 5.500000000000000000e+01 5.512500000000000000e+01 5.525000000000000000e+01 5.537500000000000000e+01 5.550000000000000000e+01 5.562500000000000000e+01 5.575000000000000000e+01 5.587500000000000000e+01 5.600000000000000000e+01 5.612500000000000000e+01 5.625000000000000000e+01 5.637500000000000000e+01 5.650000000000000000e+01 5.662500000000000000e+01 5.675000000000000000e+01 5.687500000000000000e+01 5.700000000000000000e+01 5.712500000000000000e+01 5.725000000000000000e+01 5.737500000000000000e+01 5.750000000000000000e+01 5.762500000000000000e+01 5.775000000000000000e+01 5.787500000000000000e+01 5.800000000000000000e+01 5.812500000000000000e+01 5.825000000000000000e+01 5.837500000000000000e+01 5.850000000000000000e+01 5.862500000000000000e+01 5.875000000000000000e+01 5.887500000000000000e+01 5.900000000000000000e+01 5.912500000000000000e+01 5.925000000000000000e+01 5.937500000000000000e+01 5.950000000000000000e+01 5.962500000000000000e+01 5.975000000000000000e+01 5.987500000000000000e+01 6.000000000000000000e+01 6.012500000000000000e+01 6.025000000000000000e+01 6.037500000000000000e+01 6.050000000000000000e+01 6.062500000000000000e+01 6.075000000000000000e+01 6.087500000000000000e+01 6.100000000000000000e+01 6.112500000000000000e+01 6.125000000000000000e+01 6.137500000000000000e+01 6.150000000000000000e+01 6.162500000000000000e+01 6.175000000000000000e+01 6.187500000000000000e+01 6.200000000000000000e+01 6.212500000000000000e+01 6.225000000000000000e+01 6.237500000000000000e+01 6.250000000000000000e+01 6.262500000000000000e+01 6.275000000000000000e+01 6.287500000000000000e+01 6.300000000000000000e+01 6.312500000000000000e+01 6.325000000000000000e+01 6.337500000000000000e+01 6.350000000000000000e+01 6.362500000000000000e+01 6.375000000000000000e+01 6.387500000000000000e+01 6.400000000000000000e+01 6.412500000000000000e+01 6.425000000000000000e+01 6.437500000000000000e+01 6.450000000000000000e+01 6.462500000000000000e+01 6.475000000000000000e+01 6.487500000000000000e+01 6.500000000000000000e+01 6.512500000000000000e+01 6.525000000000000000e+01 6.537500000000000000e+01 6.550000000000000000e+01 6.562500000000000000e+01 6.575000000000000000e+01 6.587500000000000000e+01 6.600000000000000000e+01 6.612500000000000000e+01 6.625000000000000000e+01 6.637500000000000000e+01 6.650000000000000000e+01 6.662500000000000000e+01 6.675000000000000000e+01 6.687500000000000000e+01 6.700000000000000000e+01 6.712500000000000000e+01 6.725000000000000000e+01 6.737500000000000000e+01 6.750000000000000000e+01 6.762500000000000000e+01 6.775000000000000000e+01 6.787500000000000000e+01 6.800000000000000000e+01 6.812500000000000000e+01 6.825000000000000000e+01 6.837500000000000000e+01 6.850000000000000000e+01 6.862500000000000000e+01 6.875000000000000000e+01 6.887500000000000000e+01 6.900000000000000000e+01 6.912500000000000000e+01 6.925000000000000000e+01 6.937500000000000000e+01 6.950000000000000000e+01 6.962500000000000000e+01 6.975000000000000000e+01 6.987500000000000000e+01 7.000000000000000000e+01 7.012500000000000000e+01 7.025000000000000000e+01 7.037500000000000000e+01 7.050000000000000000e+01 7.062500000000000000e+01 7.075000000000000000e+01 7.087500000000000000e+01 7.100000000000000000e+01 7.112500000000000000e+01 7.125000000000000000e+01 7.137500000000000000e+01 7.150000000000000000e+01 7.162500000000000000e+01 7.175000000000000000e+01 7.187500000000000000e+01 7.200000000000000000e+01 7.212500000000000000e+01 7.225000000000000000e+01 7.237500000000000000e+01 7.250000000000000000e+01 7.262500000000000000e+01 7.275000000000000000e+01 7.287500000000000000e+01 7.300000000000000000e+01 7.312500000000000000e+01 7.325000000000000000e+01 7.337500000000000000e+01 7.350000000000000000e+01 7.362500000000000000e+01 7.375000000000000000e+01 7.387500000000000000e+01 7.400000000000000000e+01 7.412500000000000000e+01 7.425000000000000000e+01 7.437500000000000000e+01 7.450000000000000000e+01 7.462500000000000000e+01 7.475000000000000000e+01 7.487500000000000000e+01 7.500000000000000000e+01 7.512500000000000000e+01 7.525000000000000000e+01 7.537500000000000000e+01 7.550000000000000000e+01 7.562500000000000000e+01 7.575000000000000000e+01 7.587500000000000000e+01 7.600000000000000000e+01 7.612500000000000000e+01 7.625000000000000000e+01 7.637500000000000000e+01 7.650000000000000000e+01 7.662500000000000000e+01 7.675000000000000000e+01 7.687500000000000000e+01 7.700000000000000000e+01 7.712500000000000000e+01 7.725000000000000000e+01 7.737500000000000000e+01 7.750000000000000000e+01 7.762500000000000000e+01 7.775000000000000000e+01 7.787500000000000000e+01 7.800000000000000000e+01 7.812500000000000000e+01 7.825000000000000000e+01 7.837500000000000000e+01 7.850000000000000000e+01 7.862500000000000000e+01 7.875000000000000000e+01 7.887500000000000000e+01 7.900000000000000000e+01 7.912500000000000000e+01 7.925000000000000000e+01 7.937500000000000000e+01 7.950000000000000000e+01 7.962500000000000000e+01 7.975000000000000000e+01 7.987500000000000000e+01 8.000000000000000000e+01 8.012500000000000000e+01 8.025000000000000000e+01 8.037500000000000000e+01 8.050000000000000000e+01 8.062500000000000000e+01 8.075000000000000000e+01 8.087500000000000000e+01 8.100000000000000000e+01 8.112500000000000000e+01 8.125000000000000000e+01 8.137500000000000000e+01 8.150000000000000000e+01 8.162500000000000000e+01 8.175000000000000000e+01 8.187500000000000000e+01 8.200000000000000000e+01 8.212500000000000000e+01 8.225000000000000000e+01 8.237500000000000000e+01 8.250000000000000000e+01 8.262500000000000000e+01 8.275000000000000000e+01 8.287500000000000000e+01 8.300000000000000000e+01 8.312500000000000000e+01 8.325000000000000000e+01 8.337500000000000000e+01 8.350000000000000000e+01 8.362500000000000000e+01 8.375000000000000000e+01 8.387500000000000000e+01 8.400000000000000000e+01 8.412500000000000000e+01 8.425000000000000000e+01 8.437500000000000000e+01 8.450000000000000000e+01 8.462500000000000000e+01 8.475000000000000000e+01 8.487500000000000000e+01 8.500000000000000000e+01 8.512500000000000000e+01 8.525000000000000000e+01 8.537500000000000000e+01 8.550000000000000000e+01 8.562500000000000000e+01 8.575000000000000000e+01 8.587500000000000000e+01 8.600000000000000000e+01 8.612500000000000000e+01 8.625000000000000000e+01 8.637500000000000000e+01 8.650000000000000000e+01 8.662500000000000000e+01 8.675000000000000000e+01 8.687500000000000000e+01 8.700000000000000000e+01 8.712500000000000000e+01 8.725000000000000000e+01 8.737500000000000000e+01 8.750000000000000000e+01 8.762500000000000000e+01 8.775000000000000000e+01 8.787500000000000000e+01 8.800000000000000000e+01 8.812500000000000000e+01 8.825000000000000000e+01 8.837500000000000000e+01 8.850000000000000000e+01 8.862500000000000000e+01 8.875000000000000000e+01 8.887500000000000000e+01 8.900000000000000000e+01 8.912500000000000000e+01 8.925000000000000000e+01 8.937500000000000000e+01 8.950000000000000000e+01 8.962500000000000000e+01 8.975000000000000000e+01 8.987500000000000000e+01 9.000000000000000000e+01 9.012500000000000000e+01 9.025000000000000000e+01 9.037500000000000000e+01 9.050000000000000000e+01 9.062500000000000000e+01 9.075000000000000000e+01 9.087500000000000000e+01 9.100000000000000000e+01 9.112500000000000000e+01 9.125000000000000000e+01 9.137500000000000000e+01 9.150000000000000000e+01 9.162500000000000000e+01 9.175000000000000000e+01 9.187500000000000000e+01 9.200000000000000000e+01 9.212500000000000000e+01 9.225000000000000000e+01 9.237500000000000000e+01 9.250000000000000000e+01 9.262500000000000000e+01 9.275000000000000000e+01 9.287500000000000000e+01 9.300000000000000000e+01 9.312500000000000000e+01 9.325000000000000000e+01 9.337500000000000000e+01 9.350000000000000000e+01 9.362500000000000000e+01 9.375000000000000000e+01 9.387500000000000000e+01 9.400000000000000000e+01 9.412500000000000000e+01 9.425000000000000000e+01 9.437500000000000000e+01 9.450000000000000000e+01 9.462500000000000000e+01 9.475000000000000000e+01 9.487500000000000000e+01 9.500000000000000000e+01 9.512500000000000000e+01 9.525000000000000000e+01 9.537500000000000000e+01 9.550000000000000000e+01 9.562500000000000000e+01 9.575000000000000000e+01 9.587500000000000000e+01 9.600000000000000000e+01 9.612500000000000000e+01 9.625000000000000000e+01 9.637500000000000000e+01 9.650000000000000000e+01 9.662500000000000000e+01 9.675000000000000000e+01 9.687500000000000000e+01 9.700000000000000000e+01 9.712500000000000000e+01 9.725000000000000000e+01 9.737500000000000000e+01 9.750000000000000000e+01 9.762500000000000000e+01 9.775000000000000000e+01 9.787500000000000000e+01 9.800000000000000000e+01 9.812500000000000000e+01 9.825000000000000000e+01 9.837500000000000000e+01 9.850000000000000000e+01 9.862500000000000000e+01 9.875000000000000000e+01 9.887500000000000000e+01 9.900000000000000000e+01 9.912500000000000000e+01 9.925000000000000000e+01 9.937500000000000000e+01 9.950000000000000000e+01 9.962500000000000000e+01 9.975000000000000000e+01 9.987500000000000000e+01 1.000000000000000000e+02
2.000000000000000000e+02 1.969706875200095908e+02 2.040384750382786763e+02 2.129100191634145176e+02 2.228421559946358741e+02 2.335018047932933314e+02 2.446800949103124196e+02 2.562178579941399335e+02 2.679803905164612843e+02 2.798491891095126789e+02 2.917208144456764103e+02 3.035086536200249725e+02 3.151451072685560462e+02 3.265825948677574502e+02 3.377925828771727765e+02 3.487626888121664024e+02 3.594925790923854265e+02 3.699896378876290441e+02 3.802652237312200896e+02 3.903319396771419747e+02 4.002019566662555690e+02 4.098861888133824891e+02 4.193940401926703885e+02 4.287334712229019260e+02 4.379112048181630712e+02 4.469329650012340949e+02 4.558036950990066885e+02 4.645277364344000262e+02 4.731089660994254587e+02 4.815508997802996305e+02 4.898567674293329901e+02 4.980295689058768289e+02 5.060721152325197636e+02 5.139870596230502997e+02 5.217769212212807588e+02 5.294441035897586971e+02 5.369909093571423000e+02 5.444195520039776284e+02 5.517321654776284277e+02 5.589308121320362943e+02 5.660174893548530690e+02 5.729941351520951685e+02 5.798626328951041842e+02 5.866248153874319087e+02 5.932824683745951688e+02 5.998373335937183128e+02 6.062911114404063255e+02 6.126454633150644895e+02 6.189020136991148320e+02 6.250623520023198125e+02 6.311280342150971592e+02 6.371005843938597764e+02 6.429814960027013058e+02 6.487722331309335004e+02 6.544742316028691675e+02 6.600888999936911432e+02 6.656176205631459197e+02 6.710617501170573860e+02 6.764226208052036782e+02 6.817015408628890327e+02 6.868997953025223069e+02 6.920186465606562933e+02 6.970593351052148137e+02 7.020230800070177111e+02 7.069110794791878334e+02 7.117245113875754896e+02 7.164645337349496685e+02 7.211322851213740250e+02 7.257288851829002851e+02 7.302554350104626337e+02 7.347130175506450769e+02 7.391026979898047102e+02 7.434255241228718205e+02 7.476825267080070034e+02 7.518747198081699707e+02 7.560031011205453524e+02 7.600686522946758714e+02 7.640723392400675493e+02 7.680151124239581577e+02 7.718979071598726023e+02 7.757216438875310587e+02 7.794872284446233834e+02 7.831955523309178488e+02 7.868474929651289358e+02 7.904439139349341303e+02 7.939856652404951092e+02 7.974735835318106183e+02 8.009084923401997003e+02 8.042912023041924385e+02 8.076225113900819679e+02 8.109032051073727416e+02 8.141340567193435618e+02 8.173158274489258019e+02 8.204492666800852021e+02 8.235351121548810625e+02 8.265740901663655222e+02 8.295669157474741269e+02 8.325142928560504743e+02 8.354169145561372716e+02 8.382754631956580624e+02 8.410906105806079722e+02 8.438630181458630659e+02 8.465933371227125690e+02 8.492822087032116087e+02 8.519302642014490630e+02 8.545381252118163502e+02 8.571064037643619713e+02 8.596357024773112698e+02 8.621266147068255350e+02 8.645797246940734340e+02 8.669956077096829858e+02 8.693748301956388786e+02 8.717179499046883393e+02 8.740255160373150147e+02 8.762980693763380486e+02 8.785361424191919468e+02 8.807402595079388448e+02 8.829109369570655872e+02 8.850486831791127997e+02 8.871539988081840420e+02 8.892273768213800622e+02 8.912693026582019229e+02 8.932802543379651752e+02 8.952607025752658956e+02 8.972111108935387165e+02 8.991319357367440261e+02 9.010236265792224231e+02 9.028866260337516678e+02 9.047213699578411479e+02 9.065282875582984161e+02 9.083078014940991807e+02 9.100603279775943975e+02 9.117862768740842512e+02 9.134860517997898341e+02 9.151600502182520813e+02 9.168086635351863833e+02 9.184322771918203898e+02 9.200312707567438792e+02 9.216060180162949109e+02 9.231568870635102257e+02 9.246842403856642250e+02 9.261884349504211968e+02 9.276698222906259161e+02 9.291287485877546715e+02 9.305655547540510497e+02 9.319805765133686464e+02 9.333741444807429843e+02 9.347465842407134460e+02 9.360982164244175010e+02 9.374293567854768980e+02 9.387403162746971930e+02 9.400314011135991450e+02 9.413029128668025578e+02 9.425551485132808693e+02 9.437884005165059307e+02 9.450029568935001407e+02 9.461991012828154908e+02 9.473771130114553216e+02 9.485372671607573238e+02 9.496798346312547210e+02 9.508050822065310967e+02 9.519132726160868287e+02 9.530046645972314536e+02 9.540795129560190162e+02 9.551380686272414096e+02 9.561805787334940305e+02 9.572072866433302352e+02 9.582184320285176682e+02 9.592142509204117005e+02 9.601949757654596169e+02 9.611608354798498794e+02 9.621120555033194250e+02 9.630488578521329828e+02 9.639714611712469150e+02 9.648800807856711117e+02 9.657749287510412159e+02 9.666562139034137999e+02 9.675241419082964285e+02 9.683789153089252295e+02 9.692207335738014535e+02 9.700497931434982775e+02 9.708662874767501307e+02 9.716704070958355715e+02 9.724623396312637169e+02 9.732422698657767342e+02 9.740103797776779402e+02 9.747668485834968806e+02 9.755118527800002539e+02 9.762455661855610742e+02 9.769681599808939154e+02 9.776798027491676066e+02 9.783806605155040188e+02 9.790708967858736287e+02 9.797506725853957050e+02 9.804201464960536896e+02 9.810794746938345270e+02 9.817288109853000151e+02 9.823683068436002941e+02 9.829981114439367502e+02 9.836183716984843386e+02 9.842292322907801463e+02 9.848308357095875181e+02 9.854233222822435891e+02 9.860068302074977282e+02 9.865814955878494175e+02 9.871474524613927315e+02 9.877048328331754874e+02 9.882537667060801141e+02 9.887943821112338583e+02 9.893268051379554890e+02 9.898511599632457774e+02 9.903675688808285713e+02 9.908761523297491749e+02 9.913770289225373062e+02 9.918703154729412290e+02 9.923561270232394236e+02 9.928345768711361643e+02 9.933057765962478243e+02 9.937698360861859328e+02 9.942268635622430111e+02 9.946769656046876662e+02 9.951202471776746279e+02 9.955568116537757533e+02 9.959867608381376840e+02 9.964101949922720678e+02 9.968272128574835733e+02 9.972379116779418382e+02 9.976423872234025794e+02 9.980407338115827542e+02 9.984330443301953437e+02 9.988194102586497820e+02 9.991999216894217852e+02 9.995746673490982630e+02 9.999437346191026563e+02 1.000307209556104908e+03 1.000665176912121524e+03 1.001017720154309359e+03 1.001364921484459614e+03 1.001706861858194657e+03 1.002043621003873568e+03 1.002375277441210415e+03 1.002701908499609203e+03 1.003023590336220991e+03 1.003340397953725756e+03 1.003652405217844944e+03 1.003959684874587197e+03 1.004262308567232935e+03 1.004560346853060196e+03 1.004853869219816943e+03 1.005142944101942931e+03 1.005427638896545091e+03 1.005708019979130654e+03 1.005984152719101189e+03 1.006256101495011194e+03 1.006523929709595222e+03 1.006787699804566614e+03 1.007047473275191692e+03 1.007303310684642724e+03 1.007555271678132954e+03 1.007803414996836864e+03 1.008047798491598996e+03 1.008288479136435399e+03 1.008525513041829413e+03 1.008758955467825672e+03 1.008988860836925710e+03 1.009215282746787693e+03 1.009438273982733449e+03 1.009657886530065184e+03 1.009874171586196212e+03 1.010087179572596710e+03 1.010296960146558717e+03 1.010503562212782299e+03 1.010707033934786068e+03 1.010907422746144562e+03 1.011104775361554971e+03 1.011299137787736072e+03 1.011490555334161741e+03 1.011679072623631669e+03 1.011864733602681440e+03 1.012047581551835037e+03 1.012227659095701824e+03 1.012405008212919824e+03 1.012579670245948591e+03 1.012751685910713718e+03 1.012921095306104235e+03 1.013087937923326876e+03 1.013252252655117786e+03 1.013414077804814838e+03 1.013573451095292285e+03 1.013730409677759553e+03 1.013884990140427249e+03 1.014037228517040944e+03 1.014187160295286162e+03 1.014334820425065686e+03 1.014480243326651021e+03 1.014623462898710727e+03 1.014764512526216663e+03 1.014903425088230279e+03 1.015040232965571249e+03 1.015174968048369237e+03 1.015307661743501626e+03 1.015438344981918135e+03 1.015567048225854592e+03 1.015693801475936993e+03 1.015818634278178251e+03 1.015941575730868522e+03 1.016062654491361286e+03 1.016181898782756321e+03 1.016299336400481366e+03 1.016414994718774210e+03 1.016528900697066206e+03 1.016641080886269151e+03 1.016751561434966789e+03 1.016860368095512740e+03 1.016967526230035219e+03 1.017073060816351585e+03 1.017176996453792640e+03 1.017279357368938804e+03 1.017380167421269448e+03 1.017479450108726496e+03 1.017577228573193338e+03 1.017673525605891200e+03 1.017768363652693552e+03 1.017861764819359792e+03 1.017953750876689583e+03 1.018044343265599309e+03 1.018133563102121229e+03 1.018221431182327251e+03 1.018307967987177676e+03 1.018393193687296616e+03 1.018477128147675103e+03 1.018559790932302576e+03 1.018641201308728682e+03 1.018721378252555496e+03 1.018800340451861643e+03 1.018878106311559804e+03 1.018954693957687596e+03 1.019030121241633765e+03 1.019104405744300379e+03 1.019177564780201465e+03 1.019249615401500137e+03 1.019320574401984004e+03 1.019390458320980770e+03 1.019459283447214034e+03 1.019527065822601116e+03 1.019593821245992785e+03 1.019659565276856824e+03 1.019724313238905438e+03 1.019788080223667748e+03 1.019850881094008400e+03 1.019912730487592171e+03 1.019973642820296959e+03 1.020033632289574257e+03 1.020092712877759141e+03 1.020150898355330014e+03 1.020208202284119011e+03 1.020264638020473285e+03 1.020320218718369006e+03 1.020374957332478061e+03 1.020428866621187581e+03 1.020481959149574777e+03 1.020534247292335863e+03 1.020585743236670851e+03 1.020636458985124818e+03 1.020686406358385852e+03 1.020735596998040705e+03 1.020784042369288500e+03 1.020831753763613847e+03 1.020878742301418583e+03 1.020925018934614627e+03 1.020970594449176701e+03 1.021015479467656860e+03 1.021059684451660587e+03 1.021103219704285721e+03 1.021146095372524087e+03 1.021188321449626869e+03 1.021229907777434391e+03 1.021270864048670092e+03 1.021311199809199934e+03 1.021350924460257943e+03 1.021390047260637289e+03 1.021428577328849087e+03 1.021466523645247548e+03 1.021503895054123404e+03 1.021540700265765850e+03 1.021576947858492645e+03 1.021612646280649869e+03 1.021647803852581319e+03 1.021682428768567775e+03 1.021716529098737510e+03 1.021750112790947014e+03 1.021783187672633858e+03 1.021815761452641368e+03 1.021847841723015335e+03 1.021879435960773776e+03 1.021910551529649865e+03 1.021941195681808495e+03 1.021971375559536568e+03 1.022001098196907947e+03 1.022030370521422924e+03 1.022059199355623264e+03 1.022087591418682223e+03 1.022115553327970929e+03 1.022143091600600769e+03 1.022170212654942475e+03 1.022196922812122352e+03 1.022223228297495666e+03 1.022249135242097395e+03 1.022274649684071846e+03 1.022299777570079641e+03 1.022324524756684127e+03 1.022348897011716303e+03 1.022372900015619280e+03 1.022396539362772614e+03 1.022419820562795849e+03 1.022442749041833054e+03 1.022465330143817482e+03 1.022487569131717123e+03 1.022509471188761609e+03 1.022531041419650364e+03 1.022552284851742115e+03 1.022573206436227110e+03 1.022593811049281044e+03 1.022614103493201355e+03 1.022634088497527046e+03 1.022653770720140756e+03 1.022673154748354477e+03 1.022692245099978777e+03 1.022711046224375991e+03 1.022729562503497164e+03 1.022747798252903408e+03 1.022765757722771923e+03 1.022783445098886318e+03 1.022800864503612615e+03 1.022818019996860016e+03 1.022834915577026891e+03 1.022851555181933236e+03 1.022867942689738129e+03 1.022884081919843652e+03 1.022899976633785514e+03 1.022915630536109234e+03 1.022931047275234050e+03 1.022946230444303183e+03 1.022961183582021022e+03 1.022975910173478496e+03 1.022990413650964797e+03 1.023004697394767845e+03 1.023018764733961802e+03 1.023032618947183096e+03 1.023046263263394962e+03 1.023059700862639488e+03 1.023072934876779186e+03 1.023085968390226753e+03 1.023098804440664253e+03 1.023111446019750815e+03 1.023123896073819992e+03 1.023136157504566768e+03 1.023148233169723540e+03 1.023160125883726209e+03 1.023171838418370498e+03 1.023183373503457460e+03 1.023194733827430355e+03 1.023205922038000722e+03 1.023216940742765701e+03 1.023227792509815799e+03 1.023238479868333570e+03 1.023249005309182849e+03 1.023259371285489578e+03 1.023269580213213317e+03 1.023279634471710551e+03 1.023289536404289152e+03 1.023299288318754634e+03 1.023308892487947787e+03 1.023318351150274680e+03 1.023327666510228369e+03 1.023336840738902652e+03 1.023345875974497858e+03 1.023354774322819708e+03 1.023363537857769643e+03 1.023372168621828450e+03 1.023380668626532270e+03 1.023389039852941323e+03 1.023397284252101826e+03 1.023405403745500621e+03 1.023413400225512873e+03 1.023421275555843522e+03 1.023429031571961218e+03 1.023436670081526472e+03 1.023444192864812749e+03 1.023451601675121424e+03 1.023458898239190489e+03 1.023466084257597117e+03 1.023473161405153746e+03 1.023480131331298708e+03 1.023486995660480375e+03 1.023493755992536080e+03 1.023500413903064668e+03 1.023506970943794158e+03 1.023513428642942813e+03 1.023519788505575889e+03 1.023526052013956132e+03 1.023532220627889274e+03 1.023538295785064292e+03 1.023544278901388566e+03 1.023550171371317674e+03 1.023555974568180659e+03 1.023561689844500052e+03 1.023567318532306786e+03 1.023572861943451244e+03 1.023578321369908394e+03 1.023583698084079288e+03 1.023588993339087551e+03 1.023594208369071453e+03 1.023599344389471412e+03 1.023604402597313424e+03 1.023609384171488045e+03 1.023614290273025063e+03 1.023619122045364065e+03 1.023623880614621271e+03 1.023628567089851458e+03 1.023633182563306946e+03 1.023637728110691796e+03 1.023642204791412723e+03 1.023646613648826133e+03 1.023650955710480957e+03 1.023655231988358310e+03 1.023659443479107495e+03 1.023663591164278046e+03 1.023667676010548576e+03 1.023671698969952217e+03 1.023675660980098201e+03 1.023679562964390811e+03 1.023683405832244375e+03 1.023687190479294941e+03 1.023690917787609465e+03 1.023694588625891356e+03 1.023698203849682500e+03 1.023701764301563230e+03 1.023705270811348328e+03 1.023708724196280627e+03 1.023712125261221217e+03 1.023715474798837363e+03 1.023718773589787020e+03 1.023722022402900961e+03 1.023725221995361721e+03 1.023728373112880377e+03 1.023731476489870033e+03 1.023734532849617153e+03 1.023737542904450152e+03 1.023740507355905493e+03 1.023743426894890945e+03 1.023746302201846788e+03 1.023749133946904294e+03 1.023751922790042045e+03 1.023754669381239751e+03 1.023757374360629569e+03 1.023760038358645488e+03 1.023762661996170095e+03 1.023765245884679416e+03 1.023767790626385363e+03 1.023770296814376138e+03 1.023772765032754364e+03 1.023775195856773280e+03 1.023777589852970777e+03 1.023779947579301620e+03 1.023782269585267272e+03 1.023784556412043912e+03 1.023786808592608963e+03 1.023789026651864788e+03 1.023791211106761466e+03 1.023793362466416852e+03 1.023795481232235716e+03 1.023797567898026273e+03 1.023799622950115236e+03 1.023801646867461500e+03 1.023803640121767330e+03 1.023805603177588750e+03 1.023807536492443433e+03 1.023809440516917448e+03 1.023811315694770428e+03 1.023813162463038907e+03 1.023814981252137954e+03 1.023816772485961906e+03 1.023818536581982812e+03 1.023820273951347986e+03 1.023821984998975609e+03 1.023823670123649208e+03 1.023825329718110538e+03 1.023826964169151324e+03 1.023828573857703191e+03 1.023830159158926449e+03 1.023831720442297751e+03 1.023833258071695809e+03 1.023834772405486547e+03 1.023836263796606545e+03 1.023837732592645239e+03 1.023839179135925974e+03 1.023840603763585818e+03 1.023842006807654002e+03 1.023843388595129341e+03 1.023844749448056632e+03 1.023846089683601576e+03 1.023847409614124672e+03 1.023848709547253975e+03 1.023849989785956836e+03 1.023851250628610728e+03 1.023852492369072479e+03 1.023853715296746827e+03 1.023854919696653951e+03 1.023856105849495975e+03 1.023857274031722227e+03 1.023858424515593697e+03 1.023859557569246590e+03 1.023860673456754625e+03 1.023861772438190883e+03 1.023862854769688170e+03 1.023863920703498707e+03 1.023864970488053018e+03 1.023866004368017911e+03 1.023867022584353435e+03 1.023868025374368926e+03 1.023869012971778375e+03 1.023869985606754881e+03 1.023870943505984542e+03 1.023871886892718862e+03 1.023872815986827163e+03 1.023873731004847627e+03 1.023874632160037777e+03 1.023875519662424153e+03 1.023876393718851432e+03 1.023877254533030509e+03 1.023878102305585912e+03 1.023878937234102636e+03 1.023879759513172303e+03 1.023880569334438405e+03 1.023881366886640762e+03 1.023882152355659969e+03 1.023882925924560254e+03 1.023883687773632460e+03 1.023884438080436098e+03 1.023885177019840285e+03 1.023885904764065117e+03 1.023886621482721239e+03 1.023887327342849858e+03 1.023888022508961285e+03 1.023888707143073475e+03 1.023889381404749884e+03 1.023890045451136302e+03 1.023890699436997920e+03 1.023891343514755022e+03 1.023891977834518798e+03 1.023892602544126134e+03 1.023893217789174059e+03 1.023893823713053962e+03 1.023894420456984676e+03 1.023895008160045450e+03 1.023895586959208572e+03 1.023896156989371093e+03 1.023896718383386315e+03 1.023897271272094827e+03 1.023897815784354748e+03 1.023898352047072194e+03 1.023898880185230610e+03 1.023899400321919643e+03 1.023899912578364365e+03 1.023900417073953008e+03 1.023900913926265275e+03 1.023901403251099282e+03 1.023901885162498957e+03 1.023902359772780187e+03 1.023902827192557424e+03 1.023903287530769262e+03 1.023903740894703787e+03 1.023904187390023594e+03 1.023904627120790565e+03 1.023905060189489973e+03 1.023905486697054243e+03 1.023905906742886941e+03 1.023906320424885280e+03 1.023906727839463656e+03 1.023907129081575476e+03 1.023907524244735782e+03 1.023907913421042622e+03 1.023908296701198879e+03 1.023908674174533189e+03 1.023909045929020863e+03 1.023909412051304344e+03 1.023909772626713334e+03 1.023910127739284917e+03 1.023910477471782997e+03 1.023910821905717398e+03 1.023911161121363079e+03 1.023911495197778891e+03 1.023911824212825877e+03 1.023912148243185584e+03 1.023912467364377562e+03 1.023912781650777447e+03 1.023913091175633781e+03 1.023913396011085752e+03 1.023913696228179219e+03 1.023913991896883999e+03 1.023914283086109663e+03 1.023914569863721795e+03 1.023914852296557797e+03 1.023915130450442462e+03 1.023915404390203321e+03 1.023915674179685880e+03 1.023915939881768168e+03 1.023916201558375633e+03 1.023916459270495579e+03 1.023916713078191265e+03 1.023916963040616110e+03 1.023917209216027231e+03 1.023917451661799078e+03 1.023917690434436963e+03 1.023917925589590141e+03 1.023918157182064647e+03 1.023918385265836264e+03 1.023918609894063138e+03 1.023918831119097717e+03 1.023919048992499597e+03 1.023919263565047117e+03 1.023919474886749413e+03 1.023919683006857781e+03 1.023919887973877394e+03 1.023920089835578665e+03 1.023920288639008163e+03 1.023920484430499755e+03 1.023920677255685291e+03 1.023920867159505292e+03 1.023921054186219408e+03 1.023921238379416764e+03 1.023921419782026192e+03 1.023921598436325894e+03 1.023921774383953675e+03 1.023921947665916491e+03 1.023922118322600113e+03 1.023922286393778450e+03 1.023922451918622642e+03 1.023922614935710612e+03 1.023922775483035593e+03 1.023922933598015447e+03 1.023923089317500853e+03 1.023923242677784515e+03 1.023923393714609006e+03 1.023923542463175522e+03 1.023923688958151956e+03 1.023923833233680966e+03 1.023923975323387822e+03 1.023924115260388589e+03 1.023924253077297408e+03 1.023924388806234333e+03 1.023924522478832841e+03 1.023924654126247219e+03 1.023924783779159611e+03 1.023924911467787410e+03 1.023925037221890193e+03 1.023925161070776653e+03 1.023925283043311424e+03 1.023925403167921900e+03 1.023925521472604714e+03 1.023925637984932450e+03 1.023925752732059777e+03 1.023925865740730160e+03 1.023925977037281768e+03 1.023926086647653733e+03 1.023926194597392168e+03 1.023926300911656313e+03 1.023926405615224212e+03 1.023926508732498291e+03 1.023926610287511608e+03 1.023926710303932737e+03 1.023926808805072028e+03 1.023926905813886378e+03 1.023927001352985144e+03 1.023927095444634915e+03 1.023927188110764973e+03 1.023927279372972521e+03 1.023927369252527342e+03 1.023927457770377146e+03 1.023927544947152228e+03 1.023927630803170359e+03 1.023927715358441333e+03 1.023927798632671966e+03 1.023927880645270420e+03 1.023927961415350865e+03 1.023928040961737793e+03 1.023928119302970686e+03 1.023928196457307990e+03 1.023928272442731441e+03 1.023928347276950603e+03 1.023928420977406631e+03 1.023928493561276355e+03 1.023928565045476375e+03 1.023928635446667045e+03 1.023928704781256442e+03 1.023928773065403789e+03 1.023928840315023763e+03 1.023928906545789687e+03 1.023928971773137619e+03 1.023929036012269648e+03
0.000000000000000000e+00 7.429296819973588129e+01 1.000813785795190825e+02 1.164911542922292540e+02 1.270319820128561616e+02 1.332813255592653263e+02 1.362321787482052287e+02 1.366441854301657770e+02 1.351625035186647779e+02 1.323566581778708269e+02 1.287257730192116583e+02 1.246901139316607328e+02 1.205806137255635662e+02 1.166339668736597730e+02 1.129970623931182416e+02 1.097405193731355411e+02 1.068779474537708438e+02 1.043863230172740657e+02 1.022236224412389021e+02 1.003416952164665901e+02 9.869418122374621305e+01 9.724041498979597975e+01 9.594663539657076967e+01 9.478568677871663795e+01 9.373605878979113015e+01 9.278077106578317057e+01 9.190635236743851522e+01 9.110200458298247383e+01 9.035895861068652835e+01 8.966999424055600798e+01 8.902908748439783437e+01 8.843115191719410006e+01 8.787184751041039021e+01 8.734743743197284971e+01 8.685467900727414303e+01 8.639073926530114989e+01 8.595312845587037032e+01 8.553964694004321245e+01 8.514834221350371024e+01 8.477747373888662707e+01 8.442548388815231419e+01 8.409097372973495510e+01 8.377268270185344079e+01 8.346947143456377205e+01 8.318030714567852613e+01 8.290425115716693938e+01 8.264044817081223471e+01 8.238811701273806420e+01 8.214654261148241687e+01 8.191506901753838576e+01 8.169309330654137113e+01 8.148006023564627753e+01 8.127545754465567995e+01 8.107881181129231152e+01 8.088968478454417266e+01 8.070767013192349282e+01 8.053239054629865734e+01 8.036349516608881061e+01 8.020065726937666284e+01 8.004357220814935658e+01 7.989195555362259427e+01 7.974554142760214859e+01 7.960408099821763983e+01 7.946734112123448313e+01 7.933510311059350784e+01 7.920716162391602211e+01 7.908332365050205226e+01 7.896340759088751327e+01 7.884724241835156988e+01 7.873466691391271866e+01 7.862552896734321450e+01 7.851968493759591183e+01 7.841699906678775278e+01 7.831734294253998030e+01 7.822059500404895971e+01 7.812664008776395974e+01 7.803536900899003115e+01 7.794667817612284466e+01 7.786046923456520119e+01 7.777664873767810150e+01 7.769512784238700931e+01 7.761582202730191682e+01 7.753865083142125059e+01 7.746353761167729601e+01 7.739040931774819398e+01 7.731919628271148781e+01 7.724983202824728323e+01 7.718225308321912337e+01 7.711639881456758872e+01 7.705221126954789668e+01 7.698963502842964601e+01 7.692861706685448553e+01 7.686910662711747477e+01 7.681105509770158335e+01 7.675441590045218732e+01 7.669914438482942387e+01 7.664519772872405667e+01 7.659253484536446877e+01 7.654111629588103938e+01 7.649090420712944649e+01 7.644186219440607033e+01 7.639395528871791896e+01 7.634714986829598615e+01 7.630141359406468382e+01 7.625671534880264346e+01 7.621302517974991986e+01 7.617031424443523235e+01 7.612855475951383255e+01 7.608771995242157971e+01 7.604778401566639445e+01 7.600872206358867800e+01 7.597051009143774536e+01 7.593312493661919405e+01 7.589654424197983928e+01 7.586074642100653875e+01 7.582571062482233515e+01 7.579141671087296572e+01 7.575784521320257170e+01 7.572497731422582490e+01 7.569279481790844955e+01 7.566128012427478211e+01 7.563041620516621322e+01 7.560018658117942891e+01 7.557057529971753240e+01 7.554156691409166058e+01 7.551314646361524296e+01 7.548529945463562285e+01 7.545801184245205206e+01 7.543127001407192722e+01 7.540506077176021904e+01 7.537937131733959006e+01 7.535418923720149564e+01 7.532950248799097892e+01 7.530529938292971792e+01 7.528156857874468244e+01 7.525829906317066786e+01 7.523548014299824160e+01 7.521310143263843884e+01 7.519115284317932435e+01 7.516962457190885516e+01 7.514850709228174708e+01 7.512779114430790628e+01 7.510746772534218962e+01 7.508752808125569800e+01 7.506796369797072543e+01 7.504876629334127358e+01 7.502992780936340012e+01 7.501144040469912966e+01 7.499329644750015689e+01 7.497548850851623570e+01 7.495800935447610414e+01 7.494085194172774322e+01 7.492400941012665783e+01 7.490747507716038456e+01 7.489124243229899491e+01 7.487530513156146128e+01 7.485965699228798087e+01 7.484429198810950368e+01 7.482920424410551163e+01 7.481438803214220457e+01 7.479983776638282222e+01 7.478554799896301120e+01 7.477151341582411703e+01 7.475772883269755198e+01 7.474418919123397131e+01 7.473088955527120447e+01 7.471782510723488713e+01 7.470499114466672097e+01 7.469238307687456313e+01 7.467999642169986885e+01 7.466782680239737147e+01 7.465586994462243808e+01 7.464412167352196548e+01 7.463257791092463833e+01 7.462123467262614440e+01 7.461008806576643337e+01 7.459913428629454302e+01 7.458836961651809361e+01 7.457779042273392633e+01 7.456739315293687298e+01 7.455717433460343102e+01 7.454713057254788566e+01 7.453725854684745400e+01 7.452755501083468914e+01 7.451801678915389004e+01 7.450864077587939960e+01 7.449942393269358831e+01 7.449036328712209354e+01 7.448145593082436733e+01 7.447269901793755764e+01 7.446408976347140651e+01 7.445562544175277253e+01 7.444730338491778809e+01 7.443912098144990352e+01 7.443107567476215536e+01 7.442316496182236563e+01 7.441538639181928261e+01 7.440773756486875357e+01 7.440021613075802520e+01 7.439281978772724813e+01 7.438554628128669322e+01 7.437839340306851454e+01 7.437135898971172310e+01 7.436444092177951859e+01 7.435763712270784254e+01 7.435094555778357517e+01 7.434436423315229092e+01 7.433789119485372510e+01 7.433152452788459641e+01 7.432526235528766279e+01 7.431910283726607247e+01 7.431304417032232834e+01 7.430708458642101277e+01 7.430122235217451987e+01 7.429545576805108453e+01 7.428978316760417044e+01 7.428420291672284748e+01 7.427871341290230589e+01 7.427331308453402414e+01 7.426800039021449606e+01 7.426277381807291533e+01 7.425763188511595558e+01 7.425257313659028569e+01 7.424759614536138486e+01 7.424269951130874290e+01 7.423788186073673501e+01 7.423314184580054587e+01 7.422847814394692989e+01 7.422388945736929600e+01 7.421937451247639217e+01 7.421493205937497351e+01 7.421056087136480528e+01 7.420625974444696737e+01 7.420202749684401056e+01 7.419786296853223462e+01 7.419376502078553415e+01 7.418973253573034299e+01 7.418576441591166315e+01 7.418185958386963819e+01 7.417801698172635838e+01 7.417423557078267038e+01 7.417051433112484915e+01 7.416685226124045016e+01 7.416324837764354072e+01 7.415970171450889836e+01 7.415621132331455101e+01 7.415277627249314207e+01 7.414939564709118258e+01 7.414606854843636086e+01 7.414279409381278185e+01 7.413957141614346824e+01 7.413639966368029377e+01 7.413327799970107890e+01 7.413020560221363553e+01 7.412718166366654771e+01 7.412420539066636138e+01 7.412127600370158120e+01 7.411839273687243690e+01 7.411555483762695928e+01 7.411276156650281166e+01 7.411001219687527453e+01 7.410730601471017565e+01 7.410464231832274606e+01 7.410202041814171992e+01 7.409943963647849330e+01 7.409689930730134222e+01 7.409439877601472801e+01 7.409193739924309341e+01 7.408951454461960395e+01 7.408712959057923797e+01 7.408478192615655189e+01 7.408247095078739619e+01 7.408019607411527829e+01 7.407795671580147712e+01 7.407575230533946353e+01 7.407358228187290194e+01 7.407144609401785829e+01 7.406934319968836178e+01 7.406727306592587468e+01 7.406523516873210156e+01 7.406322899290542239e+01 7.406125403188063672e+01 7.405930978757194794e+01 7.405739577021920184e+01 7.405551149823736523e+01 7.405365649806884676e+01 7.405183030403908617e+01 7.405003245821485791e+01 7.404826251026535999e+01 7.404652001732650035e+01 7.404480454386747112e+01 7.404311566156009405e+01 7.404145294915096542e+01 7.403981599233588895e+01 7.403820438363693768e+01 7.403661772228181803e+01 7.403505561408584867e+01 7.403351767133587202e+01 7.403200351267682322e+01 7.403051276300028860e+01 7.402904505333525265e+01 7.402760002074096235e+01 7.402617730820199426e+01 7.402477656452506949e+01 7.402339744423817081e+01 7.402203960749132250e+01 7.402070271995945916e+01 7.401938645274697137e+01 7.401809048229426935e+01 7.401681449028593818e+01 7.401555816356065520e+01 7.401432119402289800e+01 7.401310327855627236e+01 7.401190411893841770e+01 7.401072342175750407e+01 7.400956089833039186e+01 7.400841626462215572e+01 7.400728924116725693e+01 7.400617955299212269e+01 7.400508692953900436e+01 7.400401110459148413e+01 7.400295181620118967e+01 7.400190880661597248e+01 7.400088182220913779e+01 7.399987061341039407e+01 7.399887493463769772e+01 7.399789454423030577e+01 7.399692920438357646e+01 7.399597868108411092e+01 7.399504274404687010e+01 7.399412116665290284e+01 7.399321372588838130e+01 7.399232020228470219e+01 7.399144037985972489e+01 7.399057404605990484e+01 7.398972099170364913e+01 7.398888101092546776e+01 7.398805390112133296e+01 7.398723946289486264e+01 7.398643750000441344e+01 7.398564781931132472e+01 7.398487023072881641e+01 7.398410454717199514e+01 7.398335058450854262e+01 7.398260816151038455e+01 7.398187709980632576e+01 7.398115722383514026e+01 7.398044836079986908e+01 7.397975034062271504e+01 7.397906299590073331e+01 7.397838616186231775e+01 7.397771967632438361e+01 7.397706337965047396e+01 7.397641711470924974e+01 7.397578072683405992e+01 7.397515406378296632e+01 7.397453697569943643e+01 7.397392931507400249e+01 7.397333093670617643e+01 7.397274169766730267e+01 7.397216145726396519e+01 7.397159007700183508e+01 7.397102742055051294e+01 7.397047335370855592e+01 7.396992774436945695e+01 7.396939046248785132e+01 7.396886138004666122e+01 7.396834037102441073e+01 7.396782731136342193e+01 7.396732207893835209e+01 7.396682455352527086e+01 7.396633461677140531e+01 7.396585215216509823e+01 7.396537704500674693e+01 7.396490918237961409e+01 7.396444845312159089e+01 7.396399474779728678e+01 7.396354795867054577e+01 7.396310797967744577e+01 7.396267470639980957e+01 7.396224803603902842e+01 7.396182786739029780e+01 7.396141410081757783e+01 7.396100663822861065e+01 7.396060538305049192e+01 7.396021024020568291e+01 7.395982111608836362e+01 7.395943791854118388e+01 7.395906055683239799e+01 7.395868894163332641e+01 7.395832298499642832e+01 7.395796260033320380e+01 7.395760770239316173e+01 7.395725820724243249e+01 7.395691403224331850e+01 7.395657509603373114e+01 7.395624131850726712e+01 7.395591262079338435e+01 7.395558892523813199e+01 7.395527015538495164e+01 7.395495623595589052e+01 7.395464709283326954e+01 7.395434265304136545e+01 7.395404284472860468e+01 7.395374759714995605e+01 7.395345684064960778e+01 7.395317050664391445e+01 7.395288852760475606e+01 7.395261083704289717e+01 7.395233736949187175e+01 7.395206806049195336e+01 7.395180284657452319e+01 7.395154166524660866e+01 7.395128445497560676e+01 7.395103115517434844e+01 7.395078170618641877e+01 7.395053604927159085e+01 7.395029412659174284e+01 7.395005588119656181e+01 7.394982125700992981e+01 7.394959019881633822e+01 7.394936265224740168e+01 7.394913856376876993e+01 7.394891788066721006e+01 7.394870055103781681e+01 7.394848652377146436e+01 7.394827574854254237e+01 7.394806817579667779e+01 7.394786375673888301e+01 7.394766244332180349e+01 7.394746418823407907e+01 7.394726894488891844e+01 7.394707666741305729e+01 7.394688731063541809e+01 7.394670083007665085e+01 7.394651718193809131e+01 7.394633632309128757e+01 7.394615821106786768e+01 7.394598280404915158e+01 7.394581006085613240e+01 7.394563994093959991e+01 7.394547240437054825e+01 7.394530741183037037e+01 7.394514492460170629e+01 7.394498490455893602e+01 7.394482731415922672e+01 7.394467211643342353e+01 7.394451927497732413e+01 7.394436875394288222e+01 7.394422051802969520e+01 7.394407453247653450e+01 7.394393076305303225e+01 7.394378917605159529e+01 7.394364973827930498e+01 7.394351241704994493e+01 7.394337718017632710e+01 7.394324399596253272e+01 7.394311283319629524e+01 7.394298366114178123e+01 7.394285644953210124e+01 7.394273116856209072e+01 7.394260778888128982e+01 7.394248628158696590e+01 7.394236661821720702e+01 7.394224877074412916e+01 7.394213271156728240e+01 7.394201841350707127e+01 7.394190584979816094e+01 7.394179499408343759e+01 7.394168582040734350e+01 7.394157830321009328e+01 7.394147241732139264e+01 7.394136813795446983e+01 7.394126544070032026e+01 7.394116430152175212e+01 7.394106469674787263e+01 7.394096660306833257e+01 7.394086999752788358e+01 7.394077485752093537e+01 7.394068116078605613e+01 7.394058888540101293e+01 7.394049800977727216e+01 7.394040851265503989e+01 7.394032037309823124e+01 7.394023357048949663e+01 7.394014808452530474e+01 7.394006389521125300e+01 7.393998098285720744e+01 7.393989932807275522e+01 7.393981891176252930e+01 7.393973971512180299e+01 7.393966171963201361e+01 7.393958490705630027e+01 7.393950925943528318e+01 7.393943475908285734e+01 7.393936138858198603e+01 7.393928913078048026e+01 7.393921796878713337e+01 7.393914788596765675e+01 7.393907886594068657e+01 7.393901089257407477e+01 7.393894394998093844e+01 7.393887802251597918e+01 7.393881309477181674e+01 7.393874915157537941e+01 7.393868617798415244e+01 7.393862415928295206e+01 7.393856308098018815e+01 7.393850292880462405e+01 7.393844368870190920e+01 7.393838534683139585e+01 7.393832788956267166e+01 7.393827130347266063e+01 7.393821557534214151e+01 7.393816069215284870e+01 7.393810664108434594e+01 7.393805340951098515e+01 7.393800098499900741e+01 7.393794935530351609e+01 7.393789850836574828e+01 7.393784843231006221e+01 7.393779911544126549e+01 7.393775054624184406e+01 7.393770271336923372e+01 7.393765560565320527e+01 7.393760921209315029e+01 7.393756352185556580e+01 7.393751852427151050e+01 7.393747420883410371e+01 7.393743056519599577e+01 7.393738758316698068e+01 7.393734525271165126e+01 7.393730356394692649e+01 7.393726250713987724e+01 7.393722207270535307e+01 7.393718225120368004e+01 7.393714303333858595e+01 7.393710440995489819e+01 7.393706637203646892e+01 7.393702891070407190e+01 7.393699201721321401e+01 7.393695568295218834e+01 7.393691989943998522e+01 7.393688465832443057e+01 7.393684995138005434e+01 7.393681577050625719e+01 7.393678210772542059e+01 7.393674895518100243e+01 7.393671630513568971e+01 7.393668414996963634e+01 7.393665248217864416e+01 7.393662129437237240e+01 7.393659057927266076e+01 7.393656032971180991e+01 7.393653053863087621e+01 7.393650119907810847e+01 7.393647230420710059e+01 7.393644384727548413e+01 7.393641582164312354e+01 7.393638822077066663e+01 7.393636103821798145e+01 7.393633426764262140e+01 7.393630790279843268e+01 7.393628193753400524e+01 7.393625636579122329e+01 7.393623118160391527e+01 7.393620637909646121e+01 7.393618195248230052e+01 7.393615789606270994e+01 7.393613420422543925e+01 7.393611087144330440e+01 7.393608789227307909e+01 7.393606526135394574e+01 7.393604297340658604e+01 7.393602102323164615e+01 7.393599940570867091e+01 7.393597811579489587e+01 7.393595714852402523e+01 7.393593649900509490e+01 7.393591616242133568e+01 7.393589613402895111e+01 7.393587640915627901e+01 7.393585698320234201e+01 7.393583785163603750e+01 7.393581900999488710e+01 7.393580045388421240e+01 7.393578217897588445e+01 7.393576418100749947e+01 7.393574645578121363e+01 7.393572899916290453e+01 7.393571180708111967e+01 7.393569487552613850e+01 7.393567820054904871e+01 7.393566177826082253e+01 7.393564560483144987e+01 7.393562967648892936e+01 7.393561398951847252e+01 7.393559854026169376e+01 7.393558332511557296e+01 7.393556834053180182e+01 7.393555358301583169e+01 7.393553904912610619e+01 7.393552473547323700e+01 7.393551063871932172e+01 7.393549675557694911e+01 7.393548308280861647e+01 7.393546961722586275e+01 7.393545635568862906e+01 7.393544329510437763e+01 7.393543043242759438e+01 7.393541776465878002e+01 7.393540528884402363e+01 7.393539300207416431e+01 7.393538090148412323e+01 7.393536898425226411e+01 7.393535724759979644e+01 7.393534568878992275e+01 7.393533430512745497e+01 7.393532309395804702e+01 7.393531205266752693e+01 7.393530117868138518e+01 7.393529046946419214e+01 7.393527992251888747e+01 7.393526953538624014e+01 7.393525930564440785e+01 7.393524923090816969e+01 7.393523930882848560e+01 7.393522953709197054e+01 7.393521991342019817e+01 7.393521043556938821e+01 7.393520110132971013e+01 7.393519190852484257e+01 7.393518285501150444e+01 7.393517393867880116e+01 7.393516515744794049e+01 7.393515650927153615e+01 7.393514799213335209e+01 7.393513960404759189e+01 7.393513134305865719e+01 7.393512320724053666e+01 7.393511519469643645e+01 7.393510730355831129e+01 7.393509953198638129e+01 7.393509187816881933e+01 7.393508434032123944e+01 7.393507691668631310e+01 7.393506960553324348e+01 7.393506240515766592e+01 7.393505531388083796e+01 7.393504833004959664e+01 7.393504145203577593e+01 7.393503467823593667e+01 7.393502800707089762e+01 7.393502143698536599e+01 7.393501496644778115e+01 7.393500859394958979e+01 7.393500231800526024e+01 7.393499613715171392e+01 7.393499004994802704e+01 7.393498405497514625e+01 7.393497815083551927e+01 7.393497233615275377e+01 7.393496660957134736e+01 7.393496096975633236e+01 7.393495541539294891e+01 7.393494994518637498e+01 7.393494455786142794e+01 7.393493925216222351e+01 7.393493402685191995e+01 7.393492888071247648e+01 7.393492381254422696e+01 7.393491882116568092e+01 7.393491390541332464e+01 7.393490906414123742e+01 7.393490429622087845e+01 7.393489960054075993e+01 7.393489497600631921e+01 7.393489042153953505e+01 7.393488593607872872e+01 7.393488151857825130e+01 7.393487716800842691e+01 7.393487288335509788e+01 7.393486866361946852e+01 7.393486450781787767e+01 7.393486041498165662e+01 7.393485638415671701e+01 7.393485241440345135e+01 7.393484850479653403e+01 7.393484465442460873e+01 7.393484086239013209e+01 7.393483712780924577e+01 7.393483344981135019e+01 7.393482982753911870e+01 7.393482626014825598e+01 7.393482274680717126e+01 7.393481928669692138e+01 7.393481587901092666e+01 7.393481252295491402e+01 7.393480921774659009e+01 7.393480596261554183e+01 7.393480275680296643e+01 7.393479959956164294e+01 7.393479649015566224e+01 7.393479342786017128e+01 7.393479041196141566e+01 7.393478744175639861e+01 7.393478451655282413e+01 7.393478163566877015e+01 7.393477879843281642e+01 7.393477600418357554e+01 7.393477325226973562e+01 7.393477054204987553e+01 7.393476787289228014e+01 7.393476524417475559e+01 7.393476265528460090e+01 7.393476010561838052e+01 7.393475759458176810e+01 7.393475512158951801e+01 7.393475268606518114e+01 7.393475028744106226e+01 7.393474792515810634e+01 7.393474559866565698e+01 7.393474330742142797e+01 7.393474105089140380e+01 7.393473882854959811e+01 7.393473663987803945e+01 7.393473448436658657e+01 7.393473236151281469e+01 7.393473027082187343e+01 7.393472821180651522e+01 7.393472618398678264e+01 7.393472418689005110e+01 7.393472222005080141e+01 7.393472028301064825e+01 7.393471837531804169e+01 7.393471649652836675e+01 7.393471464620370170e+01 7.393471282391277555e+01 7.393471102923088267e+01 7.393470926173962710e+01 7.393470752102710719e+01 7.393470580668758885e+01 7.393470411832150546e+01 7.393470245553528741e+01 7.393470081794146154e+01 7.393469920515822480e+01 7.393469761680972852e+01 7.393469605252575150e+01 7.393469451194171427e+01 7.393469299469855116e+01 7.393469150044253979e+01 7.393469002882548580e+01 7.393468857950438178e+01 7.393468715214140730e+01 7.393468574640388624e+01 7.393468436196413052e+01 7.393468299849948266e+01 7.393468165569215955e+01 7.393468033322922395e+01 7.393467903080237136e+01 7.393467774810805793e+01 7.393467648484737254e+01 7.393467524072580943e+01 7.393467401545339612e+01 7.393467280874457970e+01 7.393467162031812734e+01 7.393467044989701265e+01 7.393466929720844405e+01 7.393466816198375113e+01 7.393466704395837041e+01 7.393466594287171745e+01 7.393466485846711578e+01 7.393466379049185377e+01 7.393466273869701411e+01 7.393466170283743111e+01 7.393466068267167657e+01 7.393465967796200289e+01 7.393465868847420097e+01 7.393465771397768549e+01 7.393465675424531014e+01 7.393465580905339607e+01 7.393465487818161819e+01 7.393465396141304780e+01 7.393465305853399627e+01 7.393465216933400086e+01 7.393465129360588151e+01 7.393465043114548507e+01 7.393464958175179902e+01 7.393464874522685193e+01 7.393464792137567088e+01 7.393464711000628142e+01 7.393464631092949446e+01 7.393464552395914779e+01 7.393464474891176508e+01 7.393464398560675477e+01 7.393464323386619697e+01 7.393464249351484341e+01 7.393464176438018853e+01 7.393464104629227052e+01 7.393464033908372812e+01 7.393463964258974386e+01
2.000000000000000000e+02 1.970362375200095926e+02 1.963357540332380040e+02 1.970654166020715650e+02 1.988241287874331249e+02 2.013857060895390703e+02 2.046100903776427629e+02 2.084050422111000955e+02 2.127071326061120260e+02 2.174713404724834334e+02 2.226649242698103421e+02 2.282635938679330536e+02 2.342489993460540916e+02 2.406070115234885520e+02 2.473264973393999924e+02 2.543984141859472459e+02 2.618151147616808885e+02 2.695697933049458470e+02 2.776560278511367983e+02 2.860673880773441056e+02 2.947970879962084609e+02 3.038376693160139439e+02 3.131807059274573817e+02 3.228165234664538730e+02 3.327339307208250148e+02 3.429199621180606528e+02 3.533596328711776664e+02 3.640357107202895008e+02 3.749285106836719592e+02 3.860157218640192696e+02 3.972722781188732029e+02 4.086702871911793977e+02 4.201790354898477631e+02 4.317650877569818135e+02 4.433925018438648067e+02 4.550231780641856858e+02 4.666173592960856809e+02 4.781342913362024092e+02 4.895330423093652712e+02 5.007734650064118682e+02 5.118172674771279844e+02 5.226291368176848664e+02 5.331778419436981267e+02 5.434372273945041343e+02 5.533870063527405136e+02 5.630132706094822197e+02 5.723086592525919514e+02 5.812721639879215445e+02 5.899085912459602241e+02 5.982277413553379120e+02 6.062433949528945050e+02 6.139722109140940347e+02 6.214326370624507945e+02 6.286439175821521985e+02 6.356252550464959086e+02 6.423951566656683099e+02 6.489709690571307874e+02 6.553685867770856248e+02 6.616023080635713995e+02 6.676848061037150046e+02 6.736271841004679573e+02 6.794390856750175089e+02 6.851288370871993720e+02 6.907036031725593830e+02 6.961695439966006234e+02 7.015319635952240560e+02 7.067954456518200459e+02 7.119639735701055088e+02 7.170410342421249652e+02 7.220297060237940059e+02 7.269327321602762595e+02 7.317525812803540930e+02 7.364914967109623376e+02 7.411515363352377790e+02 7.457346045935094025e+02 7.502424780522965193e+02 7.546768257728537037e+02 7.590392255183189718e+02 7.633311766591835976e+02 7.675541104769769163e+02 7.717093984282092833e+02 7.757983588147353657e+02 7.798222622112746194e+02 7.837823359235999305e+02 7.876797676893083917e+02 7.915157087845612978e+02 7.952912766623613834e+02 7.990075572187125772e+02 8.026656067606011220e+02 8.062664537326528489e+02 8.098111002463504065e+02 8.133005234458748873e+02 8.167356767372060631e+02 8.201174909014947616e+02 8.234468751094482286e+02 8.267247178502198039e+02 8.299518877857947246e+02 8.331292345399341457e+02 8.362575894292334624e+02 8.393377661426612804e+02 8.423705613749983740e+02 8.453567554188293798e+02 8.482971127191148071e+02 8.511923823938557234e+02 8.540432987239310023e+02 8.568505816148240228e+02 8.596149370326467078e+02 8.623370574166031020e+02 8.650176220698072029e+02 8.676572975301687620e+02 8.702567379228891014e+02 8.728165852959558606e+02 8.753374699398916619e+02 8.778200106928927653e+02 8.802648152323886279e+02 8.826724803539602817e+02 8.850435922384710921e+02 8.873787267081891059e+02 8.896784494726131243e+02 8.919433163646558569e+02 8.941738735677806744e+02 8.963706578346424294e+02 8.985341966977379116e+02 9.006650086725306892e+02 9.027636034534797318e+02 9.048304821033697181e+02 9.068661372363081909e+02 9.088710531947308482e+02 9.108457062207287436e+02 9.127905646219908249e+02 9.147060889326331790e+02 9.165927320691681643e+02 9.184509394818489909e+02 9.202811493016096165e+02 9.220837924828056202e+02 9.238592929419473876e+02 9.256080676926051183e+02 9.273305269766547099e+02 9.290270743920210634e+02 9.306981070170674002e+02 9.323440155317699691e+02 9.339651843358084307e+02 9.355619916636950393e+02 9.371348096970589268e+02 9.386840046741947390e+02 9.402099369969788540e+02 9.417129613352508386e+02 9.431934267287524563e+02 9.446516766867116530e+02 9.460880492851536019e+02 9.475028772620182735e+02 9.488964881101584297e+02 9.502692041682880699e+02 9.516213427099503406e+02 9.529532160305665229e+02 9.542651315326286294e+02 9.555573918090929055e+02 9.568302947250296029e+02 9.580841334975813197e+02 9.593191967742810675e+02 9.605357687097773578e+02 9.617341290410129204e+02 9.629145531609001409e+02 9.640773121905365315e+02 9.652226730499996847e+02 9.663508985277605916e+02 9.674622473487527259e+02 9.685569742411321386e+02 9.696353300017632364e+02 9.706975615604625318e+02 9.717439120430325374e+02 9.727746208331159323e+02 9.737899236328995585e+02 9.747900525226964419e+02 9.757752360194326684e+02 9.767456991340656032e+02 9.777016634279592608e+02 9.786433470682407005e+02 9.795709648821608653e+02 9.804847284104837399e+02 9.813848459599244052e+02 9.822715226546588383e+02 9.831449604869251289e+02 9.840053583667364592e+02 9.848529121707254035e+02 9.856878147901376224e+02 9.865102561779943926e+02 9.873204233954403435e+02 9.881185006572942484e+02 9.889046693768198111e+02 9.896791082097312255e+02 9.904419930974512454e+02 9.911934973096350632e+02 9.919337914859761440e+02 9.926630436773076553e+02 9.933814193860141586e+02 9.940890816057665234e+02 9.947861908605939334e+02 9.954729052433057177e+02 9.961493804532750573e+02 9.968157698335984378e+02 9.974722244076405104e+02 9.981188929149780051e+02 9.987559218467534947e+02 9.993834554804490153e+02 1.000001635914092276e+03 1.000610603099904324e+03 1.001210494877400265e+03 1.001801447005951900e+03 1.002383593196823313e+03 1.002957065144688272e+03 1.003521992558638544e+03 1.004078503192693461e+03 1.004626722875818587e+03 1.005166775541462698e+03 1.005698783256621596e+03 1.006222866250437164e+03 1.006739142942339981e+03 1.007247729969743091e+03 1.007748742215295465e+03 1.008242292833701867e+03 1.008728493278117867e+03 1.009207453326126256e+03 1.009679281105302834e+03 1.010144083118378035e+03 1.010601964268002007e+03 1.011053027881118965e+03 1.011497375732958744e+03 1.011935108070650585e+03 1.012366323636466973e+03 1.012791119690702544e+03 1.013209592034194998e+03 1.013621835030493799e+03 1.014027941627682253e+03 1.014428003379859433e+03 1.014822110468286724e+03 1.015210351722205246e+03 1.015592814639329390e+03 1.015969585406021679e+03 1.016340748917154656e+03 1.016706388795663997e+03 1.017066587411798992e+03 1.017421425902075043e+03 1.017770984187932186e+03 1.018115340994105736e+03 1.018454573866713190e+03 1.018788759191061217e+03 1.019117972209178788e+03 1.019442287037079723e+03 1.019761776681759329e+03 1.020076513057929560e+03 1.020386567004496555e+03 1.020692008300785574e+03 1.020992905682516039e+03 1.021289326857531705e+03 1.021581338521289581e+03 1.021869006372111471e+03 1.022152395126201668e+03 1.022431568532434881e+03 1.022706589386917813e+03 1.022977519547328484e+03 1.023244419947035340e+03 1.023507350609002174e+03 1.023766370659479321e+03 1.024021538341487030e+03 1.024272911028092494e+03 1.024520545235485088e+03 1.024764496635851629e+03 1.025004820070056439e+03 1.025241569560127800e+03 1.025474798321554545e+03 1.025704558775395526e+03 1.025930902560205823e+03 1.026153880543780588e+03 1.026373542834721093e+03 1.026589938793825240e+03 1.026803117045305498e+03 1.027013125487835396e+03 1.027220011305430035e+03 1.027423820978161075e+03 1.027624600292709147e+03 1.027822394352756874e+03 1.028017247589223643e+03 1.028209203770346676e+03 1.028398306011608611e+03 1.028584596785515942e+03 1.028768117931228062e+03 1.028948910664042387e+03 1.029127015584734636e+03 1.029302472688759508e+03 1.029475321375311296e+03 1.029645600456248076e+03 1.029813348164881290e+03 1.029978602164632548e+03 1.030141399557560135e+03 1.030301776892756379e+03 1.030459770174618598e+03 1.030615414870996347e+03 1.030768745921214077e+03 1.030919797743974641e+03 1.031068604245142751e+03 1.031215198825411335e+03 1.031359614387853298e+03 1.031501883345358465e+03 1.031642037627959098e+03 1.031780108690045608e+03 1.031916127517473342e+03 1.032050124634562280e+03 1.032182130110992375e+03 1.032312173568593607e+03 1.032440284188036230e+03 1.032566490715418468e+03 1.032690821468756212e+03 1.032813304344375638e+03 1.032933966823208493e+03 1.033052835976994629e+03 1.033169938474389483e+03 1.033285300586981748e+03 1.033398948195219418e+03 1.033510906794247603e+03 1.033621201499658127e+03 1.033729857053154092e+03 1.033836897828128258e+03 1.033942347835158444e+03 1.034046230727419925e+03 1.034148569806018031e+03 1.034249388025238886e+03 1.034348707997723523e+03 1.034446551999562871e+03 1.034542941975317262e+03 1.034637899542960440e+03 1.034731445998749678e+03 1.034823602322023135e+03 1.034914389179924456e+03 1.035003826932058473e+03 1.035091935635075060e+03 1.035178735047185910e+03 1.035264244632613554e+03 1.035348483565972629e+03 1.035431470736587471e+03 1.035513224752743326e+03 1.035593763945875253e+03 1.035673106374694044e+03 1.035751269829249395e+03 1.035828271834934412e+03 1.035904129656428267e+03 1.035978860301580880e+03 1.036052480525239844e+03 1.036125006833018915e+03 1.036196455485011484e+03 1.036266842499448103e+03 1.036336183656298772e+03 1.036404494500822238e+03 1.036471790347062097e+03 1.036538086281290362e+03 1.036603397165399656e+03 1.036667737640244923e+03 1.036731122128935567e+03 1.036793564840077352e+03 1.036855079770966995e+03 1.036915680710738798e+03 1.036975381243463744e+03 1.037034194751202904e+03 1.037092134417015359e+03 1.037149213227920654e+03 1.037205443977817367e+03 1.037260839270358701e+03 1.037315411521783517e+03 1.037369172963707342e+03 1.037422135645869957e+03 1.037474311438842733e+03 1.037525712036695495e+03 1.037576348959623601e+03 1.037626233556535908e+03 1.037675377007604084e+03 1.037723790326773724e+03 1.037771484364238404e+03 1.037818469808876443e+03 1.037864757190651289e+03 1.037910356882976885e+03 1.037955279105046657e+03 1.037999533924128855e+03 1.038043131257826872e+03 1.038086080876306141e+03 1.038128392404487840e+03 1.038170075324210075e+03 1.038211138976356551e+03 1.038251592562953874e+03 1.038291445149237006e+03 1.038330705665684718e+03 1.038369382910024342e+03 1.038407485549206058e+03 1.038445022121348984e+03 1.038482001037657483e+03 1.038518430584308817e+03 1.038554318924312838e+03 1.038589674099344847e+03 1.038624504031549122e+03 1.038658816525318116e+03 1.038692619269043007e+03 1.038725919836839466e+03 1.038758725690247047e+03 1.038791044179903338e+03 1.038822882547194013e+03 1.038854247925876962e+03 1.038885147343683229e+03 1.038915587723894077e+03 1.038945575886893721e+03 1.038975118551700007e+03 1.039004222337471674e+03 1.039032893764993105e+03 1.039061139258137473e+03 1.039088965145307839e+03 1.039116377660856642e+03 1.039143382946483825e+03 1.039169987052615625e+03 1.039196195939760401e+03 1.039222015479846505e+03 1.039247451457539000e+03 1.039272509571537512e+03 1.039297195435853610e+03 1.039321514581070687e+03 1.039345472455584058e+03 1.039369074426822863e+03 1.039392325782454009e+03 1.039415231731567928e+03 1.039437797405846368e+03 1.039460027860714035e+03 1.039481928076471377e+03 1.039503502959412117e+03 1.039524757342923067e+03 1.039545695988568013e+03 1.039566323587155694e+03 1.039586644759791170e+03 1.039606664058912202e+03 1.039626385969310149e+03 1.039645814909135424e+03 1.039664955230887927e+03 1.039683811222393160e+03 1.039702387107763798e+03 1.039720687048346008e+03 1.039738715143653280e+03 1.039756475432285015e+03 1.039773971892831696e+03 1.039791208444767790e+03 1.039808188949329406e+03 1.039824917210380363e+03 1.039841396975265070e+03 1.039857631935648442e+03 1.039873625728343313e+03 1.039889381936126028e+03 1.039904904088539297e+03 1.039920195662683454e+03 1.039935260083995900e+03 1.039950100727018935e+03 1.039964720916156239e+03 1.039979123926417969e+03 1.039993312984154727e+03 1.040007291267781284e+03 1.040021061908488036e+03 1.040034627990943591e+03 1.040047992553985750e+03 1.040061158591303183e+03 1.040074129052105718e+03 1.040086906841785549e+03 1.040099494822568658e+03 1.040111895814156242e+03 1.040124112594356575e+03 1.040136147899707112e+03 1.040148004426088846e+03 1.040159684829329535e+03 1.040171191725799417e+03 1.040182527692997155e+03 1.040193695270128046e+03 1.040204696958672457e+03 1.040215535222946983e+03 1.040226212490656053e+03 1.040236731153436722e+03 1.040247093567394131e+03 1.040257302053629473e+03 1.040267358898760449e+03 1.040277266355433312e+03 1.040287026642828096e+03 1.040296641947155422e+03 1.040306114422146720e+03 1.040315446189536942e+03 1.040324639339539317e+03 1.040333695931314878e+03 1.040342617993432668e+03 1.040351407524324941e+03 1.040360066492735086e+03 1.040368596838158282e+03 1.040377000471276460e+03 1.040385279274386221e+03 1.040393435101820842e+03 1.040401469780365460e+03 1.040409385109666573e+03 1.040417182862635400e+03 1.040424864785844420e+03 1.040432432599919821e+03 1.040439887999926214e+03 1.040447232655746575e+03 1.040454468212456504e+03 1.040461596290692796e+03 1.040468618487016329e+03 1.040475536374270405e+03 1.040482351501932271e+03 1.040489065396461001e+03 1.040495679561638781e+03 1.040502195478908789e+03 1.040508614607706249e+03 1.040514938385785854e+03 1.040521168229543491e+03 1.040527305534333891e+03 1.040533351674783489e+03 1.040539308005097837e+03 1.040545175859365145e+03 1.040550956551855279e+03 1.040556651377314438e+03 1.040562261611254598e+03 1.040567788510240007e+03 1.040573233312167986e+03 1.040578597236547012e+03 1.040583881484768881e+03 1.040589087240378831e+03 1.040594215669340429e+03 1.040599267920296597e+03 1.040604245124826775e+03 1.040609148397700892e+03 1.040613978837129025e+03 1.040618737525006964e+03 1.040623425527158815e+03 1.040628043893576205e+03 1.040632593658652695e+03 1.040637075841416390e+03 1.040641491445757538e+03 1.040645841460653401e+03 1.040650126860390401e+03 1.040654348604781944e+03 1.040658507639383515e+03 1.040662604895704362e+03 1.040666641291416454e+03 1.040670617730559798e+03 1.040674535103745029e+03 1.040678394288352820e+03 1.040682196148730782e+03 1.040685941536386508e+03 1.040689631290179022e+03 1.040693266236506133e+03 1.040696847189489745e+03 1.040700374951158210e+03 1.040703850311625956e+03 1.040707274049270382e+03 1.040710646930906705e+03 1.040713969711958953e+03 1.040717243136629804e+03 1.040720467938067259e+03 1.040723644838528344e+03 1.040726774549541460e+03 1.040729857772065543e+03 1.040732895196646950e+03 1.040735887503574304e+03 1.040738835363030830e+03 1.040741739435244654e+03 1.040744600370636590e+03 1.040747418809965438e+03 1.040750195384471908e+03 1.040752930716020046e+03 1.040755625417236615e+03 1.040758280091647975e+03 1.040760895333815142e+03 1.040763471729467710e+03 1.040766009855634366e+03 1.040768510280772489e+03 1.040770973564895257e+03 1.040773400259697155e+03 1.040775790908677664e+03 1.040778146047262908e+03 1.040780466202925709e+03 1.040782751895303363e+03 1.040785003636314286e+03 1.040787221930273063e+03 1.040789407274002542e+03 1.040791560156945934e+03 1.040793681061275947e+03 1.040795770462003247e+03 1.040797828827081958e+03 1.040799856617515616e+03 1.040801854287459719e+03 1.040803822284323587e+03 1.040805761048870636e+03 1.040807671015317055e+03 1.040809552611428899e+03 1.040811406258618490e+03 1.040813232372038101e+03 1.040815031360673174e+03 1.040816803627434410e+03 1.040818549569247125e+03 1.040820269577140607e+03 1.040821964036336112e+03 1.040823633326332583e+03 1.040825277820991914e+03 1.040826897888622170e+03 1.040828493892061033e+03 1.040830066188756291e+03 1.040831615130846103e+03 1.040833141065238124e+03 1.040834644333686583e+03 1.040836125272869822e+03 1.040837584214464641e+03 1.040839021485221338e+03 1.040840437407036461e+03 1.040841832297025121e+03 1.040843206467592154e+03 1.040844560226501699e+03 1.040845893876946320e+03 1.040847207717614992e+03 1.040848502042760174e+03 1.040849777142263065e+03 1.040851033301699090e+03 1.040852270802401790e+03 1.040853489921525806e+03 1.040854690932108952e+03 1.040855874103133146e+03 1.040857039699584902e+03 1.040858187982514664e+03 1.040859319209095020e+03 1.040860433632678905e+03 1.040861531502855541e+03 1.040862613065507048e+03 1.040863678562863015e+03 1.040864728233555070e+03 1.040865762312670086e+03 1.040866781031803157e+03 1.040867784619108988e+03 1.040868773299353506e+03 1.040869747293963883e+03 1.040870706821078102e+03 1.040871652095594300e+03 1.040872583329218060e+03 1.040873500730510614e+03 1.040874404504935001e+03 1.040875294854902450e+03 1.040876171979817627e+03 1.040877036076123431e+03 1.040877887337344191e+03 1.040878725954130232e+03 1.040879552114299713e+03 1.040880366002881146e+03 1.040881167802154323e+03 1.040881957691691696e+03 1.040882735848398397e+03 1.040883502446551574e+03 1.040884257657839953e+03 1.040885001651401808e+03 1.040885734593862935e+03 1.040886456649374622e+03 1.040887167979649348e+03 1.040887868743997615e+03 1.040888559099363874e+03 1.040889239200360862e+03 1.040889909199305066e+03 1.040890569246250379e+03 1.040891219489021751e+03 1.040891860073248381e+03 1.040892491142396466e+03 1.040893112837800800e+03 1.040893725298697063e+03 1.040894328662252974e+03 1.040894923063598299e+03 1.040895508635855776e+03 1.040896085510170906e+03 1.040896653815741274e+03 1.040897213679844981e+03 1.040897765227869741e+03 1.040898308583340850e+03 1.040898843867948699e+03 1.040899371201576059e+03 1.040899890702325138e+03 1.040900402486543726e+03 1.040900906668851349e+03 1.040901403362165411e+03 1.040901892677725527e+03 1.040902374725119216e+03 1.040902849612306227e+03 1.040903317445642642e+03 1.040903778329904753e+03 1.040904232368312478e+03 1.040904679662552553e+03 1.040905120312801273e+03 1.040905554417746998e+03 1.040905982074611984e+03 1.040906403379174662e+03 1.040906818425790789e+03 1.040907227307414132e+03 1.040907630115618304e+03 1.040908026940616310e+03 1.040908417871281245e+03 1.040908802995166070e+03 1.040909182398523399e+03 1.040909556166324592e+03 1.040909924382278859e+03 1.040910287128851905e+03 1.040910644487284571e+03 1.040910996537611027e+03 1.040911343358676731e+03 1.040911685028155716e+03 1.040912021622568318e+03 1.040912353217298460e+03 1.040912679886610022e+03 1.040913001703664122e+03 1.040913318740534805e+03 1.040913631068225868e+03 1.040913938756686321e+03 1.040914241874826075e+03 1.040914540490531408e+03 1.040914834670680420e+03 1.040915124481157818e+03 1.040915409986869690e+03 1.040915691251757835e+03 1.040915968338814309e+03 1.040916241310095529e+03 1.040916510226736136e+03 1.040916775148962870e+03 1.040917036136107754e+03 1.040917293246621512e+03 1.040917546538086526e+03 1.040917796067229801e+03 1.040918041889936148e+03 1.040918284061259783e+03 1.040918522635437739e+03 1.040918757665900785e+03 1.040918989205286380e+03 1.040919217305450275e+03 1.040919442017477650e+03 1.040919663391694939e+03 1.040919881477681201e+03 1.040920096324278802e+03 1.040920307979604786e+03 1.040920516491061562e+03 1.040920721905347364e+03 1.040920924268466706e+03 1.040921123625740847e+03 1.040921320021817564e+03 1.040921513500682067e+03 1.040921704105665640e+03 1.040921891879456098e+03 1.040922076864107339e+03 1.040922259101048439e+03 1.040922438631093200e+03 1.040922615494449019e+03 1.040922789730726208e+03 1.040922961378946866e+03 1.040923130477553059e+03 1.040923297064416147e+03 1.040923461176844967e+03 1.040923622851594018e+03 1.040923782124872105e+03 1.040923939032349836e+03 1.040924093609168267e+03 1.040924245889946178e+03 1.040924395908788483e+03 1.040924543699293281e+03 1.040924689294559812e+03 1.040924832727195508e+03 1.040924974029323494e+03 1.040925113232589638e+03 1.040925250368170055e+03 1.040925385466777470e+03 1.040925518558668500e+03 1.040925649673650469e+03 1.040925778841087777e+03 1.040925906089908722e+03 1.040926031448611866e+03 1.040926154945272401e+03 1.040926276607548743e+03 1.040926396462688217e+03 1.040926514537533649e+03 1.040926630858529052e+03 1.040926745451725537e+03 1.040926858342787455e+03 1.040926969556997619e+03 1.040927079119263681e+03 1.040927187054123124e+03 1.040927293385749181e+03 1.040927398137955606e+03 1.040927501334202816e+03 1.040927602997602435e+03 1.040927703150922980e+03 1.040927801816594865e+03 1.040927899016714946e+03 1.040927994773052433e+03 1.040928089107052756e+03 1.040928182039842795e+03 1.040928273592235882e+03 1.040928363784735893e+03 1.040928452637542478e+03 1.040928540170554925e+03 1.040928626403377166e+03 1.040928711355321866e+03 1.040928795045414745e+03
0.000000000000000000e+00 7.429296819973588129e+01 1.370939342256558859e+02 1.923369287095508469e+02 2.419194278735058674e+02 2.869147508804865083e+02 3.279905344681469614e+02 3.655892193924989897e+02 4.000175744551950743e+02 4.314956729273027349e+02 4.601857363983603477e+02 4.862101476589404001e+02 5.096632646438912388e+02 5.306195090170838284e+02 5.491391273094858434e+02 5.652724526584477189e+02 5.790631775088405675e+02 5.905509626423267946e+02 5.997735959469165437e+02 6.067688441236863355e+02 6.115760948917089763e+02 6.142378564074856513e+02 6.148011587629748647e+02 6.133188860000809655e+02 6.098510537991910496e+02 6.044660363510932939e+02 5.972417348698111255e+02 5.882666690394238458e+02 5.776409609627364716e+02 5.654771687034317438e+02 5.519009134004247699e+02 5.370512306919157481e+02 5.210805648414166171e+02 5.041543141836182258e+02 4.864498317381413131e+02 4.681547882832765026e+02 4.494648206515067272e+02 4.305804194335872239e+02 4.117030607961186774e+02 3.930306577010359774e+02 3.747524935718763004e+02 3.570438980273951870e+02 3.400610151448830152e+02 3.239360801385208788e+02 3.087736391291640530e+02 2.946481021262734998e+02 2.816029061889815353e+02 2.696513953134624444e+02 2.587793240656719149e+02 2.489487021785021739e+02 2.401025556814303741e+02 2.321701128474688858e+02 2.250719368773594340e+02 2.187246085284092203e+02 2.130446843057688966e+02 2.079517892703936468e+02 2.033708229150357454e+02 1.992333466476032982e+02 1.954782772377029687e+02 1.920520350434932766e+02 1.889082962207237983e+02 1.860074829116959449e+02 1.833161022203035202e+02 1.808060193325833893e+02 1.784537261458601165e+02 1.762396462061083469e+02 1.741475003535283577e+02 1.721637451792100251e+02 1.702770877130446365e+02 1.684780740335860969e+02 1.667587460363696437e+02 1.651123588070187225e+02 1.635331504102363738e+02 1.620161560252169295e+02 1.605570589319972328e+02 1.591520716664929580e+02 1.577978415670277741e+02 1.564913758366076593e+02 1.552299820858091834e+02 1.540112210707789018e+02 1.528328689876562976e+02 1.516928872286743513e+02 1.505893979531944353e+02 1.495206641895845223e+02 1.484850734731437569e+02 1.474811242531937125e+02 1.465074144801196780e+02 1.455626319203991841e+02 1.446455458529105158e+02 1.437549998800567437e+02 1.428899056481547234e+02 1.420492373176514889e+02 1.412320266586055482e+02 1.404373586732644412e+02 1.396643676675961103e+02 1.389122337088937229e+02 1.381801794182752019e+02 1.374674670559448657e+02 1.367733958641379672e+02 1.360972996382326983e+02 1.354385445009468754e+02 1.347965268581150156e+02 1.341706715174594819e+02 1.335604299541795399e+02 1.329652787091921482e+02 1.323847179075513907e+02 1.318182698860142921e+02 1.312654779199518771e+02 1.307259050408700318e+02 1.301991329367274943e+02 1.296847609280436870e+02 1.291824050134966058e+02 1.286916969793321641e+02 1.282122835674554722e+02 1.277438256975627127e+02 1.272859977391039905e+02 1.268384868292540659e+02 1.264009922334120688e+02 1.259732247450605200e+02 1.255549061220904576e+02 1.251457685569485108e+02 1.247455541781865236e+02 1.243540145811954574e+02 1.239709103860897557e+02 1.235960108208726496e+02 1.232290933281630316e+02 1.228699431939017330e+02 1.225183531965770953e+02 1.221741232756246518e+02 1.218370602177559903e+02 1.215069773600682623e+02 1.211836943088689509e+02 1.208670366732308423e+02 1.205568358123628769e+02 1.202529285959485890e+02 1.199551571766641160e+02 1.196633687741439473e+02 1.193774154697124033e+02 1.190971540112467579e+02 1.188224456275808052e+02 1.185531558518979693e+02 1.182891543535989172e+02 1.180303147781641115e+02 1.177765145945619309e+02 1.175276349497827368e+02 1.172835605301064419e+02 1.170441794287352621e+02 1.168093830194476368e+02 1.165790658359500327e+02 1.163531254566235447e+02 1.161314623943810602e+02 1.159139799913678104e+02 1.157005843182540019e+02 1.154911840778840570e+02 1.152856905130597340e+02 1.150840173182487831e+02 1.148860805550218771e+02 1.146917985710325354e+02 1.145010919223651342e+02 1.143138832990862994e+02 1.141300974538437174e+02 1.139496611333659075e+02 1.137725030127238881e+02 1.135985536322236698e+02 1.134277453368058985e+02 1.132600122178348840e+02 1.130952900571668209e+02 1.129335162733913904e+02 1.127746298701479191e+02 1.126185713864217632e+02 1.124652828487313059e+02 1.123147077251213375e+02 1.121667908808822602e+02 1.120214785359189449e+02 1.118787182236970779e+02 1.117384587516979479e+02 1.116006501633169137e+02 1.114652437011431942e+02 1.113321917715619520e+02 1.112014479106231164e+02 1.110729667511229337e+02 1.109467039908481212e+02 1.108226163619339673e+02 1.107006616012902640e+02 1.105807984220517142e+02 1.104629864860106494e+02 1.103471863769923544e+02 1.102333595751350117e+02 1.101214684320383412e+02 1.100114761467460056e+02 1.099033467425291235e+02 1.097970450444392583e+02 1.096925366576008543e+02 1.095897879462146420e+02 1.094887660132442875e+02 1.093894386807601649e+02 1.092917744709154135e+02 1.091957425875301482e+02 1.091013128982607867e+02 1.090084559173328813e+02 1.089171427888162782e+02 1.088273452704224837e+02 1.087390357178052369e+02 1.086521870693456151e+02 1.085667728314042080e+02 1.084827670640233919e+02 1.084001443670634188e+02 1.083188798667570580e+02 1.082389492026676976e+02 1.081603285150364684e+02 1.080829944325049468e+02 1.080069240602005038e+02 1.079320949681709010e+02 1.078584851801568760e+02 1.077860731626906272e+02 1.077148378145090248e+02 1.076447584562710773e+02 1.075758148205690361e+02 1.075079870422234478e+02 1.074412556488525752e+02 1.073756015517069073e+02 1.073110060367602330e+02 1.072474507560483801e+02 1.071849177192480482e+02 1.071233892854872920e+02 1.070628481553805784e+02 1.070032773632808016e+02 1.069446602697416040e+02 1.068869805541831113e+02 1.068302222077543036e+02 1.067743695263864510e+02 1.067194071040309211e+02 1.066653198260760149e+02 1.066120928629369899e+02 1.065597116638138715e+02 1.065081619506122763e+02 1.064574297120214652e+02 1.064075011977456882e+02 1.063583629128833081e+02 1.063100016124499803e+02 1.062624042960408985e+02 1.062155582026283440e+02 1.061694508054902570e+02 1.061240698072662241e+02 1.060794031351366300e+02 1.060354389361218637e+02 1.059921655724975835e+02 1.059495716173230875e+02 1.059076458500791631e+02 1.058663772524123772e+02 1.058257550039827635e+02 1.057857684784119385e+02 1.057464072393287040e+02 1.057076610365095064e+02 1.056695198021107558e+02 1.056319736469909998e+02 1.055950128571197553e+02 1.055586278900710795e+02 1.055228093715992514e+02 1.054875480922945172e+02 1.054528350043164693e+02 1.054186612182029990e+02 1.053850179997529892e+02 1.053518967669802606e+02 1.053192890871374630e+02 1.052871866738073834e+02 1.052555813840604770e+02 1.052244652156763323e+02 1.051938303044276779e+02 1.051636689214252272e+02 1.051339734705217808e+02 1.051047364857737563e+02 1.050759506289591769e+02 1.050476086871501025e+02 1.050197035703384643e+02 1.049922283091137984e+02 1.049651760523914419e+02 1.049385400651901108e+02 1.049123137264574979e+02 1.048864905269427084e+02 1.048610640671140999e+02 1.048360280551218864e+02 1.048113763048039857e+02 1.047871027337341161e+02 1.047632013613111752e+02 1.047396663068889211e+02 1.047164917879445909e+02 1.046936721182861447e+02 1.046712017062966567e+02 1.046490750532151282e+02 1.046272867514528855e+02 1.046058314829446232e+02 1.045847040175333262e+02 1.045638992113882608e+02 1.045434120054551670e+02 1.045232374239380135e+02 1.045033705728113347e+02 1.044838066383629069e+02 1.044645408857653166e+02 1.044455686576765459e+02 1.044268853728682984e+02 1.044084865248817238e+02 1.043903676807098861e+02 1.043725244795060831e+02 1.043549526313178859e+02 1.043376479158460910e+02 1.043206061812277028e+02 1.043038233428430317e+02 1.042872953821458424e+02 1.042710183455162536e+02 1.042549883431359063e+02 1.042392015478847469e+02 1.042236541942591401e+02 1.042083425773107450e+02 1.041932630516056264e+02 1.041784120302032193e+02 1.041637859836547335e+02 1.041493814390206722e+02 1.041351949789067675e+02 1.041212232405181908e+02 1.041074629147315278e+02 1.040939107451841039e+02 1.040805635273805763e+02 1.040674181078158256e+02 1.040544713831144747e+02 1.040417202991862382e+02 1.040291618503969460e+02 1.040167930787548300e+02 1.040046110731118318e+02 1.039926129683795324e+02 1.039807959447594783e+02 1.039691572269876616e+02 1.039576940835925285e+02 1.039464038261666587e+02 1.039352838086516897e+02 1.039243314266360727e+02 1.039135441166654772e+02 1.039029193555657287e+02 1.038924546597778260e+02 1.038821475847049953e+02 1.038719957240711551e+02 1.038619967092911196e+02 1.038521482088518866e+02 1.038424479277048249e+02 1.038328936066688897e+02 1.038234830218440123e+02 1.038142139840352627e+02 1.038050843381867736e+02 1.037960919628258978e+02 1.037872347695168997e+02 1.037785107023243256e+02 1.037699177372856667e+02 1.037614538818934022e+02 1.037531171745857250e+02 1.037449056842463051e+02 1.037368175097127363e+02 1.037288507792935377e+02 1.037210036502931700e+02 1.037132743085455360e+02 1.037056609679554811e+02 1.036981618700479544e+02 1.036907752835251557e+02 1.036834995038309302e+02 1.036763328527230357e+02 1.036692736778521748e+02 1.036623203523486012e+02 1.036554712744156035e+02 1.036487248669297117e+02 1.036420795770479941e+02 1.036355338758216504e+02 1.036290862578163967e+02 1.036227352407389191e+02 1.036164793650700773e+02 1.036103171937037075e+02 1.036042473115919620e+02 1.035982683253961625e+02 1.035923788631437930e+02 1.035865775738911196e+02 1.035808631273912965e+02 1.035752342137681978e+02 1.035696895431954800e+02 1.035642278455811436e+02 1.035588478702570114e+02 1.035535483856737358e+02 1.035483281791005368e+02 1.035431860563300006e+02 1.035381208413876948e+02 1.035331313762466436e+02 1.035282165205462803e+02 1.035233751513163156e+02 1.035186061627049128e+02 1.035139084657111823e+02 1.035092809879224092e+02 1.035047226732552872e+02 1.035002324817014312e+02 1.034958093890770101e+02 1.034914523867764728e+02 1.034871604815303670e+02 1.034829326951668378e+02 1.034787680643771779e+02 1.034746656404851137e+02 1.034706244892198868e+02 1.034666436904928304e+02 1.034627223381776417e+02 1.034588595398942914e+02 1.034550544167961874e+02 1.034513061033609489e+02 1.034476137471843202e+02 1.034439765087777516e+02 1.034403935613687935e+02 1.034368640907049581e+02 1.034333872948606370e+02 1.034299623840470730e+02 1.034265885804254026e+02 1.034232651179226252e+02 1.034199912420505854e+02 1.034167662097276974e+02 1.034135892891036690e+02 1.034104597593869244e+02 1.034073769106746425e+02 1.034043400437856519e+02 1.034013484700959964e+02 1.033984015113769601e+02 1.033954984996357069e+02 1.033926387769583641e+02 1.033898216953558347e+02 1.033870466166116842e+02 1.033843129121326854e+02 1.033816199628016363e+02 1.033789671588324239e+02 1.033763538996274747e+02 1.033737795936372521e+02 1.033712436582222978e+02 1.033687455195171481e+02 1.033662846122962833e+02 1.033638603798426487e+02 1.033614722738176823e+02 1.033591197541337579e+02 1.033568022888284759e+02 1.033545193539408729e+02 1.033522704333895632e+02 1.033500550188530127e+02 1.033478726096512901e+02 1.033457227126299358e+02 1.033436048420455649e+02 1.033415185194532597e+02 1.033394632735956122e+02 1.033374386402936835e+02 1.033354441623394138e+02 1.033334793893898791e+02 1.033315438778631687e+02 1.033296371908357401e+02 1.033277588979415356e+02 1.033259085752725497e+02 1.033240858052810012e+02 1.033222901766828414e+02 1.033205212843631102e+02 1.033187787292823145e+02 1.033170621183846265e+02 1.033153710645071612e+02 1.033137051862910454e+02 1.033120641080934234e+02 1.033104474599012121e+02 1.033088548772457784e+02 1.033072860011194223e+02 1.033057404778926269e+02 1.033042179592329575e+02 1.033027181020249401e+02 1.033012405682915329e+02 1.032997850251163214e+02 1.032983511445672065e+02 1.032969386036213137e+02 1.032955470840909129e+02 1.032941762725503594e+02 1.032928258602644576e+02 1.032914955431177191e+02 1.032901850215447013e+02 1.032888940004614966e+02 1.032876221891981601e+02 1.032863693014323445e+02 1.032851350551237175e+02 1.032839191724495009e+02 1.032827213797411190e+02 1.032815414074215852e+02 1.032803789899439266e+02 1.032792338657305180e+02 1.032781057771135238e+02 1.032769944702760938e+02 1.032758996951942407e+02 1.032748212055800394e+02 1.032737587588254939e+02 1.032727121159471153e+02 1.032716810415314370e+02 1.032706653036815965e+02 1.032696646739642858e+02 1.032686789273578825e+02 1.032677078422011618e+02 1.032667512001428776e+02 1.032658087860920801e+02 1.032648803881691748e+02 1.032639657976577041e+02 1.032630648089569831e+02 1.032621772195352889e+02 1.032613028298838032e+02 1.032604414434713789e+02 1.032595928666997906e+02 1.032587569088598656e+02 1.032579333820880407e+02 1.032571221013238301e+02 1.032563228842677745e+02 1.032555355513400883e+02 1.032547599256398883e+02 1.032539958329050620e+02 1.032532431014727052e+02 1.032525015622403686e+02 1.032517710486274609e+02 1.032510513965376759e+02 1.032503424443217597e+02 1.032496440327408038e+02 1.032489560049302355e+02 1.032482782063643327e+02 1.032476104848210952e+02 1.032469526903478680e+02 1.032463046752273357e+02 1.032456662939441685e+02 1.032450374031519829e+02 1.032444178616409545e+02 1.032438075303058582e+02 1.032432062721146053e+02 1.032426139520772352e+02 1.032420304372153623e+02 1.032414555965321341e+02 1.032408893009826301e+02 1.032403314234447009e+02 1.032397818386900923e+02 1.032392404233563497e+02 1.032387070559187237e+02 1.032381816166629704e+02 1.032376639876580242e+02 1.032371540527295650e+02 1.032366516974337145e+02 1.032361568090311437e+02 1.032356692764616923e+02 1.032351889903191875e+02 1.032347158428269012e+02 1.032342497278130935e+02 1.032337905406870959e+02 1.032333381784157069e+02 1.032328925394999288e+02 1.032324535239520884e+02 1.032320210332732273e+02 1.032315949704309759e+02 1.032311752398376257e+02 1.032307617473285148e+02 1.032303544001408540e+02 1.032299531068928218e+02 1.032295577775629027e+02 1.032291683234696649e+02 1.032287846572517083e+02 1.032284066928479831e+02 1.032280343454784344e+02 1.032276675316248742e+02 1.032273061690121381e+02 1.032269501765895967e+02 1.032265994745128523e+02 1.032262539841257478e+02 1.032259136279427310e+02 1.032255783296313041e+02 1.032252480139948432e+02 1.032249226069557295e+02 1.032246020355386378e+02 1.032242862278540940e+02 1.032239751130822611e+02 1.032236686214570938e+02 1.032233666842504931e+02 1.032230692337569451e+02 1.032227762032782863e+02 1.032224875271086120e+02 1.032222031405195821e+02 1.032219229797457416e+02 1.032216469819703093e+02 1.032213750853109673e+02 1.032211072288059057e+02 1.032208433524001521e+02 1.032205833969320992e+02 1.032203273041201328e+02 1.032200750165495862e+02 1.032198264776597796e+02 1.032195816317312733e+02 1.032193404238733905e+02 1.032191028000118962e+02 1.032188687068767621e+02 1.032186380919902575e+02 1.032184109036551121e+02 1.032181870909429335e+02 1.032179666036826973e+02 1.032177493924495053e+02 1.032175354085534877e+02 1.032173246040288603e+02 1.032171169316231101e+02 1.032169123447864081e+02 1.032167107976611504e+02 1.032165122450715984e+02 1.032163166425138030e+02 1.032161239461455864e+02 1.032159341127765799e+02 1.032157470998587598e+02 1.032155628654766417e+02 1.032153813683380434e+02 1.032152025677646634e+02 1.032150264236830850e+02 1.032148528966155965e+02 1.032146819476715933e+02 1.032145135385385402e+02 1.032143476314735864e+02 1.032141841892949685e+02 1.032140231753737254e+02 1.032138645536254842e+02 1.032137082885022465e+02 1.032135543449845443e+02 1.032134026885735096e+02 1.032132532852831446e+02 1.032131061016326470e+02 1.032129611046388931e+02 1.032128182618092040e+02 1.032126775411338144e+02 1.032125389110787950e+02 1.032124023405790183e+02 1.032122677990310535e+02 1.032121352562864587e+02 1.032120046826448743e+02 1.032118760488474578e+02 1.032117493260702474e+02 1.032116244859177669e+02 1.032115015004165315e+02 1.032113803420089084e+02 1.032112609835468504e+02 1.032111433982857847e+02 1.032110275598787581e+02 1.032109134423702699e+02 1.032108010201907007e+02 1.032106902681504437e+02 1.032105811614342628e+02 1.032104736755957646e+02 1.032103677865518421e+02 1.032102634705773880e+02 1.032101607042998523e+02 1.032100594646940266e+02 1.032099597290770134e+02 1.032098614751028691e+02 1.032097646807578712e+02 1.032096693243553744e+02 1.032095753845310924e+02 1.032094828402382376e+02 1.032093916707427610e+02 1.032093018556187474e+02 1.032092133747438680e+02 1.032091262082948191e+02 1.032090403367428877e+02 1.032089557408495182e+02 1.032088724016621057e+02 1.032087903005097473e+02 1.032087094189988647e+02 1.032086297390092682e+02 1.032085512426900777e+02 1.032084739124556449e+02 1.032083977309816447e+02 1.032083226812012242e+02 1.032082487463010523e+02 1.032081759097177098e+02 1.032081041551339240e+02 1.032080334664748733e+02 1.032079638279045071e+02 1.032078952238222058e+02 1.032078276388591291e+02 1.032077610578747766e+02 1.032076954659536767e+02 1.032076308484019052e+02 1.032075671907439869e+02 1.032075044787194429e+02 1.032074426982796922e+02 1.032073818355849539e+02 1.032073218770010499e+02 1.032072628090964059e+02 1.032072046186389827e+02 1.032071472925934188e+02 1.032070908181179334e+02 1.032070351825616541e+02 1.032069803734616329e+02 1.032069263785400892e+02 1.032068731857016957e+02 1.032068207830308211e+02 1.032067691587888447e+02 1.032067183014116409e+02 1.032066681995068080e+02 1.032066188418512809e+02 1.032065702173886876e+02 1.032065223152269908e+02 1.032064751246359293e+02 1.032064286350446878e+02 1.032063828360394808e+02 1.032063377173612935e+02 1.032062932689035080e+02 1.032062494807096868e+02 1.032062063429712566e+02 1.032061638460254329e+02 1.032061219803529468e+02 1.032060807365759985e+02 1.032060401054561112e+02 1.032060000778919999e+02 1.032059606449177238e+02 1.032059217977004408e+02 1.032058835275385604e+02 1.032058458258597824e+02 1.032058086842191642e+02 1.032057720942972310e+02 1.032057360478980570e+02 1.032057005369475888e+02 1.032056655534916274e+02 1.032056310896941937e+02 1.032055971378356531e+02 1.032055636903111662e+02 1.032055307396288271e+02 1.032054982784080153e+02 1.032054662993777896e+02 1.032054347953751687e+02 1.032054037593436391e+02 1.032053731843315347e+02 1.032053430634904174e+02 1.032053133900736128e+02 1.032052841574347042e+02 1.032052553590259407e+02 1.032052269883969160e+02 1.032051990391930190e+02 1.032051715051540413e+02 1.032051443801127988e+02 1.032051176579936822e+02 1.032050913328114348e+02 1.032050653986695892e+02 1.032050398497593449e+02 1.032050146803582464e+02 1.032049898848286915e+02 1.032049654576169786e+02 1.032049413932518718e+02 1.032049176863434070e+02 1.032048943315816416e+02 1.032048713237355884e+02 1.032048486576519650e+02 1.032048263282539722e+02 1.032048043305402842e+02 1.032047826595838984e+02 1.032047613105309694e+02 1.032047402785997434e+02 1.032047195590794644e+02 1.032046991473295208e+02 1.032046790387780533e+02 1.032046592289212299e+02 1.032046397133220665e+02 1.032046204876095175e+02 1.032046015474774237e+02 1.032045828886837029e+02 1.032045645070492128e+02 1.032045463984569267e+02 1.032045285588509245e+02 1.032045109842355828e+02 1.032044936706745801e+02 1.032044766142901437e+02 1.032044598112620690e+02 1.032044432578268953e+02 1.032044269502770959e+02 1.032044108849602253e+02 1.032043950582779672e+02 1.032043794666856513e+02 1.032043641066911164e+02 1.032043489748541987e+02 1.032043340677857088e+02 1.032043193821469202e+02 1.032043049146486027e+02 1.032042906620504681e+02 1.032042766211603322e+02 1.032042627888334039e+02 1.032042491619716316e+02 1.032042357375229926e+02 1.032042225124807686e+02 1.032042094838829627e+02 1.032041966488115179e+02 1.032041840043917489e+02 1.032041715477917023e+02 1.032041592762214322e+02 1.032041471869325022e+02 1.032041352772172473e+02 1.032041235444082616e+02 1.032041119858777165e+02 1.032041005990368632e+02 1.032040893813354359e+02 1.032040783302609412e+02 1.032040674433383458e+02 1.032040567181292801e+02 1.032040461522316264e+02 1.032040357432789648e+02 1.032040254889399904e+02
2.000000000000000000e+02 2.011209605833189471e+02 2.068973352135106438e+02 2.148033538578097534e+02 2.239328270198291477e+02 2.338411490565170254e+02 2.442630414153445031e+02 2.550183843495301232e+02 2.659746312012819089e+02 2.770302227244781648e+02 2.881067294875265361e+02 2.991446654357640114e+02 3.101006568445127414e+02 3.209449268125740673e+02 3.316587448852645252e+02 3.422318619808759195e+02 3.526601024525557477e+02 3.629432894284826716e+02 3.730836076970302884e+02 3.830844204436257314e+02 3.929494887610650835e+02 4.026825082627298116e+02 4.122868711089547560e+02 4.217655735082991555e+02 4.311212078115099189e+02 4.403559975384268910e+02 4.494718494910197819e+02 4.584704085089172736e+02 4.673531078315028822e+02 4.761212123967890193e+02 4.847758547182305620e+02 4.933180640341215621e+02 5.017487897798901599e+02 5.100689204443741573e+02 5.182792987392641635e+02 5.263807338410384773e+02 5.343740113042566691e+02 5.422599011108860623e+02 5.500391642146890945e+02 5.577125578590618034e+02 5.652808398860042871e+02 5.727447722083028339e+02 5.801051235826045058e+02 5.873626717948798159e+02 5.945182053495980199e+02 6.015725247382272300e+02 6.085264433502552492e+02 6.153807880800121666e+02 6.221363996745551503e+02 6.287941328613221685e+02 6.353548562888488505e+02 6.418194523093266071e+02 6.481888166279883308e+02 6.544638578410798573e+02 6.606454968814298354e+02 6.667346663882537996e+02 6.727323100157752833e+02 6.786393816934584038e+02 6.844568448490767878e+02 6.901856716044590030e+02 6.958268419525359150e+02 7.013813429232288854e+02 7.068501677447587781e+02 7.122343150060927428e+02 7.175347878254860916e+02 7.227525930293872989e+02 7.278887403453632032e+02 7.329442416121520409e+02 7.379201100094625190e+02 7.428173593096967124e+02 7.476370031533821248e+02 7.523800543497486615e+02 7.570475242035720385e+02 7.616404218691302503e+02 7.661597537318699551e+02 7.706065228181635121e+02 7.749817282333431194e+02 7.792863646280338799e+02 7.835214216926549398e+02 7.876878836798301791e+02 7.917867289543423794e+02 7.958189295701669153e+02 7.997854508740396113e+02 8.036872511349457682e+02 8.075252811988630128e+02 8.113004841680402706e+02 8.150137951040629787e+02 8.186661407539207858e+02 8.222584392982785175e+02 8.257916001211334560e+02 8.292665236000326558e+02 8.326841009160223166e+02 8.360452138825016846e+02 8.393507347921597557e+02 8.426015262811764615e+02 8.457984412098896883e+02 8.489423225591355049e+02 8.520340033414892105e+02 8.550743065266507301e+02 8.580640449802373269e+02 8.610040214152674025e+02 8.638950283556397380e+02 8.667378481109352606e+02 8.695332527618891163e+02 8.722820041559069750e+02 8.749848539120180249e+02 8.776425434346837164e+02 8.802558039359043960e+02 8.828253564650844964e+02 8.853519119461456057e+02 8.878361712213928740e+02 8.902788251016673939e+02 8.926805544223345805e+02 8.950420301046815439e+02 8.973639132223153183e+02 8.996468550721762085e+02 9.018914972497952931e+02 9.040984717284472936e+02 9.062684009418679807e+02 9.084018978702192726e+02 9.104995661290060980e+02 9.125620000606605799e+02 9.145897848285296732e+02 9.165834965130128467e+02 9.185437022096126611e+02 9.204709601286743919e+02 9.223658196966033529e+02 9.242288216583623353e+02 9.260604981810615755e+02 9.278613729584665180e+02 9.296319613162589803e+02 9.313727703178968795e+02 9.330842988709292740e+02 9.347670378336301837e+02 9.364214701218265873e+02 9.380480708158021343e+02 9.396473072671659565e+02 9.412196392055851675e+02 9.427655188452869197e+02 9.442853909912397512e+02 9.457796931449339581e+02 9.472488556096842558e+02 9.486933015953857193e+02 9.501134473226584305e+02 9.515097021263195529e+02 9.528824685581311087e+02 9.542321424887718422e+02 9.555591132089870143e+02 9.568637635298757687e+02 9.581464698822790069e+02 9.594076024152294622e+02 9.606475250934387304e+02 9.618665957937898838e+02 9.630651664008115631e+02 9.642435829011133137e+02 9.654021854767611330e+02 9.665413085975765171e+02 9.676612811123465008e+02 9.687624263389300268e+02 9.698450621532513196e+02 9.709095010771719672e+02 9.719560503652361376e+02 9.729850120902800654e+02 9.739966832279078517e+02 9.749913557398257353e+02 9.759693166560393820e+02 9.769308481559108941e+02 9.778762276480786113e+02 9.788057278492420892e+02 9.797196168618164620e+02 9.806181582504597145e+02 9.815016111174790012e+02 9.823702301771221528e+02 9.832242658287601671e+02 9.840639642289703488e+02 9.848895673625247582e+02 9.857013131122964751e+02 9.864994353280899304e+02 9.872841638944056513e+02 9.880557247971495372e+02 9.888143401892980364e+02 9.895602284555263850e+02 9.902936042758159374e+02 9.910146786880465015e+02 9.917236591495887978e+02 9.924207495979077294e+02 9.931061505101865805e+02 9.937800589619865832e+02 9.944426686849517409e+02 9.950941701235723258e+02 9.957347504910192129e+02 9.963645938240597388e+02 9.969838810370702049e+02 9.975927899751546875e+02 9.981914954663837989e+02 9.987801693731657906e+02 9.993589806427619351e+02 9.999280953569581243e+02 1.000487676780906668e+03 1.001037885411148181e+03 1.001578879022827209e+03 1.002110812716113287e+03 1.002633838961839615e+03 1.003148107646370704e+03 1.003653766115711960e+03 1.004150959218871890e+03 1.004639829350488299e+03 1.005120516492732122e+03 1.005593158256497759e+03 1.006057889921892752e+03 1.006514844478037730e+03 1.006964152662187303e+03 1.007405942998183264e+03 1.007840341834250808e+03 1.008267473380149340e+03 1.008687459743685849e+03 1.009100420966604588e+03 1.009506475059861714e+03 1.009905738038294089e+03 1.010298323954694524e+03 1.010684344933301986e+03 1.011063911202716668e+03 1.011437131128249348e+03 1.011804111243715738e+03 1.012164956282683875e+03 1.012519769209183323e+03 1.012868651247888806e+03 1.013211701913781553e+03 1.013549019041302131e+03 1.013880698813001459e+03 1.014206835787697969e+03 1.014527522928150802e+03 1.014842851628255744e+03 1.015152911739774254e+03 1.015457791598601034e+03 1.015757578050579241e+03 1.016052356476872774e+03 1.016342210818899957e+03 1.016627223602838740e+03 1.016907475963709999e+03 1.017183047669045550e+03 1.017454017142150065e+03 1.017720461484960879e+03 1.017982456500515696e+03 1.018240076715032956e+03 1.018493395399612496e+03 1.018742484591562743e+03 1.018987415115361046e+03 1.019228256603253499e+03 1.019465077515501093e+03 1.019697945160275935e+03 1.019926925713218225e+03 1.020152084236655242e+03 1.020373484698489165e+03 1.020591189990763610e+03 1.020805261947908434e+03 1.021015761364672358e+03 1.021222748013747264e+03 1.021426280663090893e+03 1.021626417092951328e+03 1.021823214112600112e+03 1.022016727576777498e+03 1.022207012401857128e+03 1.022394122581731949e+03 1.022578111203429444e+03 1.022759030462458327e+03 1.022936931677892403e+03 1.023111865307196808e+03 1.023283880960800161e+03 1.023453027416416603e+03 1.023619352633123981e+03 1.023782903765200331e+03 1.023943727175724348e+03 1.024101868449943140e+03 1.024257372408410674e+03 1.024410283119903625e+03 1.024560643914115190e+03 1.024708497394132110e+03 1.024853885448699884e+03 1.024996849264277216e+03 1.025137429336885589e+03 1.025275665483756939e+03 1.025411596854781919e+03 1.025545261943764217e+03 1.025676698599481597e+03 1.025805944036559595e+03 1.025933034846159444e+03 1.026058007006484559e+03 1.026180895893108072e+03 1.026301736289123482e+03 1.026420562395124307e+03 1.026537407839012985e+03 1.026652305685643114e+03 1.026765288446297973e+03 1.026876388088008071e+03 1.026985636042709530e+03 1.027093063216248538e+03 1.027198699997230506e+03 1.027302576265721882e+03 1.027404721401801908e+03 1.027505164293970211e+03 1.027603933347412067e+03 1.027701056492122689e+03 1.027796561190894636e+03 1.027890474447169026e+03 1.027982822812754421e+03 1.028073632395414279e+03 1.028162928866326183e+03 1.028250737467414865e+03 1.028337083018561088e+03 1.028421989924687978e+03 1.028505482182728656e+03 1.028587583388474059e+03 1.028668316743307059e+03 1.028747705060820863e+03 1.028825770773327122e+03 1.028902535938252640e+03 1.028978022244428985e+03 1.029052251018275228e+03 1.029125243229876560e+03 1.029197019498959889e+03 1.029267600100769641e+03 1.029337004971841907e+03 1.029405253715684466e+03 1.029472365608358359e+03 1.029538359603966001e+03 1.029603254340046988e+03 1.029667068142883636e+03 1.029729819032715341e+03 1.029791524728866534e+03 1.029852202654786652e+03 1.029911869943006877e+03 1.029970543440012534e+03 1.030028239711033166e+03 1.030084975044752809e+03 1.030140765457940006e+03 1.030195626699999593e+03 1.030249574257450149e+03 1.030302623358322762e+03 1.030354788976488180e+03 1.030406085835910744e+03 1.030456528414829791e+03 1.030506130949871931e+03 1.030554907440093530e+03 1.030602871650954739e+03 1.030650037118228056e+03 1.030696417151839796e+03 1.030742024839647911e+03 1.030786873051156135e+03 1.030830974441165608e+03 1.030874341453364877e+03 1.030916986323859874e+03 1.030958921084645226e+03 1.031000157567015776e+03 1.031040707404922387e+03 1.031080582038270904e+03 1.031119792716164966e+03 1.031158350500094912e+03 1.031196266267074407e+03 1.031233550712722035e+03 1.031270214354292648e+03 1.031306267533658911e+03 1.031341720420239881e+03 1.031376583013883192e+03 1.031410865147698132e+03 1.031444576490840518e+03 1.031477726551250953e+03 1.031510324678348297e+03 1.031542380065677435e+03 1.031573901753512246e+03 1.031604898631414926e+03 1.031635379440752786e+03 1.031665352777173666e+03 1.031694827093038384e+03 1.031723810699812930e+03 1.031752311770421329e+03 1.031780338341558263e+03 1.031807898315963257e+03 1.031834999464656903e+03 1.031861649429139334e+03 1.031887855723551866e+03 1.031913625736804079e+03 1.031938966734662017e+03 1.031963885861804783e+03 1.031988390143844072e+03 1.032012486489312096e+03 1.032036181691615184e+03 1.032059482430953722e+03 1.032082395276212537e+03 1.032104926686816725e+03 1.032127083014558821e+03 1.032148870505394598e+03 1.032170295301207943e+03 1.032191363441547082e+03 1.032212080865332155e+03 1.032232453412533459e+03 1.032252486825821961e+03 1.032272186752192056e+03 1.032291558744557960e+03 1.032310608263321456e+03 1.032329340677916662e+03 1.032347761268325030e+03 1.032365875226568960e+03 1.032383687658176996e+03 1.032401203583627421e+03 1.032418427939765706e+03 1.032435365581199449e+03 1.032452021281669204e+03 1.032468399735397043e+03 1.032484505558412138e+03 1.032500343289854300e+03 1.032515917393256814e+03 1.032531232257805414e+03 1.032546292199578602e+03 1.032561101462766374e+03 1.032575664220868248e+03 1.032589984577871746e+03 1.032604066569411316e+03 1.032617914163907471e+03 1.032631531263687066e+03 1.032644921706084688e+03 1.032658089264526552e+03 1.032671037649594837e+03 1.032683770510076101e+03 1.032696291433989927e+03 1.032708603949602093e+03 1.032720711526421155e+03 1.032732617576177063e+03 1.032744325453783176e+03 1.032755838458284188e+03 1.032767159833786991e+03 1.032778292770375401e+03 1.032789240405011242e+03 1.032800005822418825e+03 1.032810592055955340e+03 1.032821002088467367e+03 1.032831238853131936e+03 1.032841305234283936e+03 1.032851204068230345e+03 1.032860938144050351e+03 1.032870510204381617e+03 1.032879922946194711e+03 1.032889179021553446e+03 1.032898281038363166e+03 1.032907231561106528e+03 1.032916033111566321e+03 1.032924688169538285e+03 1.032933199173527782e+03 1.032941568521440331e+03 1.032949798571256679e+03 1.032957891641697870e+03 1.032965850012879400e+03 1.032973675926954229e+03 1.032981371588745105e+03 1.032988939166366436e+03 1.032996380791835691e+03 1.033003698561674128e+03 1.033010894537499098e+03 1.033017970746604306e+03 1.033024929182531878e+03 1.033031771805634662e+03 1.033038500543629198e+03 1.033045117292138457e+03 1.033051623915226628e+03 1.033058022245925486e+03 1.033064314086750301e+03 1.033070501210208477e+03 1.033076585359299088e+03 1.033082568248004463e+03 1.033088451561773127e+03 1.033094236957995918e+03 1.033099926066471198e+03 1.033105520489866649e+03 1.033111021804170377e+03 1.033116431559133844e+03 1.033121751278710235e+03 1.033126982461483749e+03 1.033132126581091597e+03 1.033137185086640102e+03 1.033142159403112373e+03 1.033147050931770764e+03 1.033151861050551361e+03 1.033156591114452340e+03 1.033161242455916408e+03 1.033165816385205517e+03 1.033170314190771478e+03 1.033174737139617719e+03 1.033179086477657393e+03 1.033183363430064219e+03 1.033187569201617180e+03 1.033191704977041127e+03 1.033195771921340338e+03 1.033199771180126163e+03 1.033203703879941258e+03 1.033207571128575637e+03 1.033211374015379988e+03 1.033215113611571724e+03 1.033218790970537839e+03 1.033222407128131181e+03 1.033225963102962623e+03 1.033229459896687558e+03 1.033232898494288747e+03 1.033236279864354401e+03 1.033239604959349663e+03 1.033242874715886273e+03 1.033246090054985871e+03 1.033249251882340332e+03 1.033252361088565522e+03 1.033255418549453680e+03 1.033258425126219663e+03 1.033261381665743556e+03 1.033264289000809185e+03 1.033267147950339222e+03 1.033269959319625514e+03 1.033272723900556457e+03 1.033275442471839824e+03 1.033278115799221951e+03 1.033280744635703968e+03 1.033283329721753489e+03 1.033285871785514246e+03 1.033288371543009816e+03 1.033290829698345988e+03 1.033293246943909935e+03 1.033295623960563944e+03 1.033297961417838451e+03 1.033300259974119854e+03 1.033302520276836731e+03 1.033304742962641058e+03 1.033306928657588742e+03 1.033309077977316065e+03 1.033311191527212259e+03 1.033313269902590719e+03 1.033315313688856349e+03 1.033317323461671094e+03 1.033319299787115142e+03 1.033321243221846771e+03 1.033323154313260375e+03 1.033325033599638800e+03 1.033326881610306145e+03 1.033328698865776914e+03 1.033330485877901992e+03 1.033332243150013483e+03 1.033333971177065905e+03 1.033335670445776486e+03 1.033337341434761584e+03 1.033338984614671290e+03 1.033340600448323130e+03 1.033342189390831436e+03 1.033343751889735358e+03 1.033345288385126423e+03 1.033346799309771086e+03 1.033348285089233514e+03 1.033349746141994274e+03 1.033351182879569706e+03 1.033352595706627199e+03 1.033353985021098651e+03 1.033355351214293705e+03 1.033356694671008654e+03 1.033358015769636268e+03 1.033359314882271747e+03 1.033360592374816633e+03 1.033361848607083175e+03 1.033363083932895506e+03 1.033364298700188556e+03 1.033365493251106955e+03 1.033366667922100760e+03 1.033367823044020724e+03 1.033368958942210838e+03 1.033370075936600870e+03 1.033371174341795950e+03 1.033372254467164566e+03 1.033373316616927696e+03 1.033374361090242019e+03 1.033375388181286098e+03 1.033376398179341777e+03 1.033377391368877170e+03 1.033378368029625790e+03 1.033379328436665674e+03 1.033380272860496689e+03 1.033381201567116705e+03 1.033382114818096625e+03 1.033383012870654284e+03 1.033383895977726979e+03 1.033384764388041958e+03 1.033385618346186902e+03 1.033386458092679504e+03 1.033387283864034089e+03 1.033388095892828687e+03 1.033388894407770749e+03 1.033389679633761943e+03 1.033390451791960004e+03 1.033391211099842621e+03 1.033391957771268380e+03 1.033392692016535648e+03 1.033393414042443965e+03 1.033394124052350890e+03 1.033394822246229296e+03 1.033395508820724217e+03 1.033396183969207868e+03 1.033396847881834447e+03 1.033397500745593561e+03 1.033398142744362531e+03 1.033398774058958907e+03 1.033399394867190495e+03 1.033400005343906059e+03 1.033400605661044892e+03 1.033401195987684332e+03 1.033401776490087968e+03 1.033402347331752253e+03 1.033402908673453112e+03 1.033403460673290283e+03 1.033404003486732563e+03 1.033404537266661237e+03 1.033405062163413731e+03 1.033405578324824774e+03 1.033406085896268905e+03 1.033406585020702096e+03 1.033407075838700393e+03 1.033407558488500399e+03 1.033408033106038374e+03 1.033408499824987985e+03 1.033408958776798727e+03 1.033409410090732081e+03 1.033409853893898571e+03 1.033410290311293011e+03 1.033410719465829970e+03 1.033411141478378795e+03 1.033411556467797254e+03 1.033411964550964967e+03 1.033412365842816143e+03 1.033412760456372325e+03 1.033413148502774447e+03 1.033413530091313532e+03 1.033413905329462068e+03 1.033414274322903566e+03 1.033414637175562802e+03 1.033414993989635150e+03 1.033415344865615225e+03 1.033415689902324857e+03 1.033416029196941736e+03 1.033416362845026015e+03 1.033416690940547596e+03 1.033417013575912506e+03 1.033417330841988814e+03 1.033417642828133012e+03 1.033417949622213428e+03 1.033418251310636606e+03 1.033418547978371180e+03 1.033418839708971745e+03 1.033419126584602054e+03 1.033419408686058887e+03 1.033419686092794109e+03 1.033419958882937181e+03 1.033420227133317894e+03 1.033420490919486838e+03 1.033420750315737450e+03 1.033421005395126940e+03 1.033421256229496748e+03 1.033421502889492331e+03 1.033421745444583848e+03 1.033421983963085040e+03 1.033422218512172776e+03 1.033422449157905930e+03 1.033422675965244480e+03 1.033422898998066785e+03 1.033423118319188916e+03 1.033423333990380343e+03 1.033423546072383260e+03 1.033423754624928961e+03 1.033423959706754886e+03 1.033424161375620542e+03 1.033424359688324557e+03 1.033424554700719909e+03 1.033424746467730301e+03 1.033424935043365394e+03 1.033425120480736268e+03 1.033425302832069747e+03 1.033425482148723404e+03 1.033425658481200344e+03 1.033425831879163297e+03 1.033426002391448492e+03 1.033426170066079294e+03 1.033426334950279625e+03 1.033426497090488056e+03 1.033426656532369861e+03 1.033426813320830433e+03 1.033426967500028013e+03 1.033427119113385743e+03 1.033427268203604399e+03 1.033427414812673987e+03 1.033427558981885568e+03 1.033427700751843304e+03 1.033427840162475604e+03 1.033427977253046038e+03 1.033428112062165155e+03 1.033428244627800723e+03 1.033428374987288635e+03 1.033428503177343373e+03 1.033428629234068922e+03 1.033428753192967633e+03 1.033428875088951827e+03 1.033428994956352199e+03 1.033429112828928510e+03 1.033429228739878454e+03 1.033429342721847206e+03 1.033429454806936974e+03 1.033429565026715409e+03 1.033429673412224929e+03 1.033429779993991133e+03 1.033429884802032120e+03 1.033429987865866224e+03 1.033430089214519967e+03 1.033430188876537613e+03 1.033430286879987989e+03 1.033430383252473121e+03 1.033430478021135059e+03 1.033430571212664518e+03 1.033430662853308377e+03 1.033430752968876050e+03 1.033430841584748123e+03 1.033430928725882040e+03 1.033431014416820517e+03 1.033431098681697449e+03 1.033431181544245646e+03 1.033431263027802288e+03 1.033431343155316199e+03 1.033431421949355126e+03 1.033431499432110513e+03 1.033431575625404548e+03 1.033431650550696077e+03 1.033431724229087649e+03 1.033431796681329615e+03 1.033431867927827625e+03 1.033431937988648087e+03 1.033432006883522035e+03 1.033432074631853766e+03 1.033432141252723568e+03 1.033432206764895000e+03 1.033432271186818525e+03 1.033432334536638109e+03 1.033432396832195536e+03 1.033432458091036096e+03 1.033432518330412449e+03 1.033432577567290537e+03 1.033432635818353674e+03 1.033432693100008009e+03 1.033432749428386160e+03 1.033432804819352896e+03 1.033432859288507871e+03 1.033432912851192214e+03 1.033432965522491259e+03 1.033433017317239546e+03 1.033433068250024235e+03 1.033433118335190102e+03 1.033433167586843410e+03 1.033433216018855092e+03 1.033433263644865747e+03 1.033433310478289059e+03 1.033433356532314974e+03 1.033433401819913797e+03 1.033433446353840509e+03 1.033433490146637951e+03 1.033433533210639780e+03 1.033433575557974564e+03 1.033433617200568733e+03 1.033433658150150904e+03 1.033433698418253925e+03 1.033433738016218967e+03 1.033433776955198709e+03 1.033433815246159611e+03 1.033433852899885778e+03 1.033433889926982374e+03 1.033433926337877665e+03 1.033433962142826203e+03 1.033433997351912012e+03 1.033434031975051766e+03 1.033434066021996614e+03 1.033434099502335357e+03 1.033434132425497637e+03 1.033434164800755752e+03 1.033434196637227842e+03 1.033434227943880387e+03 1.033434258729530711e+03 1.033434289002849482e+03 1.033434318772362303e+03 1.033434348046453806e+03 1.033434376833368788e+03 1.033434405141214711e+03 1.033434432977964207e+03 1.033434460351457346e+03 1.033434487269403462e+03 1.033434513739383647e+03 1.033434539768853028e+03 1.033434565365142589e+03 1.033434590535461211e+03 1.033434615286897952e+03 1.033434639626423632e+03 1.033434663560893341e+03 1.033434687097047799e+03 1.033434710241515859e+03 1.033434733000816095e+03
0.000000000000000000e+00 6.664383117963960501e+01 9.998648756578180041e+01 1.192761677312706041e+02 1.308145972082122626e+02 1.374090080666467202e+02 1.406043661556000473e+02 1.413924901853168308e+02 1.404822711226314027e+02 1.384132945928744789e+02 1.356060158092450081e+02 1.323853581192718423e+02 1.289942888677571773e+02 1.256049719961243909e+02 1.223303885224519973e+02 1.192367204126162932e+02 1.163556012250003562e+02 1.136951208830920450e+02 1.112488073231795624e+02 1.090023135569174997e+02 1.069379639118851912e+02 1.050375578123409923e+02 1.032839024220400717e+02 1.016615045900078371e+02 1.001567592913078073e+02 9.875787018438239784e+01 9.745465136995088073e+01 9.623829568830073811e+01 9.510115279868571747e+01 9.403653507037611803e+01 9.303855568149568001e+01 9.210199686470429015e+01 9.122220382079831325e+01 9.039499944215171467e+01 8.961661548954280931e+01 8.888363664045641599e+01 8.819295459288134964e+01 8.754173005967760446e+01 8.692736100331009652e+01 8.634745585285773473e+01 8.579981073861215179e+01 8.528238999805022047e+01 8.479330937000014501e+01 8.433082141639820861e+01 8.389330280414503704e+01 8.347924315103210802e+01 8.308723519524014023e+01 8.271596609142618206e+01 8.236420967097262746e+01 8.203081953155968620e+01 8.171472284345071557e+01 8.141491477798369658e+01 8.113045347850678013e+01 8.086045550618028699e+01 8.060409170306809301e+01 8.036058342334271742e+01 8.012919909039752042e+01 7.990925104350175445e+01 7.970009264256606230e+01 7.950111560379460229e+01 7.931174754247999203e+01 7.913144970227733666e+01 7.895971485280007585e+01 7.879606533964297910e+01 7.864005127281018304e+01 7.849124884114254996e+01 7.834925874177349669e+01 7.821370471485803932e+01 7.808423217486600265e+01 7.796050693066834469e+01 7.784221398744632836e+01 7.772905642414465888e+01 7.762075434083899950e+01 7.751704387088288684e+01 7.741767625322194135e+01 7.732241696065415226e+01 7.723104488021361647e+01 7.714335154216669821e+01 7.705914039439065277e+01 7.697822611922994440e+01 7.690043399008686720e+01 7.682559926525203764e+01 7.675356661666900493e+01 7.668418959150024250e+01 7.661733010449097492e+01 7.655285795930397796e+01 7.649065039709735458e+01 7.643059167075003302e+01 7.637257264324549055e+01 7.631649040880262191e+01 7.626224793544523095e+01 7.620975372781039425e+01 7.615892150901606783e+01 7.610966992050973090e+01 7.606192223890565174e+01 7.601560610883689151e+01 7.597065329092242791e+01 7.592699942401277724e+01 7.588458380091213940e+01 7.584334915681913003e+01 7.580324146978747990e+01 7.576420977252747946e+01 7.572620597492010575e+01 7.568918469664767201e+01 7.565310310937427118e+01 7.561792078794398719e+01 7.558359957010492280e+01 7.555010342426167824e+01 7.551739832482468273e+01 7.548545213472867488e+01 7.545423449471189770e+01 7.542371671898872876e+01 7.539387169694001045e+01 7.536467380050147824e+01 7.533609879692238565e+01 7.530812376657564755e+01 7.528072702556113427e+01 7.525388805282132410e+01 7.522758742149466116e+01 7.520180673429989326e+01 7.517652856268830419e+01 7.515173638957929825e+01 7.512741455544963287e+01 7.510354820760585426e+01 7.508012325243552709e+01 7.505712631049132710e+01 7.503454467422243113e+01 7.501236626821528830e+01 7.499057961179777010e+01 7.496917378385585096e+01 7.494813838975882447e+01 7.492746353025052031e+01 7.490713977219741082e+01 7.488715812109722947e+01 7.486750999522696759e+01 7.484818720134629189e+01 7.482918191186125512e+01 7.481048664337109244e+01 7.479209423649972166e+01 7.477399783695409496e+01 7.475619087772511762e+01 7.473866706236785262e+01 7.472142034930851651e+01 7.470444493708451716e+01 7.468773525050403350e+01 7.467128592764464656e+01 7.465509180763797303e+01 7.463914791921523317e+01 7.462344946995118278e+01 7.460799183615722541e+01 7.459277055341476625e+01 7.457778130767903235e+01 7.456301992693414604e+01 7.454848237336528882e+01 7.453416473601647851e+01 7.452006322389327408e+01 7.450617415951029443e+01 7.449249397282088125e+01 7.447901919553700623e+01 7.446574645579565299e+01 7.445267247316587600e+01 7.443979405394878768e+01 7.442710808679731826e+01 7.441461153858232080e+01 7.440230145053808997e+01 7.439017493463745723e+01 7.437822917019522606e+01 7.436646140068722843e+01 7.435486893076628689e+01 7.434344912346355727e+01 7.433219939756692440e+01 7.432111722516519592e+01 7.431020012933819885e+01 7.429944568200323829e+01 7.428885150188037301e+01 7.427841525260032540e+01 7.426813464091981132e+01 7.425800741504914981e+01 7.424803136308520379e+01 7.423820431154666721e+01 7.422852412398194133e+01 7.421898869968714507e+01 7.420959597247889405e+01 7.420034390956027437e+01 7.419123051044488193e+01 7.418225380594586227e+01 7.417341185723537933e+01 7.416470275494624786e+01 7.415612461833731572e+01 7.414767559450396561e+01 7.413935385763286945e+01 7.413115760830477541e+01 7.412308507283111680e+01 7.411513450262945923e+01 7.410730417364166556e+01 7.409959238577016549e+01 7.409199746235478301e+01 7.408451774967829806e+01 7.407715161648998503e+01 7.406989745356003141e+01 7.406275367325727643e+01 7.405571870914083377e+01 7.404879101558178434e+01 7.404196906739363726e+01 7.403525135948845559e+01 7.402863640653443156e+01 7.402212274265136216e+01 7.401570892109553768e+01 7.400939351397346400e+01 7.400317511195837028e+01 7.399705232402357069e+01 7.399102377718315893e+01 7.398508811623939607e+01 7.397924400354779095e+01 7.397349011877980729e+01 7.396782515869607266e+01 7.396224783693455151e+01 7.395675688379276380e+01 7.395135104602353238e+01 7.394602908663522101e+01 7.394078978469873675e+01 7.393563193515112175e+01 7.393055434861605590e+01 7.392555585121817785e+01 7.392063528440490927e+01 7.391579150477720361e+01 7.391102338391030457e+01 7.390632980819060549e+01 7.390170967865063290e+01 7.389716191080660224e+01 7.389268543449391302e+01 7.388827919371441055e+01 7.388394214648064917e+01 7.387967326465877704e+01 7.387547153381737530e+01 7.387133595308290523e+01 7.386726553498525050e+01 7.386325930531424433e+01 7.385931630297450567e+01 7.385543557984067320e+01 7.385161620061623466e+01 7.384785724269158891e+01 7.384415779600497842e+01 7.384051696290516986e+01 7.383693385801041131e+01 7.383340760807656977e+01 7.382993735185728212e+01 7.382652223997486374e+01 7.382316143478425374e+01 7.381985411023660504e+01 7.381659945175860571e+01 7.381339665611326950e+01 7.381024493126938069e+01 7.380714349628340187e+01 7.380409158116113133e+01 7.380108842673659808e+01 7.379813328454395105e+01 7.379522541669273039e+01 7.379236409574485833e+01 7.378954860459427323e+01 7.378677823633486810e+01 7.378405229415118072e+01 7.378137009118731271e+01 7.377873095043550222e+01 7.377613420461310056e+01 7.377357919604150993e+01 7.377106527653658929e+01 7.376859180728826004e+01 7.376615815874262694e+01 7.376376371049224190e+01 7.376140785115919130e+01 7.375908997828624081e+01 7.375680949821975219e+01 7.375456582600011757e+01 7.375235838525796339e+01 7.375018660809499238e+01 7.374804993498497652e+01 7.374594781466099391e+01 7.374387970400967163e+01 7.374184506796711958e+01 7.373984337941510603e+01 7.373787411907454725e+01 7.373593677540584679e+01 7.373403084450555411e+01 7.373215583000654760e+01 7.373031124297648375e+01 7.372849660182103548e+01 7.372671143218570933e+01 7.372495526685634104e+01 7.372322764566661135e+01 7.372152811539996264e+01 7.371985622969705787e+01 7.371821154896264261e+01 7.371659364027337347e+01 7.371500207728377063e+01 7.371343644014037011e+01 7.371189631538769049e+01 7.371038129588536947e+01 7.370889098071390322e+01 7.370742497509330349e+01 7.370598289029487660e+01 7.370456434355855890e+01 7.370316895800689849e+01 7.370179636256230538e+01 7.370044619186788282e+01 7.369911808620349802e+01 7.369781169140611610e+01 7.369652665879279141e+01 7.369526264507969415e+01 7.369401931230757441e+01 7.369279632776260769e+01 7.369159336390285375e+01 7.369041009828215749e+01 7.368924621347707671e+01 7.368810139701675155e+01 7.368697534130640747e+01 7.368586774355651414e+01 7.368477830571887921e+01 7.368370673440961127e+01 7.368265274084546945e+01 7.368161604077369020e+01 7.368059635440664579e+01 7.367959340635459853e+01 7.367860692556591573e+01 7.367763664525271849e+01 7.367668230283672415e+01 7.367574363988303787e+01 7.367482040203765337e+01 7.367391233896893254e+01 7.367301920430278983e+01 7.367214075557023989e+01 7.367127675414303667e+01 7.367042696517756895e+01 7.366959115755935272e+01 7.366876910384357302e+01 7.366796058020290161e+01 7.366716536637173363e+01 7.366638324558981310e+01 7.366561400455270814e+01 7.366485743335510961e+01 7.366411332544331003e+01 7.366338147756142973e+01 7.366266168970153672e+01 7.366195376505282866e+01 7.366125750995504973e+01 7.366057273384799942e+01 7.365989924922450882e+01 7.365923687158331745e+01 7.365858541938393955e+01 7.365794471399883037e+01 7.365731457967012830e+01 7.365669484346437912e+01 7.365608533522794232e+01 7.365548588754722914e+01 7.365489633570263095e+01 7.365431651762605725e+01 7.365374627386353268e+01 7.365318544753120023e+01 7.365263388427759139e+01 7.365209143223958677e+01 7.365155794201153583e+01 7.365103326659641425e+01 7.365051726137826904e+01 7.365000978407867649e+01 7.364951069471933920e+01 7.364901985559070852e+01 7.364853713121104306e+01 7.364806238829825702e+01 7.364759549572590913e+01 7.364713632449847580e+01 7.364668474771036699e+01 7.364624064051702135e+01 7.364580388010230649e+01 7.364537434564299190e+01 7.364495191828133613e+01 7.364453648109170558e+01 7.364412791904953792e+01 7.364372611900209620e+01 7.364333096963875391e+01 7.364294236146108119e+01 7.364256018675501991e+01 7.364218433956116883e+01 7.364181471564680237e+01 7.364145121247759107e+01 7.364109372919702423e+01 7.364074216658823957e+01 7.364039642705787969e+01 7.364005641460286711e+01 7.363972203479036693e+01 7.363939319472990519e+01 7.363906980305007721e+01 7.363875176987092175e+01 7.363843900678423893e+01 7.363813142682715807e+01 7.363782894446002558e+01 7.363753147554342604e+01 7.363723893731506109e+01 7.363695124836750949e+01 7.363666832862728029e+01 7.363639009933490343e+01 7.363611648301812806e+01 7.363584740347647539e+01 7.363558278575834493e+01 7.363532255614346411e+01 7.363506664211854513e+01 7.363481497236200823e+01 7.363456747672020697e+01 7.363432408619539160e+01 7.363408473291802636e+01 7.363384935013851873e+01 7.363361787219865562e+01 7.363339023452327581e+01 7.363316637359503147e+01 7.363294622694306213e+01 7.363272973312309944e+01 7.363251683170074102e+01 7.363230746323708331e+01 7.363210156926919581e+01 7.363189909229772923e+01 7.363169997576791559e+01 7.363150416405832743e+01 7.363131160246041418e+01 7.363112223716967719e+01 7.363093601526466614e+01 7.363075288469741508e+01 7.363057279427724211e+01 7.363039569365875536e+01 7.363022153332167363e+01 7.363005026456639257e+01 7.362988183949404686e+01 7.362971621099589470e+01 7.362955333274086911e+01 7.362939315916106864e+01 7.362923564544141186e+01 7.362908074750444598e+01 7.362892842200284349e+01 7.362877862630058701e+01 7.362863131846955866e+01 7.362848645727146391e+01 7.362834400214917707e+01 7.362820391321585589e+01 7.362806615124226539e+01 7.362793067764823718e+01 7.362779745449067548e+01 7.362766644445233055e+01 7.362753761083645543e+01 7.362741091754412537e+01 7.362728632908287807e+01 7.362716381054016779e+01 7.362704332758377745e+01 7.362692484644867363e+01 7.362680833392772684e+01 7.362669375736081179e+01 7.362658108463276108e+01 7.362647028415545947e+01 7.362636132486314011e+01 7.362625417620841972e+01 7.362614880814392393e+01 7.362604519112215939e+01 7.362594329608461408e+01 7.362584309445458075e+01 7.362574455812432461e+01 7.362564765945481327e+01 7.362555237126537122e+01 7.362545866682253859e+01 7.362536651983711522e+01 7.362527590445441206e+01 7.362518679524811205e+01 7.362509916721238312e+01 7.362501299575902181e+01 7.362492825670057073e+01 7.362484492625593191e+01 7.362476298103686645e+01 7.362468239803996539e+01 7.362460315464616656e+01 7.362452522860854742e+01 7.362444859805066244e+01 7.362437324145815865e+01 7.362429913767263656e+01 7.362422626588787011e+01 7.362415460564020009e+01 7.362408413680715569e+01 7.362401483959912696e+01 7.362394669455476048e+01 7.362387968253521819e+01 7.362381378471891935e+01 7.362374898259656675e+01 7.362368525796645713e+01 7.362362259292521571e+01 7.362356096987288367e+01 7.362350037149593618e+01 7.362344078076961296e+01 7.362338218095283082e+01 7.362332455558021138e+01 7.362326788846070258e+01 7.362321216367149646e+01 7.362315736555414958e+01 7.362310347871036242e+01 7.362305048799727558e+01 7.362299837852205542e+01 7.362294713563991877e+01 7.362289674494988390e+01 7.362284719228854613e+01 7.362279846372899783e+01 7.362275054557369458e+01 7.362270342435544990e+01 7.362265708682596710e+01 7.362261151996085573e+01 7.362256671095087768e+01 7.362252264719909078e+01 7.362247931631694087e+01 7.362243670612372171e+01 7.362239480463824748e+01 7.362235360008170915e+01 7.362231308086684578e+01 7.362227323560179570e+01 7.362223405308301949e+01 7.362219552229055353e+01 7.362215763239325383e+01 7.362212037273476994e+01 7.362208373283755236e+01 7.362204770239664242e+01 7.362201227128016967e+01 7.362197742952417912e+01 7.362194316733049959e+01 7.362190947506246630e+01 7.362187634324288865e+01 7.362184376255335394e+01 7.362181172383205308e+01 7.362178021806600725e+01 7.362174923639454960e+01 7.362171877010177923e+01 7.362168881061936077e+01 7.362165934951795521e+01 7.362163037851055947e+01 7.362160188944847050e+01 7.362157387431693678e+01 7.362154632523510145e+01 7.362151923445293278e+01 7.362149259434724513e+01 7.362146639742569221e+01 7.362144063631694735e+01 7.362141530377331833e+01 7.362139039266918417e+01 7.362136589599239755e+01 7.362134180685390561e+01 7.362131811847444851e+01 7.362129482418731641e+01 7.362127191744207266e+01 7.362124939179021510e+01 7.362122724089547887e+01 7.362120545852289411e+01 7.362118403854479709e+01 7.362116297493356853e+01 7.362114226176014142e+01 7.362112189319819322e+01 7.362110186351462460e+01 7.362108216707402164e+01 7.362106279833309941e+01 7.362104375183974980e+01 7.362102502223487477e+01 7.362100660424846410e+01 7.362098849269627010e+01 7.362097068248067444e+01 7.362095316859135608e+01 7.362093594609623892e+01 7.362091901015111262e+01 7.362090235598708432e+01 7.362088597891815311e+01 7.362086987433463037e+01 7.362085403770456082e+01 7.362083846456957303e+01 7.362082315054709625e+01 7.362080809132581294e+01 7.362079328266852940e+01 7.362077872040575244e+01 7.362076440043985315e+01 7.362075031873953890e+01 7.362073647134063492e+01 7.362072285434527430e+01 7.362070946392205428e+01 7.362069629630003931e+01 7.362068334777443113e+01 7.362067061469925022e+01 7.362065809348978007e+01 7.362064578062228293e+01 7.362063367263016289e+01 7.362062176610460540e+01 7.362061005769569988e+01 7.362059854410544801e+01 7.362058722209368966e+01 7.362057608847341328e+01 7.362056514010933483e+01 7.362055437392021418e+01 7.362054378687480494e+01 7.362053337599380143e+01 7.362052313834419692e+01 7.362051307104613329e+01 7.362050317126320920e+01 7.362049343621006869e+01 7.362048386314589266e+01 7.362047444937506668e+01 7.362046519224688268e+01 7.362045608915553885e+01 7.362044713753958547e+01 7.362043833487626898e+01 7.362042967868933374e+01 7.362042116653995549e+01 7.362041279603357680e+01 7.362040456481264528e+01 7.362039647055972580e+01 7.362038851099515568e+01 7.362038068388062584e+01 7.362037298700843735e+01 7.362036541821345281e+01 7.362035797536600512e+01 7.362035065636956688e+01 7.362034345916180200e+01 7.362033638171791949e+01 7.362032942204548647e+01 7.362032257818431447e+01 7.362031584820701369e+01 7.362030923021973194e+01 7.362030272235804773e+01 7.362029632278989766e+01 7.362029002971333114e+01 7.362028384135723513e+01 7.362027775597894674e+01 7.362027177186412530e+01 7.362026588732773291e+01 7.362026010071349447e+01 7.362025441039293128e+01 7.362024881476234839e+01 7.362024331224728257e+01 7.362023790129694589e+01 7.362023258038847473e+01 7.362022734802371815e+01 7.362022220273023265e+01 7.362021714305703313e+01 7.362021216758098774e+01 7.362020727490101990e+01 7.362020246363925935e+01 7.362019773244043108e+01 7.362019307997394435e+01 7.362018850492781041e+01 7.362018400601354529e+01 7.362017958196571499e+01 7.362017523153855336e+01 7.362017095350527995e+01 7.362016674666364224e+01 7.362016260982773019e+01 7.362015854183292163e+01 7.362015454153372218e+01 7.362015060780228737e+01 7.362014673953345323e+01 7.362014293563622402e+01 7.362013919504009607e+01 7.362013551669095079e+01 7.362013189955324322e+01 7.362012834260951877e+01 7.362012484485664743e+01 7.362012140530956117e+01 7.362011802300111185e+01 7.362011469697844745e+01 7.362011142630484528e+01 7.362010821005847561e+01 7.362010504733450489e+01 7.362010193724140095e+01 7.362009887890481252e+01 7.362009587146189915e+01 7.362009291406752709e+01 7.362009000588670915e+01 7.362008714610226434e+01 7.362008433390838036e+01 7.362008156851236151e+01 7.362007884913681721e+01 7.362007617501453183e+01 7.362007354539341009e+01 7.362007095953271119e+01 7.362006841670361723e+01 7.362006591619136486e+01 7.362006345729133727e+01 7.362006103930954737e+01 7.362005866156691525e+01 7.362005632339251804e+01 7.362005402412879107e+01 7.362005176312825938e+01 7.362004953975416299e+01 7.362004735337917793e+01 7.362004520338916791e+01 7.362004308917803996e+01 7.362004101015041613e+01 7.362003896572093709e+01 7.362003695531331005e+01 7.362003497836204247e+01 7.362003303431055201e+01 7.362003112260998705e+01 7.362002924272354676e+01 7.362002739412066887e+01 7.362002557628160559e+01 7.362002378869425456e+01 7.362002203085563679e+01 7.362002030226885552e+01 7.362001860244916429e+01 7.362001693091677623e+01 7.362001528720119836e+01 7.362001367083968262e+01 7.362001208137598951e+01 7.362001051836513454e+01 7.362000898136443539e+01 7.362000746994058886e+01 7.362000598367100679e+01 7.362000452213456470e+01 7.362000308492048362e+01 7.362000167162318576e+01 7.362000028184561984e+01 7.361999891519698735e+01 7.361999757129088096e+01 7.361999624975008771e+01 7.361999495020099005e+01 7.361999367227946323e+01 7.361999241562338625e+01 7.361999117988132468e+01 7.361998996470370571e+01 7.361998876974791983e+01 7.361998759467903142e+01 7.361998643916483331e+01 7.361998530288022380e+01 7.361998418550487600e+01 7.361998308672522739e+01 7.361998200623050082e+01 7.361998094371756451e+01 7.361997989888692473e+01 7.361997887144255515e+01 7.361997786109756703e+01 7.361997686756649273e+01 7.361997589056869629e+01 7.361997492983098823e+01 7.361997398508073331e+01 7.361997305605271436e+01 7.361997214248603427e+01 7.361997124412152971e+01 7.361997036070803802e+01 7.361996949199541973e+01 7.361996863773973132e+01 7.361996779770122146e+01 7.361996697164207148e+01 7.361996615932946497e+01 7.361996536053561613e+01 7.361996457503460078e+01 7.361996380260669071e+01 7.361996304303195870e+01 7.361996229609793829e+01 7.361996156159526095e+01 7.361996083931545343e+01 7.361996012905521525e+01 7.361995943061566550e+01 7.361995874379917382e+01 7.361995806841187573e+01 7.361995740426485213e+01 7.361995675117051974e+01 7.361995610894416586e+01 7.361995547740605161e+01 7.361995485637723391e+01 7.361995424568434032e+01 7.361995364515404106e+01 7.361995305461795169e+01 7.361995247390866837e+01 7.361995190286469892e+01 7.361995134132213536e+01 7.361995078912568147e+01 7.361995024611883309e+01 7.361994971214807038e+01 7.361994918706389512e+01 7.361994867071808812e+01 7.361994816296515864e+01 7.361994766366272813e+01 7.361994717266846067e+01 7.361994668984550572e+01 7.361994621505787961e+01 7.361994574817103398e+01 7.361994528905435686e+01 7.361994483757919738e+01 7.361994439361556886e+01 7.361994395704188321e+01 7.361994352773189121e+01 7.361994310556795540e+01 7.361994269042868666e+01 7.361994228219934655e+01 7.361994188076184287e+01 7.361994148600606991e+01 7.361994109781942086e+01 7.361994071609296952e+01 7.361994034071946658e+01 7.361993997159288483e+01 7.361993960860894504e+01 7.361993925166538588e+01 7.361993890066278823e+01 7.361993855550056765e+01 7.361993821608356825e+01 7.361993788231418989e+01
2.000000000000000000e+02 1.986469223158318016e+02 2.036570057817213808e+02 2.113496783435099076e+02 2.204899791603332346e+02 2.305112106285536413e+02 2.410532215333975614e+02 2.519011235566487130e+02 2.629030264104146113e+02 2.739439896093594484e+02 2.849270227395098232e+02 2.957833030449829721e+02 3.064751500445350416e+02 3.169797513016974335e+02 3.272982821261688287e+02 3.374469271636792200e+02 3.474416922824493668e+02 3.572950546651252921e+02 3.670153328261878301e+02 3.766080561341599378e+02 3.860755866512072316e+02 3.954101427142691705e+02 4.045967706167244273e+02 4.136313384603755594e+02 4.225169994892835348e+02 4.312587333011578608e+02 4.398621182482519885e+02 4.483322269364572890e+02 4.566730814222149206e+02 4.648878017406086656e+02 4.729789437108987613e+02 4.809487443841912864e+02 4.887992606478879907e+02 4.965325996989601549e+02 5.041527647803607124e+02 5.116680173278822394e+02 5.190862564708908167e+02 5.264121441957422576e+02 5.336483591451119537e+02 5.407966392919804548e+02 5.478582750108138271e+02 5.548343290767087410e+02 5.617256849580788867e+02 5.685327821517029179e+02 5.752547761505252311e+02 5.818888057189024039e+02 5.884310932286366551e+02 5.948792371437107249e+02 6.012329123978679490e+02 6.074929502930420995e+02 6.136605261463989791e+02 6.197368877093380206e+02 6.257233039556210770e+02 6.316210545593683037e+02 6.374314237453622809e+02 6.431556948150882818e+02 6.487951453941552700e+02 6.543510437051635336e+02 6.598246460897449879e+02 6.652171958855069533e+02 6.705299236576628346e+02 6.757640486848174532e+02 6.809207814772144047e+02 6.860013269449985955e+02 6.910068876450927746e+02 6.959386663702872511e+02 7.007978672868298418e+02 7.055856949626481764e+02 7.103033510240036321e+02 7.149520289875913477e+02 7.195329097219013192e+02 7.240471645884969121e+02 7.284959803699149461e+02 7.328806185281123362e+02 7.372024890944862818e+02 7.414631662418825044e+02 7.456642807953606962e+02 7.498073397364560151e+02 7.538936073785170038e+02 7.579241120662236426e+02 7.618997269620964516e+02 7.658212497724400691e+02 7.696894498160080502e+02 7.735050874936177934e+02 7.772689192548834853e+02 7.809816959662890667e+02 7.846441578193998794e+02 7.882570272317999525e+02 7.918210010487944146e+02 7.953367435213498311e+02 7.988049856942707265e+02 8.022302755512019985e+02 8.056223441474181755e+02 8.089844930670427630e+02 8.123173631062547884e+02 8.156210999401446315e+02 8.188956238278615274e+02 8.221398485180005764e+02 8.253498334823683535e+02 8.285196369710902218e+02 8.316454858274388471e+02 8.347264457970117064e+02 8.377625634360082358e+02 8.407540453674462242e+02 8.437011060854150628e+02 8.466037219143908032e+02 8.494611367586867345e+02 8.522716999361343824e+02 8.550334580877449753e+02 8.577446915735421271e+02 8.604040735732064604e+02 8.630099348984335847e+02 8.655611262510069537e+02 8.680603604638063189e+02 8.705115893507150986e+02 8.729163126920585682e+02 8.752750840681484306e+02 8.775884472553408386e+02 8.798570267365563495e+02 8.820814665207583403e+02 8.842623226008108759e+02 8.863999496027762461e+02 8.884947718634946341e+02 8.905478453828375223e+02 8.925606785637723988e+02 8.945345542140134967e+02 8.964703686151292459e+02 8.983695037114674733e+02 9.002351201925316673e+02 9.020691984841272415e+02 9.038724299609625632e+02 9.056453153192328500e+02 9.073883452053930796e+02 9.091020139107006344e+02 9.107868170484782695e+02 9.124432484177458491e+02 9.140717974945482638e+02 9.156729476068087479e+02 9.172471746873579832e+02 9.187949464811076723e+02 9.203167220922011893e+02 9.218129517761678926e+02 9.232840769088312527e+02 9.247305301842437757e+02 9.261527370823329193e+02 9.275511248459231410e+02 9.289261584566099827e+02 9.302784257755487261e+02 9.316087356762919853e+02 9.329181089269749236e+02 9.342076139678209756e+02 9.354782105691862171e+02 9.367307715615804682e+02 9.379661998512724495e+02 9.391854331028391698e+02 9.403893026435489446e+02 9.415784030973055678e+02 9.427530900105433602e+02 9.439135699856678912e+02 9.450599917158700691e+02 9.461924952844229892e+02 9.473112276246240526e+02 9.484163431561988773e+02 9.495080007692604340e+02 9.505863610367558749e+02 9.516515843209357399e+02 9.527038261092214952e+02 9.537431811061393319e+02 9.547694185031314191e+02 9.557817559875327333e+02 9.567794113649175642e+02 9.577621561846233362e+02 9.587301153676588683e+02 9.596834992446574688e+02 9.606225296178130293e+02 9.615474333227573425e+02 9.624584485269849665e+02 9.633558349217977366e+02 9.642398843660719194e+02 9.651109271880386586e+02 9.659693293157433800e+02 9.668154783675103090e+02 9.676497616443066363e+02 9.684725427929292891e+02 9.692841443810350484e+02 9.700848405888409616e+02 9.708748597353052219e+02 9.716543930382013059e+02 9.724236051961617022e+02 9.731826436010243242e+02 9.739316448716567720e+02 9.746707389394372285e+02 9.754000521105953112e+02 9.761197121774945344e+02 9.768298607775341225e+02 9.775306772832931301e+02 9.782224087632977216e+02 9.789053851207238495e+02 9.795799963721708536e+02 9.802466333491266823e+02 9.809056237889001295e+02 9.815571988465447930e+02 9.822014985407570293e+02 9.828385989037952868e+02 9.834685397042969726e+02 9.840913427439313637e+02 9.847070211346813267e+02 9.853155834554179364e+02 9.859170358399148881e+02 9.865113834441688141e+02 9.870986317632888358e+02 9.876787878783917449e+02 9.882518616022556444e+02 9.888178664753014573e+02 9.893768205727377563e+02 9.899287470995401463e+02 9.904736747662005882e+02 9.910116379512920730e+02 9.915426766619362979e+02 9.920668362910912492e+02 9.925841671270868574e+02 9.930947234860517483e+02 9.935985622323219104e+02 9.940957404090686396e+02 9.945863118590168597e+02 9.950703231660793335e+02 9.955478098857204259e+02 9.960187944942318836e+02 9.964832873506051101e+02 9.969412910858012538e+02 9.973928075489047842e+02 9.978378454047693822e+02 9.982764262542975757e+02 9.987085878348555070e+02 9.991343840387419277e+02 9.995538825299599921e+02 9.999671612095954742e+02 1.000374304652319893e+03 1.000775401184720067e+03 1.001170540811764909e+03 1.001559813884154664e+03 1.001943310207642071e+03 1.002321118037027645e+03 1.002693321877286053e+03 1.003059997516939461e+03 1.003421203475480411e+03 1.003776971154925604e+03 1.004127299770600075e+03 1.004472162312737851e+03 1.004811523315466616e+03 1.005145361389615573e+03 1.005473685566142990e+03 1.005796538594813796e+03 1.006113989290756990e+03 1.006426121427682460e+03 1.006733025022221341e+03 1.007034791469154470e+03 1.007331511433690707e+03 1.007623274115454478e+03 1.007910167045267940e+03 1.008192276053184059e+03 1.008469685284099228e+03 1.008742477225473635e+03 1.009010732738250454e+03 1.009274531088872436e+03 1.009533949981836145e+03 1.009789065592541306e+03 1.010039952600267384e+03 1.010286684221133555e+03 1.010529332240912368e+03 1.010767967047586808e+03 1.011002657663549599e+03 1.011233471777360933e+03 1.011460475774992460e+03 1.011683734770496471e+03 1.011903312636052306e+03 1.012119272031348714e+03 1.012331674432274554e+03 1.012540580158894045e+03 1.012746048402693418e+03 1.012948137253088930e+03 1.013146903723195237e+03 1.013342403774855484e+03 1.013534692342939366e+03 1.013723823358918366e+03 1.013909849773731025e+03 1.014092823579953347e+03 1.014272795833290161e+03 1.014449816673406190e+03 1.014623935344115239e+03 1.014795200212948657e+03 1.014963658790121599e+03 1.015129357746919482e+03 1.015292342933525333e+03 1.015452659396306672e+03 1.015610351394584427e+03 1.015765462416903574e+03 1.015918035196823553e+03 1.016068111728249391e+03 1.016215733280321047e+03 1.016360940411879142e+03 1.016503772985523824e+03 1.016644270181283787e+03 1.016782470509911491e+03 1.016918411825819135e+03 1.017052131339671064e+03 1.017183665630644441e+03 1.017313050658374095e+03 1.017440321774591894e+03 1.017565513734474166e+03 1.017688660707707641e+03 1.017809796289285146e+03 1.017928953510041310e+03 1.018046164846938382e+03 1.018161462233110569e+03 1.018274877067676698e+03 1.018386440225329125e+03 1.018496182065706535e+03 1.018604132442558921e+03 1.018710320712711109e+03 1.018814775744831991e+03 1.018917525928015948e+03 1.019018599180182719e+03 1.019118022956300933e+03 1.019215824256441238e+03 1.019312029633664793e+03 1.019406665201751139e+03 1.019499756642770876e+03 1.019591329214507255e+03 1.019681407757731677e+03 1.019770016703336637e+03 1.019857180079330078e+03 1.019942921517695254e+03 1.020027264261119512e+03 1.020110231169595522e+03 1.020191844726897898e+03 1.020272127046939204e+03 1.020351099880007268e+03 1.020428784618887676e+03 1.020505202304873251e+03 1.020580373633665090e+03 1.020654318961164563e+03 1.020727058309162317e+03 1.020798611370924164e+03 1.020868997516677155e+03 1.020938235798997539e+03 1.021006344958104137e+03 1.021073343427056784e+03 1.021139249336864509e+03 1.021204080521503442e+03 1.021267854522846733e+03 1.021330588595509653e+03 1.021392299711609439e+03 1.021453004565443166e+03 1.021512719578085012e+03 1.021571460901904288e+03 1.021629244425005709e+03 1.021686085775593256e+03 1.021742000326260495e+03 1.021797003198206653e+03 1.021851109265381638e+03 1.021904333158560007e+03 1.021956689269346725e+03 1.022008191754114478e+03 1.022058854537874481e+03 1.022108691318082265e+03 1.022157715568379672e+03 1.022205940542272742e+03 1.022253379276749570e+03 1.022300044595836084e+03 1.022345949114092946e+03 1.022391105240053548e+03 1.022435525179605179e+03 1.022479220939313336e+03 1.022522204329690453e+03 1.022564486968410961e+03 1.022606080283471783e+03 1.022646995516301104e+03 1.022687243724815175e+03 1.022726835786424658e+03 1.022765782400990588e+03 1.022804094093732260e+03 1.022841781218085657e+03 1.022878853958515947e+03 1.022915322333282461e+03 1.022951196197158652e+03 1.022986485244106802e+03 1.023021199009908401e+03 1.023055346874751763e+03 1.023088938065776006e+03 1.023121981659574317e+03 1.023154486584654819e+03 1.023186461623861646e+03 1.023217915416755886e+03 1.023248856461957644e+03 1.023279293119448880e+03 1.023309233612839307e+03 1.023338686031594193e+03 1.023367658333226586e+03 1.023396158345452250e+03 1.023424193768310261e+03 1.023451772176248483e+03 1.023478901020174362e+03 1.023505587629473098e+03 1.023531839213991361e+03 1.023557662865989869e+03 1.023583065562063098e+03 1.023608054165027511e+03 1.023632635425779199e+03 1.023656815985121057e+03 1.023680602375560056e+03 1.023704001023074625e+03 1.023727018248853597e+03 1.023749660271006633e+03 1.023771933206246445e+03 1.023793843071543392e+03 1.023815395785753594e+03 1.023836597171219751e+03 1.023857452955346162e+03 1.023877968772147710e+03 1.023898150163773721e+03 1.023918002582007034e+03 1.023937531389737956e+03 1.023956741862415129e+03 1.023975639189471508e+03 1.023994228475728050e+03 1.024012514742773874e+03 1.024030502930323792e+03 1.024048197897554473e+03 1.024065604424417643e+03 1.024082727212932468e+03 1.024099570888457038e+03 1.024116140000938458e+03 1.024132439026143174e+03 1.024148472366866599e+03 1.024164244354123184e+03 1.024179759248317623e+03 1.024195021240396045e+03 1.024210034452978789e+03 1.024224802941474763e+03 1.024239330695177841e+03 1.024253621638344839e+03 1.024267679631255987e+03 1.024281508471258576e+03 1.024295111893792864e+03 1.024308493573402075e+03 1.024321657124724652e+03 1.024334606103472197e+03 1.024347344007389438e+03 1.024359874277199879e+03 1.024372200297535301e+03 1.024384325397850944e+03 1.024396252853324768e+03 1.024407985885742391e+03 1.024419527664367934e+03 1.024430881306800302e+03 1.024442049879815613e+03 1.024453036400195970e+03 1.024463843835544139e+03 1.024474475105086185e+03 1.024484933080459314e+03 1.024495220586488358e+03 1.024505340401949070e+03 1.024515295260318680e+03 1.024525087850514183e+03 1.024534720817619700e+03 1.024544196763600212e+03 1.024553518248004821e+03 1.024562687788658877e+03 1.024571707862343374e+03 1.024580580905464330e+03 1.024589309314711500e+03 1.024597895447705469e+03 1.024606341623634307e+03 1.024614650123880892e+03 1.024622823192638862e+03 1.024630863037518566e+03 1.024638771830143924e+03 1.024646551706739274e+03 1.024654204768705767e+03 1.024661733083189802e+03 1.024669138683640995e+03 1.024676423570361521e+03 1.024683589711046807e+03 1.024690639041317127e+03 1.024697573465239884e+03 1.024704394855844612e+03 1.024711105055628877e+03 1.024717705877055778e+03 1.024724199103043475e+03 1.024730586487447454e+03 1.024736869755533462e+03 1.024743050604444306e+03 1.024749130703657784e+03 1.024755111695438018e+03 1.024760995195278838e+03 1.024766782792340337e+03 1.024772476049878151e+03 1.024778076505665695e+03 1.024783585672409572e+03 1.024789005038158166e+03 1.024794336066703636e+03 1.024799580197977320e+03 1.024804738848438774e+03 1.024809813411458208e+03 1.024814805257693251e+03 1.024819715735458658e+03 1.024824546171090788e+03 1.024829297869306174e+03 1.024833972113553500e+03 1.024838570166360569e+03 1.024843093269675137e+03 1.024847542645200519e+03 1.024851919494725735e+03 1.024856225000449740e+03 1.024860460325301119e+03 1.024864626613252085e+03 1.024868724989627253e+03 1.024872756561408323e+03 1.024876722417532392e+03 1.024880623629186175e+03 1.024884461250095683e+03 1.024888236316810890e+03 1.024891949848984950e+03 1.024895602849650459e+03 1.024899196305490477e+03 1.024902731187104109e+03 1.024906208449269343e+03 1.024909629031201121e+03 1.024912993856804405e+03 1.024916303834924520e+03 1.024919559859591800e+03 1.024922762810263748e+03 1.024925913552062411e+03 1.024929012936007666e+03 1.024932061799247549e+03 1.024935060965284492e+03 1.024938011244197241e+03 1.024940913432859816e+03 1.024943768315157058e+03 1.024946576662196094e+03 1.024949339232514831e+03 1.024952056772286824e+03 1.024954730015522273e+03 1.024957359684267203e+03 1.024959946488797641e+03 1.024962491127811973e+03 1.024964994288619664e+03 1.024967456647326799e+03 1.024969878869018657e+03 1.024972261607939117e+03 1.024974605507668002e+03 1.024976911201294570e+03 1.024979179311588268e+03 1.024981410451167221e+03 1.024983605222663755e+03 1.024985764218886970e+03 1.024987888022983270e+03 1.024989977208593245e+03 1.024992032340007199e+03 1.024994053972317261e+03 1.024996042651567450e+03 1.024997998914900563e+03 1.024999923290704601e+03 1.025001816298754193e+03 1.025003678450351572e+03 1.025005510248464361e+03 1.025007312187862226e+03 1.025009084755249432e+03 1.025010828429396952e+03 1.025012543681271836e+03 1.025014230974163866e+03 1.025015890763811512e+03 1.025017523498524270e+03 1.025019129619303840e+03 1.025020709559963962e+03 1.025022263747247052e+03 1.025023792600939032e+03 1.025025296533983692e+03 1.025026775952593198e+03 1.025028231256359049e+03 1.025029662838358490e+03 1.025031071085262283e+03 1.025032456377437711e+03 1.025033819089052258e+03 1.025035159588174338e+03 1.025036478236872881e+03 1.025037775391314881e+03 1.025039051401861570e+03 1.025040306613163466e+03 1.025041541364252907e+03 1.025042755988636145e+03 1.025043950814382924e+03 1.025045126164215844e+03 1.025046282355596531e+03 1.025047419700812270e+03 1.025048538507059675e+03 1.025049639076528365e+03 1.025050721706481681e+03 1.025051786689337860e+03 1.025052834312748701e+03 1.025053864859676878e+03 1.025054878608472791e+03 1.025055875832950051e+03 1.025056856802458469e+03 1.025057821781957728e+03 1.025058771032088771e+03 1.025059704809243613e+03 1.025060623365635138e+03 1.025061526949365089e+03 1.025062415804491366e+03 1.025063290171093286e+03 1.025064150285337064e+03 1.025064996379539252e+03 1.025065828682229721e+03 1.025066647418213051e+03 1.025067452808629469e+03 1.025068245071014644e+03 1.025069024419358357e+03 1.025069791064162246e+03 1.025070545212496654e+03 1.025071287068057018e+03 1.025072016831217979e+03 1.025072734699088414e+03 1.025073440865564180e+03 1.025074135521380413e+03 1.025074818854163368e+03 1.025075491048480899e+03 1.025076152285892476e+03 1.025076802744997849e+03 1.025077442601485700e+03 1.025078072028181168e+03 1.025078691195092006e+03 1.025079300269454734e+03 1.025079899415780346e+03 1.025080488795897736e+03 1.025081068568998035e+03 1.025081638891677812e+03 1.025082199917981143e+03 1.025082751799440757e+03 1.025083294685119427e+03 1.025083828721650434e+03 1.025084354053276684e+03 1.025084870821890036e+03 1.025085379167069277e+03 1.025085879226118323e+03 1.025086371134102819e+03 1.025086855023886756e+03 1.025087331026168386e+03 1.025087799269515699e+03 1.025088259880400983e+03 1.025088712983234927e+03 1.025089158700400503e+03 1.025089597152285478e+03 1.025090028457315611e+03 1.025090452731986034e+03 1.025090870090893077e+03 1.025091280646764972e+03 1.025091684510492769e+03 1.025092081791159671e+03 1.025092472596071275e+03 1.025092857030783307e+03 1.025093235199131641e+03 1.025093607203259126e+03 1.025093973143644007e+03 1.025094333119126532e+03 1.025094687226935775e+03 1.025095035562716021e+03 1.025095378220552448e+03 1.025095715292996829e+03 1.025096046871092085e+03 1.025096373044397524e+03 1.025096693901012031e+03 1.025097009527598857e+03 1.025097320009408350e+03 1.025097625430301832e+03 1.025097925872772976e+03 1.025098221417971217e+03 1.025098512145723134e+03 1.025098798134554045e+03 1.025099079461709152e+03 1.025099356203174921e+03 1.025099628433699081e+03 1.025099896226810642e+03 1.025100159654840581e+03 1.025100418788940715e+03 1.025100673699102799e+03 1.025100924454177857e+03 1.025101171121894595e+03 1.025101413768878047e+03 1.025101652460666855e+03 1.025101887261731463e+03 1.025102118235491389e+03 1.025102345444332514e+03 1.025102568949623901e+03 1.025102788811734172e+03 1.025103005090047873e+03 1.025103217842981621e+03 1.025103427127999794e+03 1.025103633001629987e+03 1.025103835519478707e+03 1.025104034736245922e+03 1.025104230705739838e+03 1.025104423480891683e+03 1.025104613113769801e+03 1.025104799655593979e+03 1.025104983156749086e+03 1.025105163666798489e+03 1.025105341234497928e+03 1.025105515907808240e+03 1.025105687733908553e+03 1.025105856759209018e+03 1.025106023029363314e+03 1.025106186589280696e+03 1.025106347483138507e+03 1.025106505754394448e+03 1.025106661445797045e+03 1.025106814599398604e+03 1.025106965256565900e+03 1.025107113457991090e+03 1.025107259243703311e+03 1.025107402653079362e+03 1.025107543724853940e+03 1.025107682497130327e+03 1.025107819007390844e+03 1.025107953292506863e+03 1.025108085388748577e+03 1.025108215331795236e+03 1.025108343156744240e+03 1.025108468898120918e+03 1.025108592589888076e+03 1.025108714265454637e+03 1.025108833957685192e+03 1.025108951698908413e+03 1.025109067520926146e+03 1.025109181455021826e+03 1.025109293531969115e+03 1.025109403782039635e+03 1.025109512235012062e+03 1.025109618920179400e+03 1.025109723866357172e+03 1.025109827101891369e+03 1.025109928654665737e+03 1.025110028552109497e+03 1.025110126821205085e+03 1.025110223488494739e+03 1.025110318580088233e+03 1.025110412121669924e+03 1.025110504138505121e+03 1.025110594655447585e+03 1.025110683696945671e+03 1.025110771287049602e+03 1.025110857449417381e+03 1.025110942207321386e+03 1.025111025583654737e+03 1.025111107600936975e+03 1.025111188281321347e+03 1.025111267646599345e+03 1.025111345718207531e+03 1.025111422517232768e+03 1.025111498064418811e+03 1.025111572380170628e+03 1.025111645484560768e+03 1.025111717397334814e+03 1.025111788137916164e+03 1.025111857725412165e+03 1.025111926178617978e+03 1.025111993516022949e+03 1.025112059755814698e+03 1.025112124915884579e+03 1.025112189013832449e+03 1.025112252066970996e+03 1.025112314092330962e+03 1.025112375106665013e+03 1.025112435126453420e+03 1.025112494167907244e+03 1.025112552246973564e+03 1.025112609379339574e+03 1.025112665580436669e+03 1.025112720865444771e+03 1.025112775249296192e+03 1.025112828746679952e+03 1.025112881372045649e+03 1.025112933139607549e+03 1.025112984063347767e+03 1.025113034157020820e+03 1.025113083434157033e+03 1.025113131908066180e+03 1.025113179591840890e+03 1.025113226498360746e+03 1.025113272640295008e+03 1.025113318030106484e+03 1.025113362680054934e+03 1.025113406602200484e+03 1.025113449808406131e+03 1.025113492310342053e+03 1.025113534119488122e+03 1.025113575247136623e+03 1.025113615704396352e+03 1.025113655502194661e+03 1.025113694651281094e+03
0.000000000000000000e+00 6.831315188078477263e+01 1.008707023018688460e+02 1.197498691789172938e+02 1.312427509200811073e+02 1.376850931158253388e+02 1.406444863744107181e+02 1.412072959385671425e+02 1.401597881815700930e+02 1.381057789008747534e+02 1.354866800031336140e+02 1.325661742054741694e+02 1.295105348700609511e+02 1.265985808428995227e+02 1.239851616662877944e+02 1.216456695094439056e+02 1.195227989541657223e+02 1.175580644930306846e+02 1.157130528219908854e+02 1.139638362831747429e+02 1.122952824306793929e+02 1.106980639614363042e+02 1.091689019551509432e+02 1.077119943211660882e+02 1.063351522531033311e+02 1.050405407388103356e+02 1.038201989989592278e+02 1.026616100335065340e+02 1.015542172254041873e+02 1.004909958181383729e+02 9.946743497599005934e+01 9.848046639544212155e+01 9.752919563524162072e+01 9.662872099822689620e+01 9.581378535305768196e+01 9.507887926562091252e+01 9.439471546102748789e+01 9.374351620595223267e+01 9.311674497882597734e+01 9.251021377912654486e+01 9.192171443101521788e+01 9.134993886181200651e+01 9.079399304151171179e+01 9.025318268518043396e+01 8.972693245047037180e+01 8.921478817720452525e+01 8.871644635899801301e+01 8.823170933171456909e+01 8.776036071195225929e+01 8.730208850441910329e+01 8.685650189891336481e+01 8.642317681098271009e+01 8.600168582716806043e+01 8.559161154092575430e+01 8.519255175466328467e+01 8.480412167862857586e+01 8.442595539239665925e+01 8.405770754783083021e+01 8.369905572621584611e+01 8.334970349832872216e+01 8.300938385285691368e+01 8.267786220802426556e+01 8.235493778753107108e+01 8.204044191288855359e+01 8.173423196872832364e+01 8.143618059027591016e+01 8.114616096244265009e+01 8.086403084665934671e+01 8.058962061965799251e+01 8.032273766148551886e+01 8.006321663695766233e+01 7.981106036374706036e+01 7.956665898508430246e+01 7.933087794796131220e+01 7.910467626305332089e+01 7.888831794554690191e+01 7.868091551788961624e+01 7.848083398049610082e+01 7.828648991864714901e+01 7.809681376746740966e+01 7.791123549431151218e+01 7.772947677604328476e+01 7.755138235826058235e+01 7.737683948701908321e+01 7.720575019755726487e+01 7.703802338839561514e+01 7.687357250790995522e+01 7.671231474098982517e+01 7.655417109894499106e+01 7.639970906017222774e+01 7.627253835264002646e+01 7.620459714059811063e+01 7.615674524648355259e+01 7.611289409694516905e+01 7.607020885776385910e+01 7.602820310566880835e+01 7.598678913427988846e+01 7.594594762933706988e+01 7.590568105999066972e+01 7.586602508704358172e+01 7.582704080733138596e+01 7.578876973714105247e+01 7.575122038239331346e+01 7.571438608933900127e+01 7.567825647401937772e+01 7.564282074005873824e+01 7.560807065299997021e+01 7.557400543781272972e+01 7.554062364314893330e+01 7.550721481055308004e+01 7.546748926165196281e+01 7.542043308619378195e+01 7.538468817204366701e+01 7.536630213192486849e+01 7.535241788129185636e+01 7.533807044181811818e+01 7.532319314692104228e+01 7.530825277686511754e+01 7.529342160283573548e+01 7.527810059307032020e+01 7.526022775716683100e+01 7.523768868192952652e+01 7.521117820691458178e+01 7.518316196884197211e+01 7.515520939709419679e+01 7.512790944149385552e+01 7.510506334881713997e+01 7.509654322103800439e+01 7.509613397212527275e+01 7.509691567451260141e+01 7.509779901649719136e+01 7.509867675622643901e+01 7.509953899550063738e+01 7.510038510977395276e+01 7.510121534614518168e+01 7.510203002976383857e+01 7.510282948854803919e+01 7.510361404525157525e+01 7.510438401604561420e+01 7.510513970986454524e+01 7.510588142736476414e+01 7.510660945603194705e+01 7.510732404546287455e+01 7.510802530182793646e+01 7.510871281482785378e+01 7.510938456973299537e+01 7.511003434602874052e+01 7.511064668876642259e+01 7.511118928416692597e+01 7.511160458920348049e+01 7.511180519461996141e+01 7.511167866248595715e+01 7.511110517091809413e+01 7.510998482184224656e+01 7.510826461615921801e+01 7.510595357924127313e+01 7.510311989365638397e+01 7.509987214853946114e+01 7.509633311546947709e+01 7.509261610732687586e+01 7.508881070330123464e+01 7.508497899480651938e+01 7.508115921151569694e+01 7.507737238030850335e+01 7.507362832391980589e+01 7.506990956339969046e+01 7.506587281732808492e+01 7.505963189854125517e+01 7.504797143617992106e+01 7.503085303219117463e+01 7.501145053040551147e+01 7.499180243836244131e+01 7.497241194015617793e+01 7.495335836719350198e+01 7.493468435384605186e+01 7.491646915929571549e+01 7.489885143687561708e+01 7.488203231492352074e+01 7.486625088029063591e+01 7.485173168917604869e+01 7.483862116187557945e+01 7.482694044397469213e+01 7.481657682436492962e+01 7.480731667535756912e+01 7.479890277859998093e+01 7.479109048249975444e+01 7.478368367377119341e+01 7.477654577801857272e+01 7.476959258526532892e+01 7.476277742341460453e+01 7.475607667314383775e+01 7.474947918563077565e+01 7.474297988326050302e+01 7.473657641317907974e+01 7.473026757812885990e+01 7.472405261048189118e+01 7.471793074850336325e+01 7.471190091346221607e+01 7.470596155481061373e+01 7.470011082067290431e+01 7.469434704339536779e+01 7.468866927836857883e+01 7.468307759275617741e+01 7.467757301151129923e+01 7.467215725237467439e+01 7.466683243157802963e+01 7.466160083716297891e+01 7.465646477681276849e+01 7.465142647208284643e+01 7.464648797508091604e+01 7.464165109688364907e+01 7.463691734568109837e+01 7.463228787602537295e+01 7.462776345105604037e+01 7.462334441864996393e+01 7.461903069954635725e+01 7.461482177605121535e+01 7.461071664016378691e+01 7.460671358177259549e+01 7.460280953946801219e+01 7.459899851954916983e+01 7.459526848548263445e+01 7.459159648694578948e+01 7.458794294245804224e+01 7.458424765762003972e+01 7.458043122111779155e+01 7.457640444283268266e+01 7.457208512333411932e+01 7.456741725105796093e+01 7.456238540983159169e+01 7.455701855355358987e+01 7.455138183707737198e+01 7.454556029513074122e+01 7.453964095177204285e+01 7.453369920065061649e+01 7.452779211796234904e+01 7.452195803447789046e+01 7.451621987488076115e+01 7.451058968833110896e+01 7.450507262262063080e+01 7.449966926360042407e+01 7.449437487573285921e+01 7.448917259500427690e+01 7.448401772550629119e+01 7.447881729609693480e+01 7.447342225439609820e+01 7.446765363198466048e+01 7.446136400488386187e+01 7.445450394006027750e+01 7.444714969983445485e+01 7.443946993721453964e+01 7.443165369408654897e+01 7.442384935204607643e+01 7.441614486777923787e+01 7.440858046552213523e+01 7.440116962090101538e+01 7.439391415944345454e+01 7.438681178195909638e+01 7.437985898865514400e+01 7.437305201795589937e+01 7.436638710623718396e+01 7.435986055314945986e+01 7.435346873848969551e+01 7.434720812797834810e+01 7.434107527632585288e+01 7.433506682928944542e+01 7.432917952505609094e+01 7.432341019503934376e+01 7.431775576413990336e+01 7.431221325051750171e+01 7.430677976492371783e+01 7.430145250964537240e+01 7.429622877710926332e+01 7.429110594819576363e+01 7.428608149030827690e+01 7.428115295524138162e+01 7.427631797688826509e+01 7.427157426882385494e+01 7.426691962179694428e+01 7.426235190116078400e+01 7.425786904426865931e+01 7.425346905785706042e+01 7.424915001543611481e+01 7.424491005470453331e+01 7.424074737500302490e+01 7.423666023481794696e+01 7.423264694934483998e+01 7.422870588811977655e+01 7.422483547272373983e+01 7.422103417456531815e+01 7.421730051274383300e+01 7.421363305199591309e+01 7.421003040072528734e+01 7.420649120911686225e+01 7.420301416733374822e+01 7.419959800379693604e+01 7.419624148354496640e+01 7.419294340667238430e+01 7.418970260684437790e+01 7.418651794988494430e+01 7.418338833243612385e+01 7.418031268068543227e+01 7.417728994915844964e+01 7.417431911957382340e+01 7.417139919975785745e+01 7.416852922261554681e+01 7.416570824515544302e+01 7.416293534756546535e+01 7.416020963233725638e+01 7.415753022343579914e+01 7.415489626551271840e+01 7.415230692316001182e+01 7.414976138020239205e+01 7.414725883902610803e+01 7.414479851994158821e+01 7.414237966057855544e+01 7.414000151531146798e+01 7.413766335471321156e+01 7.413536446503607635e+01 7.413310414771756029e+01 7.413088171891023137e+01 7.412869650903374463e+01 7.412654786234787707e+01 7.412443513654554295e+01 7.412235770236402743e+01 7.412031494321408331e+01 7.411830625482512858e+01 7.411633104490631752e+01 7.411438873282185114e+01 7.411247874928011470e+01 7.411060053603603137e+01 7.410875354560509720e+01 7.410693724098932478e+01 7.410515109541404399e+01 7.410339459207457935e+01 7.410166722389301697e+01 7.409996849328382496e+01 7.409829791192825610e+01 7.409665500055692178e+01 7.409503928874008238e+01 7.409345031468517107e+01 7.409188762504145132e+01 7.409035077471112629e+01 7.408883932666678618e+01 7.408735285177465357e+01 7.408589092862379744e+01 7.408445314336029242e+01 7.408303908952686356e+01 7.408164836790713537e+01 7.408028058637478352e+01 7.407893535974680788e+01 7.407761230964135279e+01 7.407631106433937873e+01 7.407503125865018490e+01 7.407377253378079729e+01 7.407253453720875314e+01 7.407131692255822486e+01 7.407011934947968257e+01 7.406894148353234186e+01 7.406778299606980909e+01 7.406664356412863981e+01 7.406552287031946946e+01 7.406442060272104300e+01 7.406333645477668881e+01 7.406227012519323694e+01 7.406122131784240992e+01 7.406018974166455848e+01 7.405917511057450042e+01 7.405817714336954793e+01 7.405719556363959555e+01 7.405623009967931125e+01 7.405528048440226030e+01 7.405434645525667747e+01 7.405342775414342782e+01 7.405252412733548795e+01 7.405163532539914684e+01 7.405076110311705406e+01 7.404990121941261805e+01 7.404905543727633699e+01 7.404822352369305349e+01 7.404740524957151138e+01 7.404660038967459457e+01 7.404580872255138502e+01 7.404503003047051379e+01 7.404426409935472009e+01 7.404351071871687395e+01 7.404276968159709327e+01 7.404204078450122495e+01 7.404132382734049145e+01 7.404061861337213202e+01 7.403992494914149347e+01 7.403924264442500203e+01 7.403857151217422938e+01 7.403791136846115251e+01 7.403726203242428028e+01 7.403662332621601649e+01 7.403599507495064813e+01 7.403537710665368365e+01 7.403476925221193028e+01 7.403417134532449495e+01 7.403358322245473744e+01 7.403300472278307609e+01 7.403243568816066045e+01 7.403187596306392493e+01 7.403132539454985306e+01 7.403078383221225067e+01 7.403025112813855912e+01 7.402972713686770589e+01 7.402921171534848099e+01 7.402870472289875181e+01 7.402820602116553061e+01 7.402771547408545416e+01 7.402723294784628649e+01 7.402675831084890490e+01 7.402629143367005327e+01 7.402583218902563544e+01 7.402538045173476178e+01 7.402493609868446356e+01 7.402449900879481959e+01 7.402406906298503486e+01 7.402364614413971822e+01 7.402323013707592736e+01 7.402282092851103812e+01 7.402241840703069897e+01 7.402202246305768085e+01 7.402163298882101117e+01 7.402124987832601732e+01 7.402087302732451235e+01 7.402050233328564843e+01 7.402013769536733889e+01 7.401977901438800700e+01 7.401942619279898850e+01 7.401907913465720412e+01 7.401873774559865637e+01 7.401840193281185520e+01 7.401807160501226690e+01 7.401774667241672034e+01 7.401742704671852380e+01 7.401711264106296539e+01 7.401680337002315468e+01 7.401649914957641840e+01 7.401619989708075309e+01 7.401590553125222982e+01 7.401561597214217159e+01 7.401533114111535383e+01 7.401505096082797763e+01 7.401477535520628237e+01 7.401450424942572681e+01 7.401423756989001390e+01 7.401397524421108187e+01 7.401371720118882536e+01 7.401346337079164073e+01 7.401321368413704249e+01 7.401296807347256390e+01 7.401272647215735390e+01 7.401248881464350404e+01 7.401225503645819970e+01 7.401202507418585697e+01 7.401179886545075703e+01 7.401157634889977999e+01 7.401135746418569283e+01 7.401114215195036650e+01 7.401093035380858964e+01 7.401072201233201042e+01 7.401051707103331978e+01 7.401031547435073321e+01 7.401011716763285619e+01 7.400992209712352121e+01 7.400973020994715057e+01 7.400954145409421869e+01 7.400935577840701285e+01 7.400917313256564967e+01 7.400899346707412008e+01 7.400881673324690269e+01 7.400864288319564821e+01 7.400847186981584969e+01 7.400830364677418061e+01 7.400813816849573357e+01 7.400797539015150051e+01 7.400781526764615137e+01 7.400765775760601173e+01 7.400750281736712566e+01 7.400735040496368811e+01 7.400720047911642041e+01 7.400705299922154268e+01 7.400690792533940510e+01 7.400676521818380138e+01 7.400662483911101219e+01 7.400648675010960176e+01 7.400635091378958919e+01 7.400621729337267141e+01 7.400608585268190609e+01 7.400595655613192037e+01 7.400582936871931850e+01 7.400570425601297586e+01 7.400558118414468822e+01 7.400546011979996308e+01 7.400534103020901000e+01 7.400522388313768829e+01 7.400510864687878154e+01 7.400499529024332901e+01 7.400488378255215594e+01 7.400477409362761705e+01 7.400466619378508426e+01 7.400456005382523017e+01 7.400445564502578577e+01 7.400435293913386658e+01 7.400425190835829881e+01 7.400415252536195965e+01 7.400405476325444454e+01 7.400395859558464906e+01 7.400386399633362089e+01 7.400377093990753963e+01 7.400367940113061138e+01 7.400358935523843229e+01 7.400350077787098257e+01 7.400341364506628850e+01 7.400332793325372904e+01 7.400324361924764105e+01 7.400316068024112326e+01 7.400307909379966986e+01 7.400299883785528721e+01 7.400291989070029786e+01 7.400284223098151415e+01 7.400276583769453964e+01 7.400269069017791423e+01 7.400261676810760036e+01 7.400254405149136971e+01 7.400247252066347414e+01 7.400240215627925977e+01 7.400233293930992318e+01 7.400226485103735286e+01 7.400219787304905594e+01 7.400213198723302810e+01 7.400206717577310656e+01 7.400200342114385421e+01 7.400194070610604058e+01 7.400187901370176746e+01 7.400181832725003517e+01 7.400175863034203871e+01 7.400169990683687615e+01 7.400164214085715741e+01 7.400158531678452789e+01 7.400152941925568939e+01 7.400147443315798057e+01 7.400142034362545473e+01 7.400136713603478711e+01 7.400131479600135265e+01 7.400126330937519015e+01 7.400121266223737848e+01 7.400116284089604335e+01 7.400111383188281877e+01 7.400106562194906701e+01 7.400101819806246795e+01 7.400097154740322480e+01 7.400092565736080985e+01 7.400088051553045432e+01 7.400083610970986570e+01 7.400079242789573186e+01 7.400074945828069417e+01 7.400070718925002211e+01 7.400066560937851534e+01 7.400062470742729204e+01 7.400058447234098935e+01 7.400054489324449492e+01 7.400050595944023257e+01 7.400046766040503599e+01 7.400042998578753384e+01 7.400039292540515135e+01 7.400035646924149546e+01 7.400032060744355533e+01 7.400028533031903066e+01 7.400025062833377376e+01 7.400021649210920316e+01 7.400018291241963198e+01 7.400014988018997997e+01 7.400011738649311610e+01 7.400008542254764166e+01 7.400005397971523280e+01 7.400002304949867948e+01 7.399999262353921381e+01 7.399996269361449208e+01 7.399993325163630686e+01 7.399990428964827061e+01 7.399987579982393981e+01 7.399984777446438500e+01 7.399982020599630061e+01 7.399979308696995872e+01 7.399976641005702049e+01 7.399974016804881671e+01 7.399971435385415930e+01 7.399968896049750811e+01 7.399966398111719457e+01 7.399963940896331849e+01 7.399961523739617064e+01 7.399959145988430009e+01 7.399956807000282311e+01 7.399954506143149047e+01 7.399952242795333746e+01 7.399950016345263748e+01 7.399947826191345257e+01 7.399945671741797071e+01 7.399943552414490000e+01 7.399941467636780601e+01 7.399939416845370488e+01 7.399937399486145750e+01 7.399935415014032003e+01 7.399933462892842329e+01 7.399931542595126643e+01 7.399929653602046642e+01 7.399927795403219477e+01 7.399925967496587020e+01 7.399924169388276596e+01 7.399922400592467397e+01 7.399920660631266855e+01 7.399918949034571369e+01 7.399917265339939831e+01 7.399915609092478519e+01 7.399913979844708933e+01 7.399912377156448429e+01 7.399910800594690841e+01 7.399909249733494221e+01 7.399907724153858624e+01 7.399906223443619524e+01 7.399904747197332711e+01 7.399903295016156335e+01 7.399901866507768489e+01 7.399900461286227937e+01 7.399899078971897382e+01 7.399897719191324086e+01 7.399896381577148929e+01 7.399895065768001245e+01 7.399893771408395082e+01 7.399892498148651043e+01 7.399891245644788285e+01 7.399890013558429303e+01 7.399888801556721774e+01 7.399887609312236236e+01 7.399886436502880827e+01 7.399885282811817433e+01 7.399884147927372169e+01 7.399883031542957212e+01 7.399881933356975594e+01 7.399880853072751563e+01 7.399879790398449586e+01 7.399878745046993345e+01 7.399877716735977629e+01 7.399876705187607229e+01 7.399875710128620199e+01 7.399874731290201169e+01 7.399873768407925922e+01 7.399872821221677555e+01 7.399871889475578257e+01 7.399870972917923950e+01 7.399870071301114649e+01 7.399869184381583409e+01 7.399868311919746589e+01 7.399867453679907214e+01 7.399866609430225139e+01 7.399865778942640304e+01 7.399864961992798840e+01 7.399864158360014699e+01 7.399863367827204286e+01 7.399862590180808297e+01 7.399861825210757615e+01 7.399861072710410781e+01 7.399860332476490044e+01 7.399859604309030203e+01 7.399858888011334557e+01 7.399858183389908106e+01 7.399857490254402137e+01 7.399856808417590059e+01 7.399856137695276459e+01 7.399855477906287149e+01 7.399854828872386747e+01 7.399854190418255939e+01 7.399853562371433213e+01 7.399852944562258017e+01 7.399852336823843757e+01 7.399851738992028061e+01 7.399851150905318775e+01 7.399850572404857019e+01 7.399850003334377391e+01 7.399849443540156813e+01 7.399848892870979000e+01 7.399848351178098937e+01 7.399847818315188874e+01 7.399847294138311327e+01 7.399846778505873601e+01 7.399846271278595111e+01 7.399845772319453374e+01 7.399845281493678328e+01 7.399844798668678436e+01 7.399844323714036420e+01 7.399843856501459527e+01 7.399843396904739734e+01 7.399842944799732436e+01 7.399842500064312389e+01 7.399842062578352397e+01 7.399841632223677834e+01 7.399841208884035382e+01 7.399840792445081661e+01 7.399840382794324967e+01 7.399839979821106795e+01 7.399839583416584787e+01 7.399839193473681576e+01 7.399838809887062041e+01 7.399838432553116263e+01 7.399838061369919728e+01 7.399837696237210594e+01 7.399837337056359843e+01 7.399836983730344286e+01 7.399836636163729509e+01 7.399836294262630076e+01 7.399835957934693909e+01 7.399835627089072432e+01 7.399835301636403528e+01 7.399834981488774588e+01 7.399834666559709717e+01 7.399834356764142740e+01 7.399834052018393038e+01 7.399833752240144236e+01 7.399833457348424304e+01 7.399833167263575717e+01 7.399832881907246929e+01 7.399832601202356841e+01 7.399832325073083439e+01 7.399832053444841051e+01 7.399831786244263299e+01 7.399831523399174671e+01 7.399831264838574896e+01 7.399831010492624728e+01 7.399830760292624632e+01 7.399830514170993467e+01 7.399830272061248593e+01 7.399830033897995918e+01 7.399829799616901482e+01 7.399829569154685771e+01 7.399829342449100977e+01 7.399829119438905423e+01 7.399828900063867820e+01 7.399828684264730327e+01 7.399828471983207123e+01 7.399828263161953146e+01 7.399828057744568355e+01 7.399827855675569310e+01 7.399827656900370698e+01 7.399827461365281067e+01 7.399827269017488618e+01 7.399827079805038466e+01 7.399826893676819850e+01 7.399826710582561873e+01 7.399826530472806496e+01 7.399826353298907122e+01 7.399826179013007277e+01 7.399826007568026398e+01 7.399825838917662679e+01 7.399825673016357541e+01 7.399825509819304159e+01 7.399825349282417619e+01 7.399825191362337762e+01 7.399825036016410706e+01 7.399824883202673220e+01 7.399824732879855560e+01 7.399824585007347366e+01 7.399824439545211874e+01 7.399824296454156070e+01 7.399824155695532113e+01 7.399824017231318862e+01 7.399823881024120453e+01 7.399823747037142141e+01 7.399823615234194563e+01 7.399823485579678106e+01 7.399823358038567278e+01 7.399823232576420651e+01 7.399823109159345336e+01 7.399822987754004089e+01 7.399822868327612468e+01 7.399822750847906150e+01 7.399822635283155137e+01 7.399822521602143865e+01 7.399822409774169785e+01 7.399822299769022038e+01 7.399822191556992834e+01 7.399822085108851866e+01 7.399821980395847731e+01 7.399821877389695146e+01 7.399821776062573520e+01 7.399821676387112745e+01 7.399821578336393202e+01 7.399821481883927277e+01 7.399821387003665052e+01 7.399821293669977251e+01 7.399821201857655240e+01 7.399821111541899654e+01 7.399821022698316142e+01 7.399820935302909675e+01 7.399820849332071759e+01 7.399820764762583281e+01 7.399820681571597447e+01 7.399820599736649740e+01


==> figures/pbp_contour_x_var.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 5.144452307887367182e-01
6.896551724137931672e+01 0.000000000000000000e+00 4.810129535303993564e-01
1.379310344827586334e+02 0.000000000000000000e+00 4.505323017581013278e-01
2.068965517241379644e+02 0.000000000000000000e+00 4.235175736319832240e-01
2.758620689655172669e+02 0.000000000000000000e+00 3.977121717102531373e-01
3.448275862068965694e+02 0.000000000000000000e+00 3.755689566551035918e-01
4.137931034482759287e+02 0.000000000000000000e+00 3.555346306952222868e-01
4.827586206896552312e+02 0.000000000000000000e+00 3.379056107205150039e-01
5.517241379310345337e+02 0.000000000000000000e+00 3.239336201105874058e-01
6.206896551724138362e+02 0.000000000000000000e+00 3.131494441016650088e-01
6.896551724137931387e+02 0.000000000000000000e+00 3.043104117782071127e-01
7.586206896551724412e+02 0.000000000000000000e+00 2.971922516864858865e-01
8.275862068965518574e+02 0.000000000000000000e+00 2.937867522758176309e-01
8.965517241379311599e+02 0.000000000000000000e+00 2.921335355255339494e-01
9.655172413793104624e+02 0.000000000000000000e+00 2.933197093136342692e-01
1.034482758620689765e+03 0.000000000000000000e+00 2.983529331805348517e-01
1.103448275862069067e+03 0.000000000000000000e+00 3.087345396315743229e-01
1.172413793103448370e+03 0.000000000000000000e+00 3.281282968977787817e-01
1.241379310344827672e+03 0.000000000000000000e+00 3.635448815960224400e-01
1.310344827586206975e+03 0.000000000000000000e+00 4.235263658911525564e-01
1.379310344827586277e+03 0.000000000000000000e+00 5.092966226874725555e-01
1.448275862068965580e+03 0.000000000000000000e+00 6.140883891074333523e-01
1.517241379310344882e+03 0.000000000000000000e+00 7.305987082265171795e-01
1.586206896551724185e+03 0.000000000000000000e+00 8.540284625707798005e-01
1.655172413793103715e+03 0.000000000000000000e+00 9.816662670850891947e-01
1.724137931034483017e+03 0.000000000000000000e+00 1.112041302625294215e+00
1.793103448275862320e+03 0.000000000000000000e+00 1.244400955732834380e+00
1.862068965517241622e+03 0.000000000000000000e+00 1.378410411686977310e+00
1.931034482758620925e+03 0.000000000000000000e+00 1.513907370198539937e+00
2.000000000000000000e+03 0.000000000000000000e+00 1.650712254988724759e+00

0.000000000000000000e+00 3.448275862068965836e+01 4.849653810830351630e-01
6.896551724137931672e+01 3.448275862068965836e+01 4.520231336246222642e-01
1.379310344827586334e+02 3.448275862068965836e+01 4.201859662341455581e-01
2.068965517241379644e+02 3.448275862068965836e+01 3.925523978107202661e-01
2.758620689655172669e+02 3.448275862068965836e+01 3.681481114094771745e-01
3.448275862068965694e+02 3.448275862068965836e+01 3.451572989132067337e-01
4.137931034482759287e+02 3.448275862068965836e+01 3.258471973124951182e-01
4.827586206896552312e+02 3.448275862068965836e+01 3.092677760219999517e-01
5.517241379310345337e+02 3.448275862068965836e+01 2.958568967856679555e-01
6.206896551724138362e+02 3.448275862068965836e+01 2.851777407214560744e-01
6.896551724137931387e+02 3.448275862068965836e+01 2.777094557152517962e-01
7.586206896551724412e+02 3.448275862068965836e+01 2.719062974796158105e-01
8.275862068965518574e+02 3.448275862068965836e+01 2.689279318708867050e-01
8.965517241379311599e+02 3.448275862068965836e+01 2.661329368817388352e-01
9.655172413793104624e+02 3.448275862068965836e+01 2.662156411500328224e-01
1.034482758620689765e+03 3.448275862068965836e+01 2.690416987826493855e-01
1.103448275862069067e+03 3.448275862068965836e+01 2.754663351349234679e-01
1.172413793103448370e+03 3.448275862068965836e+01 2.905281678143573632e-01
1.241379310344827672e+03 3.448275862068965836e+01 3.263118203446078169e-01
1.310344827586206975e+03 3.448275862068965836e+01 3.940874254717375846e-01
1.379310344827586277e+03 3.448275862068965836e+01 4.899162809227203819e-01
1.448275862068965580e+03 3.448275862068965836e+01 6.029301971629543733e-01
1.517241379310344882e+03 3.448275862068965836e+01 7.253050085239339806e-01
1.586206896551724185e+03 3.448275862068965836e+01 8.528790457182265916e-01
1.655172413793103715e+03 3.448275862068965836e+01 9.836031128344742136e-01
1.724137931034483017e+03 3.448275862068965836e+01 1.116542481304777068e+00
1.793103448275862320e+03 3.448275862068965836e+01 1.251318705537743270e+00
1.862068965517241622e+03 3.448275862068965836e+01 1.387699187884907204e+00
1.931034482758620925e+03 3.448275862068965836e+01 1.525374989732284137e+00
2.000000000000000000e+03 3.448275862068965836e+01 1.663971594101745000e+00

0.000000000000000000e+00 6.896551724137931672e+01 4.618991015892119356e-01
6.896551724137931672e+01 6.896551724137931672e+01 4.288381767443137371e-01
1.379310344827586334e+02 6.896551724137931672e+01 3.969642088185024176e-01
2.068965517241379644e+02 6.896551724137931672e+01 3.675161160658434456e-01
2.758620689655172669e+02 6.896551724137931672e+01 3.432935160667416885e-01
3.448275862068965694e+02 6.896551724137931672e+01 3.212622414322103270e-01
4.137931034482759287e+02 6.896551724137931672e+01 3.035565793853314820e-01
4.827586206896552312e+02 6.896551724137931672e+01 2.891052572989394887e-01
5.517241379310345337e+02 6.896551724137931672e+01 2.779961036731104507e-01
6.206896551724138362e+02 6.896551724137931672e+01 2.693632850824155822e-01
6.896551724137931387e+02 6.896551724137931672e+01 2.642251718732189225e-01
7.586206896551724412e+02 6.896551724137931672e+01 2.610843298166099502e-01
8.275862068965518574e+02 6.896551724137931672e+01 2.592154915769273593e-01
8.965517241379311599e+02 6.896551724137931672e+01 2.574848018492982282e-01
9.655172413793104624e+02 6.896551724137931672e+01 2.570637386089038023e-01
1.034482758620689765e+03 6.896551724137931672e+01 2.578663925967378812e-01
1.103448275862069067e+03 6.896551724137931672e+01 2.606704694354149421e-01
1.172413793103448370e+03 6.896551724137931672e+01 2.714947623416931743e-01
1.241379310344827672e+03 6.896551724137931672e+01 3.092087950475468361e-01
1.310344827586206975e+03 6.896551724137931672e+01 3.852110602418843954e-01
1.379310344827586277e+03 6.896551724137931672e+01 4.887279513129907382e-01
1.448275862068965580e+03 6.896551724137931672e+01 6.068353595368033426e-01
1.517241379310344882e+03 6.896551724137931672e+01 7.324343094000701493e-01
1.586206896551724185e+03 6.896551724137931672e+01 8.622733178452530733e-01
1.655172413793103715e+03 6.896551724137931672e+01 9.949890209247564954e-01
1.724137931034483017e+03 6.896551724137931672e+01 1.129997885744911335e+00
1.793103448275862320e+03 6.896551724137931672e+01 1.266828503205213563e+00
1.862068965517241622e+03 6.896551724137931672e+01 1.404936382726888144e+00
1.931034482758620925e+03 6.896551724137931672e+01 1.543827618451490524e+00
2.000000000000000000e+03 6.896551724137931672e+01 1.683169074857913117e+00

0.000000000000000000e+00 1.034482758620689822e+02 4.510163435157441003e-01
6.896551724137931672e+01 1.034482758620689822e+02 4.193639745747857472e-01
1.379310344827586334e+02 1.034482758620689822e+02 3.861991720763351399e-01
2.068965517241379644e+02 1.034482758620689822e+02 3.564362408128359805e-01
2.758620689655172669e+02 1.034482758620689822e+02 3.310717190650063757e-01
3.448275862068965694e+02 1.034482758620689822e+02 3.112685239813064997e-01
4.137931034482759287e+02 1.034482758620689822e+02 2.937956862100822297e-01
4.827586206896552312e+02 1.034482758620689822e+02 2.810629317780721781e-01
5.517241379310345337e+02 1.034482758620689822e+02 2.716967497286614242e-01
6.206896551724138362e+02 1.034482758620689822e+02 2.647975404901564134e-01
6.896551724137931387e+02 1.034482758620689822e+02 2.611327964378867827e-01
7.586206896551724412e+02 1.034482758620689822e+02 2.590144254907264521e-01
8.275862068965518574e+02 1.034482758620689822e+02 2.571333279721459419e-01
8.965517241379311599e+02 1.034482758620689822e+02 2.565454569098470916e-01
9.655172413793104624e+02 1.034482758620689822e+02 2.563833862513004713e-01
1.034482758620689765e+03 1.034482758620689822e+02 2.563127512104415584e-01
1.103448275862069067e+03 1.034482758620689822e+02 2.571215807500935036e-01
1.172413793103448370e+03 1.034482758620689822e+02 2.677505145887384419e-01
1.241379310344827672e+03 1.034482758620689822e+02 3.120513823319323587e-01
1.310344827586206975e+03 1.034482758620689822e+02 3.960870043249767880e-01
1.379310344827586277e+03 1.034482758620689822e+02 5.042876573772966386e-01
1.448275862068965580e+03 1.034482758620689822e+02 6.246319026310424016e-01
1.517241379310344882e+03 1.034482758620689822e+02 7.515384806399288964e-01
1.586206896551724185e+03 1.034482758620689822e+02 8.827139580421762277e-01
1.655172413793103715e+03 1.034482758620689822e+02 1.017006028485223146e+00
1.724137931034483017e+03 1.034482758620689822e+02 1.153435395695127319e+00
1.793103448275862320e+03 1.034482758620689822e+02 1.291155470916690362e+00
1.862068965517241622e+03 1.034482758620689822e+02 1.429612272417061902e+00
1.931034482758620925e+03 1.034482758620689822e+02 1.568526292552055557e+00
2.000000000000000000e+03 1.034482758620689822e+02 1.707779150107205490e+00

0.000000000000000000e+00 1.379310344827586334e+02 4.499307005668001236e-01
6.896551724137931672e+01 1.379310344827586334e+02 4.180575546118485697e-01
1.379310344827586334e+02 1.379310344827586334e+02 3.889058992906027079e-01
2.068965517241379644e+02 1.379310344827586334e+02 3.594216558661225691e-01
2.758620689655172669e+02 1.379310344827586334e+02 3.308119216142140773e-01
3.448275862068965694e+02 1.379310344827586334e+02 3.099095279879030551e-01
4.137931034482759287e+02 1.379310344827586334e+02 2.934540722377229627e-01
4.827586206896552312e+02 1.379310344827586334e+02 2.807378001614284635e-01
5.517241379310345337e+02 1.379310344827586334e+02 2.712136623040348193e-01
6.206896551724138362e+02 1.379310344827586334e+02 2.651445814361949038e-01
6.896551724137931387e+02 1.379310344827586334e+02 2.615294161254572147e-01
7.586206896551724412e+02 1.379310344827586334e+02 2.582869816651177097e-01
8.275862068965518574e+02 1.379310344827586334e+02 2.570123183578193471e-01
8.965517241379311599e+02 1.379310344827586334e+02 2.567166836644734773e-01
9.655172413793104624e+02 1.379310344827586334e+02 2.566499892345373568e-01
1.034482758620689765e+03 1.379310344827586334e+02 2.568139284897301700e-01
1.103448275862069067e+03 1.379310344827586334e+02 2.584815215040735525e-01
1.172413793103448370e+03 1.379310344827586334e+02 2.755040528226571639e-01
1.241379310344827672e+03 1.379310344827586334e+02 3.319153491826971059e-01
1.310344827586206975e+03 1.379310344827586334e+02 4.236887367158783668e-01
1.379310344827586277e+03 1.379310344827586334e+02 5.358649698487450985e-01
1.448275862068965580e+03 1.379310344827586334e+02 6.573709154843254687e-01
1.517241379310344882e+03 1.379310344827586334e+02 7.851751524523361558e-01
1.586206896551724185e+03 1.379310344827586334e+02 9.172218911160783250e-01
1.655172413793103715e+03 1.379310344827586334e+02 1.051811157240388095e+00
1.724137931034483017e+03 1.379310344827586334e+02 1.187870538733928338e+00
1.793103448275862320e+03 1.379310344827586334e+02 1.324870490736878015e+00
1.862068965517241622e+03 1.379310344827586334e+02 1.462663544675207428e+00
1.931034482758620925e+03 1.379310344827586334e+02 1.601480967664679067e+00
2.000000000000000000e+03 1.379310344827586334e+02 1.740482771853937738e+00

0.000000000000000000e+00 1.724137931034482847e+02 4.556859209629257612e-01
6.896551724137931672e+01 1.724137931034482847e+02 4.244784063231430982e-01
1.379310344827586334e+02 1.724137931034482847e+02 3.954827540330002056e-01
2.068965517241379644e+02 1.724137931034482847e+02 3.685976123671240723e-01
2.758620689655172669e+02 1.724137931034482847e+02 3.417013197594711005e-01
3.448275862068965694e+02 1.724137931034482847e+02 3.163074441417638716e-01
4.137931034482759287e+02 1.724137931034482847e+02 2.976819376596301359e-01
4.827586206896552312e+02 1.724137931034482847e+02 2.840244930950276414e-01
5.517241379310345337e+02 1.724137931034482847e+02 2.741148816967519108e-01
6.206896551724138362e+02 1.724137931034482847e+02 2.678599285829809107e-01
6.896551724137931387e+02 1.724137931034482847e+02 2.633446417492304459e-01
7.586206896551724412e+02 1.724137931034482847e+02 2.597816662830853551e-01
8.275862068965518574e+02 1.724137931034482847e+02 2.584204099266254606e-01
8.965517241379311599e+02 1.724137931034482847e+02 2.581124068717278730e-01
9.655172413793104624e+02 1.724137931034482847e+02 2.584345352221821823e-01
1.034482758620689765e+03 1.724137931034482847e+02 2.595951242416807969e-01
1.103448275862069067e+03 1.724137931034482847e+02 2.655021612852057622e-01
1.172413793103448370e+03 1.724137931034482847e+02 2.965301168903777262e-01
1.241379310344827672e+03 1.724137931034482847e+02 3.663438857432341766e-01
1.310344827586206975e+03 1.724137931034482847e+02 4.640451169471784820e-01
1.379310344827586277e+03 1.724137931034482847e+02 5.769205359718121429e-01
1.448275862068965580e+03 1.724137931034482847e+02 6.996518709629245825e-01
1.517241379310344882e+03 1.724137931034482847e+02 8.292571793704134331e-01
1.586206896551724185e+03 1.724137931034482847e+02 9.613958358098028123e-01
1.655172413793103715e+03 1.724137931034482847e+02 1.095222120762673779e+00
1.724137931034483017e+03 1.724137931034482847e+02 1.230120046162705094e+00
1.793103448275862320e+03 1.724137931034482847e+02 1.366059817340834703e+00
1.862068965517241622e+03 1.724137931034482847e+02 1.502935808227886083e+00
1.931034482758620925e+03 1.724137931034482847e+02 1.640577449019017475e+00
2.000000000000000000e+03 1.724137931034482847e+02 1.778842581138688539e+00

0.000000000000000000e+00 2.068965517241379644e+02 4.667201763949106463e-01
6.896551724137931672e+01 2.068965517241379644e+02 4.353603816486583677e-01
1.379310344827586334e+02 2.068965517241379644e+02 4.061631089047049725e-01
2.068965517241379644e+02 2.068965517241379644e+02 3.794096588007725424e-01
2.758620689655172669e+02 2.068965517241379644e+02 3.547460190658700552e-01
3.448275862068965694e+02 2.068965517241379644e+02 3.304218289414128096e-01
4.137931034482759287e+02 2.068965517241379644e+02 3.088395874731384438e-01
4.827586206896552312e+02 2.068965517241379644e+02 2.951826870802385372e-01
5.517241379310345337e+02 2.068965517241379644e+02 2.819699484548790491e-01
6.206896551724138362e+02 2.068965517241379644e+02 2.749615490316512645e-01
6.896551724137931387e+02 2.068965517241379644e+02 2.678444252810063264e-01
7.586206896551724412e+02 2.068965517241379644e+02 2.644892549039243312e-01
8.275862068965518574e+02 2.068965517241379644e+02 2.633476323836150268e-01
8.965517241379311599e+02 2.068965517241379644e+02 2.633633596706644320e-01
9.655172413793104624e+02 2.068965517241379644e+02 2.645707940185034746e-01
1.034482758620689765e+03 2.068965517241379644e+02 2.684925943818659566e-01
1.103448275862069067e+03 2.068965517241379644e+02 2.862880696854856466e-01
1.172413793103448370e+03 2.068965517241379644e+02 3.344105197352508774e-01
1.241379310344827672e+03 2.068965517241379644e+02 4.148222608965219660e-01
1.310344827586206975e+03 2.068965517241379644e+02 5.167476763708868104e-01
1.379310344827586277e+03 2.068965517241379644e+02 6.317857214221873630e-01
1.448275862068965580e+03 2.068965517241379644e+02 7.538627471832625160e-01
1.517241379310344882e+03 2.068965517241379644e+02 8.797259738598119938e-01
1.586206896551724185e+03 2.068965517241379644e+02 1.008904439293373256e+00
1.655172413793103715e+03 2.068965517241379644e+02 1.141299934288109164e+00
1.724137931034483017e+03 2.068965517241379644e+02 1.275798520073572639e+00
1.793103448275862320e+03 2.068965517241379644e+02 1.411333889001014308e+00
1.862068965517241622e+03 2.068965517241379644e+02 1.547791587270977764e+00
1.931034482758620925e+03 2.068965517241379644e+02 1.685059600342189601e+00
2.000000000000000000e+03 2.068965517241379644e+02 1.822831238171297219e+00

0.000000000000000000e+00 2.413793103448276156e+02 4.836528559062900356e-01
6.896551724137931672e+01 2.413793103448276156e+02 4.521946742920621154e-01
1.379310344827586334e+02 2.413793103448276156e+02 4.227821025233362562e-01
2.068965517241379644e+02 2.413793103448276156e+02 3.957540627143132372e-01
2.758620689655172669e+02 2.413793103448276156e+02 3.713182523376323818e-01
3.448275862068965694e+02 2.413793103448276156e+02 3.486707930446523718e-01
4.137931034482759287e+02 2.413793103448276156e+02 3.266854848059947969e-01
4.827586206896552312e+02 2.413793103448276156e+02 3.084306421395199838e-01
5.517241379310345337e+02 2.413793103448276156e+02 2.953483817564099834e-01
6.206896551724138362e+02 2.413793103448276156e+02 2.866543273793336621e-01
6.896551724137931387e+02 2.413793103448276156e+02 2.808726036421578254e-01
7.586206896551724412e+02 2.413793103448276156e+02 2.779419179837903098e-01
8.275862068965518574e+02 2.413793103448276156e+02 2.769025882048438136e-01
8.965517241379311599e+02 2.413793103448276156e+02 2.776281285720550995e-01
9.655172413793104624e+02 2.413793103448276156e+02 2.808785407130654499e-01
1.034482758620689765e+03 2.413793103448276156e+02 2.907814012761106293e-01
1.103448275862069067e+03 2.413793103448276156e+02 3.234991040580497690e-01
1.172413793103448370e+03 2.413793103448276156e+02 3.873388409621678630e-01
1.241379310344827672e+03 2.413793103448276156e+02 4.757084791472224183e-01
1.310344827586206975e+03 2.413793103448276156e+02 5.791753346048289508e-01
1.379310344827586277e+03 2.413793103448276156e+02 6.920920379671831046e-01
1.448275862068965580e+03 2.413793103448276156e+02 8.119290969857293483e-01
1.517241379310344882e+03 2.413793103448276156e+02 9.363952799739934107e-01
1.586206896551724185e+03 2.413793103448276156e+02 1.064546247380960597e+00
1.655172413793103715e+03 2.413793103448276156e+02 1.194592049221434138e+00
1.724137931034483017e+03 2.413793103448276156e+02 1.326594924629781680e+00
1.793103448275862320e+03 2.413793103448276156e+02 1.460584093082730295e+00
1.862068965517241622e+03 2.413793103448276156e+02 1.596550502994120491e+00
1.931034482758620925e+03 2.413793103448276156e+02 1.733465792804693928e+00
2.000000000000000000e+03 2.413793103448276156e+02 1.870751354128511679e+00

0.000000000000000000e+00 2.758620689655172669e+02 5.069291771988728712e-01
6.896551724137931672e+01 2.758620689655172669e+02 4.755247651033329137e-01
1.379310344827586334e+02 2.758620689655172669e+02 4.460416699215669079e-01
2.068965517241379644e+02 2.758620689655172669e+02 4.195293766357378051e-01
2.758620689655172669e+02 2.758620689655172669e+02 3.965599021719231621e-01
3.448275862068965694e+02 2.758620689655172669e+02 3.745474941764549981e-01
4.137931034482759287e+02 2.758620689655172669e+02 3.536170540213578461e-01
4.827586206896552312e+02 2.758620689655172669e+02 3.332652024982192818e-01
5.517241379310345337e+02 2.758620689655172669e+02 3.187688367724889615e-01
6.206896551724138362e+02 2.758620689655172669e+02 3.059809877270789347e-01
6.896551724137931387e+02 2.758620689655172669e+02 3.000096581791858452e-01
7.586206896551724412e+02 2.758620689655172669e+02 2.973125279339905447e-01
8.275862068965518574e+02 2.758620689655172669e+02 2.958310298737518163e-01
8.965517241379311599e+02 2.758620689655172669e+02 2.986098816319924243e-01
9.655172413793104624e+02 2.758620689655172669e+02 3.077416403670079625e-01
1.034482758620689765e+03 2.758620689655172669e+02 3.324562582405072853e-01
1.103448275862069067e+03 2.758620689655172669e+02 3.823438748496963968e-01
1.172413793103448370e+03 2.758620689655172669e+02 4.553659368203168967e-01
1.241379310344827672e+03 2.758620689655172669e+02 5.451413215992316763e-01
1.310344827586206975e+03 2.758620689655172669e+02 6.472651856693331096e-01
1.379310344827586277e+03 2.758620689655172669e+02 7.579974088868851601e-01
1.448275862068965580e+03 2.758620689655172669e+02 8.757097932668036488e-01
1.517241379310344882e+03 2.758620689655172669e+02 9.985727613397411551e-01
1.586206896551724185e+03 2.758620689655172669e+02 1.124766090502268279e+00
1.655172413793103715e+03 2.758620689655172669e+02 1.253620571680522877e+00
1.724137931034483017e+03 2.758620689655172669e+02 1.384893065272687185e+00
1.793103448275862320e+03 2.758620689655172669e+02 1.517258013564712460e+00
1.862068965517241622e+03 2.758620689655172669e+02 1.650748183228942123e+00
1.931034482758620925e+03 2.758620689655172669e+02 1.785396518945457700e+00
2.000000000000000000e+03 2.758620689655172669e+02 1.921786904438173238e+00

0.000000000000000000e+00 3.103448275862069181e+02 5.394056298527390991e-01
6.896551724137931672e+01 3.103448275862069181e+02 5.084407490860467504e-01
1.379310344827586334e+02 3.103448275862069181e+02 4.792421414909168176e-01
2.068965517241379644e+02 3.103448275862069181e+02 4.520918462847926533e-01
2.758620689655172669e+02 3.103448275862069181e+02 4.273034512857603051e-01
3.448275862068965694e+02 3.103448275862069181e+02 4.051601913704507285e-01
4.137931034482759287e+02 3.103448275862069181e+02 3.853945509656460100e-01
4.827586206896552312e+02 3.103448275862069181e+02 3.652818126455545378e-01
5.517241379310345337e+02 3.103448275862069181e+02 3.471281540671221078e-01
6.206896551724138362e+02 3.103448275862069181e+02 3.347327653394013280e-01
6.896551724137931387e+02 3.103448275862069181e+02 3.268343030347988232e-01
7.586206896551724412e+02 3.103448275862069181e+02 3.247956280483186298e-01
8.275862068965518574e+02 3.103448275862069181e+02 3.269916318401509536e-01
8.965517241379311599e+02 3.103448275862069181e+02 3.359998919404151296e-01
9.655172413793104624e+02 3.103448275862069181e+02 3.559194111187982679e-01
1.034482758620689765e+03 3.103448275862069181e+02 3.948214568530110657e-01
1.103448275862069067e+03 3.103448275862069181e+02 4.532862462007055671e-01
1.172413793103448370e+03 3.103448275862069181e+02 5.290272386976628827e-01
1.241379310344827672e+03 3.103448275862069181e+02 6.190159590210265739e-01
1.310344827586206975e+03 3.103448275862069181e+02 7.202141911373589611e-01
1.379310344827586277e+03 3.103448275862069181e+02 8.299204759144414023e-01
1.448275862068965580e+03 3.103448275862069181e+02 9.458851468603461932e-01
1.517241379310344882e+03 3.103448275862069181e+02 1.066499312587740889e+00
1.586206896551724185e+03 3.103448275862069181e+02 1.190919911965752975e+00
1.655172413793103715e+03 3.103448275862069181e+02 1.318117097790935777e+00
1.724137931034483017e+03 3.103448275862069181e+02 1.446947304121192657e+00
1.793103448275862320e+03 3.103448275862069181e+02 1.577991671973860033e+00
1.862068965517241622e+03 3.103448275862069181e+02 1.710765871026701967e+00
1.931034482758620925e+03 3.103448275862069181e+02 1.844419275468715202e+00
2.000000000000000000e+03 3.103448275862069181e+02 1.978688522808814243e+00

0.000000000000000000e+00 3.448275862068965694e+02 5.731219969455918495e-01
6.896551724137931672e+01 3.448275862068965694e+02 5.431485627121664939e-01
1.379310344827586334e+02 3.448275862068965694e+02 5.148990327342549689e-01
2.068965517241379644e+02 3.448275862068965694e+02 4.886195219573049031e-01
2.758620689655172669e+02 3.448275862068965694e+02 4.645827517898213910e-01
3.448275862068965694e+02 3.448275862068965694e+02 4.430753625785113226e-01
4.137931034482759287e+02 3.448275862068965694e+02 4.241629874972475123e-01
4.827586206896552312e+02 3.448275862068965694e+02 4.046824595477206965e-01
5.517241379310345337e+02 3.448275862068965694e+02 3.868413051407544323e-01
6.206896551724138362e+02 3.448275862068965694e+02 3.746774055928581704e-01
6.896551724137931387e+02 3.448275862068965694e+02 3.679922366874793793e-01
7.586206896551724412e+02 3.448275862068965694e+02 3.675966630736836049e-01
8.275862068965518574e+02 3.448275862068965694e+02 3.755909871970666281e-01
8.965517241379311599e+02 3.448275862068965694e+02 3.933246910843331556e-01
9.655172413793104624e+02 3.448275862068965694e+02 4.235919781580013699e-01
1.034482758620689765e+03 3.448275862068965694e+02 4.697165379361011861e-01
1.103448275862069067e+03 3.448275862068965694e+02 5.313107618273924526e-01
1.172413793103448370e+03 3.448275862068965694e+02 6.085761686849170404e-01
1.241379310344827672e+03 3.448275862068965694e+02 6.984949582433735982e-01
1.310344827586206975e+03 3.448275862068965694e+02 7.985083042634842920e-01
1.379310344827586277e+03 3.448275862068965694e+02 9.064286433313842872e-01
1.448275862068965580e+03 3.448275862068965694e+02 1.020442010022437174e+00
1.517241379310344882e+03 3.448275862068965694e+02 1.139091445351900989e+00
1.586206896551724185e+03 3.448275862068965694e+02 1.261323543468770181e+00
1.655172413793103715e+03 3.448275862068965694e+02 1.386549537525334053e+00
1.724137931034483017e+03 3.448275862068965694e+02 1.514517623001440327e+00
1.793103448275862320e+03 3.448275862068965694e+02 1.643801342818597355e+00
1.862068965517241622e+03 3.448275862068965694e+02 1.774533526885782919e+00
1.931034482758620925e+03 3.448275862068965694e+02 1.906771213054016423e+00
2.000000000000000000e+03 3.448275862068965694e+02 2.040064962657599956e+00

0.000000000000000000e+00 3.793103448275862206e+02 6.098511409781972592e-01
6.896551724137931672e+01 3.793103448275862206e+02 5.810679570781508430e-01
1.379310344827586334e+02 3.793103448275862206e+02 5.540213345006385071e-01
2.068965517241379644e+02 3.793103448275862206e+02 5.289421956799114088e-01
2.758620689655172669e+02 3.793103448275862206e+02 5.060905292142996448e-01
3.448275862068965694e+02 3.793103448275862206e+02 4.857597509094343513e-01
4.137931034482759287e+02 3.793103448275862206e+02 4.670976199251830052e-01
4.827586206896552312e+02 3.793103448275862206e+02 4.499785632843825156e-01
5.517241379310345337e+02 3.793103448275862206e+02 4.360872232135315496e-01
6.206896551724138362e+02 3.793103448275862206e+02 4.264724914465937711e-01
6.896551724137931387e+02 3.793103448275862206e+02 4.241841248812264209e-01
7.586206896551724412e+02 3.793103448275862206e+02 4.288491098096584575e-01
8.275862068965518574e+02 3.793103448275862206e+02 4.418873625579588515e-01
8.965517241379311599e+02 3.793103448275862206e+02 4.645780885297816076e-01
9.655172413793104624e+02 3.793103448275862206e+02 5.011856172974256118e-01
1.034482758620689765e+03 3.793103448275862206e+02 5.523704446217223563e-01
1.103448275862069067e+03 3.793103448275862206e+02 6.174641114518626406e-01
1.172413793103448370e+03 3.793103448275862206e+02 6.952822461781235086e-01
1.241379310344827672e+03 3.793103448275862206e+02 7.835943504479990773e-01
1.310344827586206975e+03 3.793103448275862206e+02 8.819244113708444299e-01
1.379310344827586277e+03 3.793103448275862206e+02 9.878130068542054776e-01
1.448275862068965580e+03 3.793103448275862206e+02 1.099630779553935511e+00
1.517241379310344882e+03 3.793103448275862206e+02 1.216128432011961413e+00
1.586206896551724185e+03 3.793103448275862206e+02 1.336304014465967693e+00
1.655172413793103715e+03 3.793103448275862206e+02 1.459415049847194723e+00
1.724137931034483017e+03 3.793103448275862206e+02 1.585013608796551843e+00
1.793103448275862320e+03 3.793103448275862206e+02 1.713028001296208691e+00
1.862068965517241622e+03 3.793103448275862206e+02 1.842501963274462140e+00
1.931034482758620925e+03 3.793103448275862206e+02 1.973008028506853195e+00
2.000000000000000000e+03 3.793103448275862206e+02 2.104667269753706549e+00

0.000000000000000000e+00 4.137931034482759287e+02 6.496847584570137890e-01
6.896551724137931672e+01 4.137931034482759287e+02 6.222578988360162322e-01
1.379310344827586334e+02 4.137931034482759287e+02 5.966330951731915189e-01
2.068965517241379644e+02 4.137931034482759287e+02 5.730639687610845634e-01
2.758620689655172669e+02 4.137931034482759287e+02 5.518659019075725647e-01
3.448275862068965694e+02 4.137931034482759287e+02 5.334112237017402114e-01
4.137931034482759287e+02 4.137931034482759287e+02 5.152360365108719087e-01
4.827586206896552312e+02 4.137931034482759287e+02 5.020986918222177797e-01
5.517241379310345337e+02 4.137931034482759287e+02 4.947214446035440583e-01
6.206896551724138362e+02 4.137931034482759287e+02 4.908129237576012716e-01
6.896551724137931387e+02 4.137931034482759287e+02 4.915210542917526348e-01
7.586206896551724412e+02 4.137931034482759287e+02 4.986883631744500334e-01
8.275862068965518574e+02 4.137931034482759287e+02 5.164458968637988256e-01
8.965517241379311599e+02 4.137931034482759287e+02 5.453386870530707586e-01
9.655172413793104624e+02 4.137931034482759287e+02 5.861575388098293482e-01
1.034482758620689765e+03 4.137931034482759287e+02 6.407272206907644874e-01
1.103448275862069067e+03 4.137931034482759287e+02 7.073166051344415006e-01
1.172413793103448370e+03 4.137931034482759287e+02 7.851880664640212837e-01
1.241379310344827672e+03 4.137931034482759287e+02 8.732783705579392208e-01
1.310344827586206975e+03 4.137931034482759287e+02 9.700728396475114534e-01
1.379310344827586277e+03 4.137931034482759287e+02 1.073320545862909814e+00
1.448275862068965580e+03 4.137931034482759287e+02 1.182853441072200029e+00
1.517241379310344882e+03 4.137931034482759287e+02 1.297167491798245198e+00
1.586206896551724185e+03 4.137931034482759287e+02 1.415240264640071022e+00
1.655172413793103715e+03 4.137931034482759287e+02 1.536351682413643616e+00
1.724137931034483017e+03 4.137931034482759287e+02 1.659954608631117656e+00
1.793103448275862320e+03 4.137931034482759287e+02 1.785696335893167674e+00
1.862068965517241622e+03 4.137931034482759287e+02 1.913555414402212884e+00
1.931034482758620925e+03 4.137931034482759287e+02 2.043089858017012261e+00
2.000000000000000000e+03 4.137931034482759287e+02 2.173273494362731206e+00

0.000000000000000000e+00 4.482758620689655800e+02 6.931453813369978789e-01
6.896551724137931672e+01 4.482758620689655800e+02 6.673694260738638473e-01
1.379310344827586334e+02 4.482758620689655800e+02 6.435955926218260847e-01
2.068965517241379644e+02 4.482758620689655800e+02 6.221813760512393543e-01
2.758620689655172669e+02 4.482758620689655800e+02 6.035822413405336206e-01
3.448275862068965694e+02 4.482758620689655800e+02 5.866928252012549860e-01
4.137931034482759287e+02 4.482758620689655800e+02 5.726668879009004787e-01
4.827586206896552312e+02 4.482758620689655800e+02 5.646982795058190785e-01
5.517241379310345337e+02 4.482758620689655800e+02 5.619419871234652142e-01
6.206896551724138362e+02 4.482758620689655800e+02 5.624425176678885530e-01
6.896551724137931387e+02 4.482758620689655800e+02 5.662687399193959692e-01
7.586206896551724412e+02 4.482758620689655800e+02 5.774116219221766544e-01
8.275862068965518574e+02 4.482758620689655800e+02 5.981257045069606759e-01
8.965517241379311599e+02 4.482758620689655800e+02 6.323741815456686011e-01
9.655172413793104624e+02 4.482758620689655800e+02 6.779489726712695230e-01
1.034482758620689765e+03 4.482758620689655800e+02 7.334526726652005335e-01
1.103448275862069067e+03 4.482758620689655800e+02 8.003460609311086049e-01
1.172413793103448370e+03 4.482758620689655800e+02 8.778415336965728066e-01
1.241379310344827672e+03 4.482758620689655800e+02 9.648041950217898233e-01
1.310344827586206975e+03 4.482758620689655800e+02 1.059984086693061434e+00
1.379310344827586277e+03 4.482758620689655800e+02 1.162005577212356533e+00
1.448275862068965580e+03 4.482758620689655800e+02 1.269618159327297713e+00
1.517241379310344882e+03 4.482758620689655800e+02 1.381234826629000656e+00
1.586206896551724185e+03 4.482758620689655800e+02 1.497139260349120704e+00
1.655172413793103715e+03 4.482758620689655800e+02 1.616325989987039025e+00
1.724137931034483017e+03 4.482758620689655800e+02 1.738099817322061869e+00
1.793103448275862320e+03 4.482758620689655800e+02 1.862037531687321890e+00
1.862068965517241622e+03 4.482758620689655800e+02 1.987851950789962574e+00
1.931034482758620925e+03 4.482758620689655800e+02 2.115522258368215613e+00
2.000000000000000000e+03 4.482758620689655800e+02 2.244864093079211642e+00

0.000000000000000000e+00 4.827586206896552312e+02 7.408347477016214988e-01
6.896551724137931672e+01 4.827586206896552312e+02 7.172698831289263666e-01
1.379310344827586334e+02 4.827586206896552312e+02 6.961210703984668235e-01
2.068965517241379644e+02 4.827586206896552312e+02 6.778398872856751245e-01
2.758620689655172669e+02 4.827586206896552312e+02 6.623401177122599792e-01
3.448275862068965694e+02 4.827586206896552312e+02 6.486947205683651907e-01
4.137931034482759287e+02 4.827586206896552312e+02 6.384476536520278245e-01
4.827586206896552312e+02 4.827586206896552312e+02 6.342855747690814283e-01
5.517241379310345337e+02 4.827586206896552312e+02 6.340025407137688251e-01
6.206896551724138362e+02 4.827586206896552312e+02 6.379091858138724591e-01
6.896551724137931387e+02 4.827586206896552312e+02 6.467043998683708050e-01
7.586206896551724412e+02 4.827586206896552312e+02 6.624539785221703614e-01
8.275862068965518574e+02 4.827586206896552312e+02 6.878966952299919724e-01
8.965517241379311599e+02 4.827586206896552312e+02 7.245317710187544336e-01
9.655172413793104624e+02 4.827586206896552312e+02 7.725375643466672049e-01
1.034482758620689765e+03 4.827586206896552312e+02 8.302252164091618036e-01
1.103448275862069067e+03 4.827586206896552312e+02 8.968554177381243830e-01
1.172413793103448370e+03 4.827586206896552312e+02 9.730997829617969996e-01
1.241379310344827672e+03 4.827586206896552312e+02 1.058796442978822583e+00
1.310344827586206975e+03 4.827586206896552312e+02 1.152299879914279845e+00
1.379310344827586277e+03 4.827586206896552312e+02 1.252411196416439054e+00
1.448275862068965580e+03 4.827586206896552312e+02 1.358019823955771699e+00
1.517241379310344882e+03 4.827586206896552312e+02 1.468192576319069520e+00
1.586206896551724185e+03 4.827586206896552312e+02 1.582198502888374492e+00
1.655172413793103715e+03 4.827586206896552312e+02 1.698863755918034402e+00
1.724137931034483017e+03 4.827586206896552312e+02 1.818659684341300320e+00
1.793103448275862320e+03 4.827586206896552312e+02 1.940896098889610011e+00
1.862068965517241622e+03 4.827586206896552312e+02 2.065060388925562762e+00
1.931034482758620925e+03 4.827586206896552312e+02 2.190909430753164244e+00
2.000000000000000000e+03 4.827586206896552312e+02 2.318406346140319485e+00

0.000000000000000000e+00 5.172413793103448825e+02 7.936841704704806766e-01
6.896551724137931672e+01 5.172413793103448825e+02 7.730845447404484094e-01
1.379310344827586334e+02 5.172413793103448825e+02 7.553048725195582458e-01
2.068965517241379644e+02 5.172413793103448825e+02 7.405851955193630820e-01
2.758620689655172669e+02 5.172413793103448825e+02 7.271165737088743919e-01
3.448275862068965694e+02 5.172413793103448825e+02 7.158640564176182997e-01
4.137931034482759287e+02 5.172413793103448825e+02 7.095097907431491269e-01
4.827586206896552312e+02 5.172413793103448825e+02 7.075582056150210297e-01
5.517241379310345337e+02 5.172413793103448825e+02 7.099134131363480371e-01
6.206896551724138362e+02 5.172413793103448825e+02 7.177980741982363799e-01
6.896551724137931387e+02 5.172413793103448825e+02 7.320739979062456104e-01
7.586206896551724412e+02 5.172413793103448825e+02 7.531991831368948231e-01
8.275862068965518574e+02 5.172413793103448825e+02 7.827190673903129392e-01
8.965517241379311599e+02 5.172413793103448825e+02 8.207017086482898405e-01
9.655172413793104624e+02 5.172413793103448825e+02 8.698703701941059574e-01
1.034482758620689765e+03 5.172413793103448825e+02 9.282596292990678011e-01
1.103448275862069067e+03 5.172413793103448825e+02 9.956212213216447671e-01
1.172413793103448370e+03 5.172413793103448825e+02 1.071408112141537305e+00
1.241379310344827672e+03 5.172413793103448825e+02 1.155062877818124223e+00
1.310344827586206975e+03 5.172413793103448825e+02 1.246825924703157895e+00
1.379310344827586277e+03 5.172413793103448825e+02 1.345073108038699061e+00
1.448275862068965580e+03 5.172413793103448825e+02 1.448710338400597708e+00
1.517241379310344882e+03 5.172413793103448825e+02 1.556877209174913457e+00
1.586206896551724185e+03 5.172413793103448825e+02 1.668877837609662906e+00
1.655172413793103715e+03 5.172413793103448825e+02 1.784160486772096377e+00
1.724137931034483017e+03 5.172413793103448825e+02 1.902247449584691052e+00
1.793103448275862320e+03 5.172413793103448825e+02 2.022164314199483393e+00
1.862068965517241622e+03 5.172413793103448825e+02 2.144505837420518368e+00
1.931034482758620925e+03 5.172413793103448825e+02 2.268792987331230915e+00
2.000000000000000000e+03 5.172413793103448825e+02 2.394623517867875861e+00

0.000000000000000000e+00 5.517241379310345337e+02 8.524913454880336250e-01
6.896551724137931672e+01 5.517241379310345337e+02 8.351936896894307516e-01
1.379310344827586334e+02 5.517241379310345337e+02 8.206464630063253773e-01
2.068965517241379644e+02 5.517241379310345337e+02 8.070768140796925616e-01
2.758620689655172669e+02 5.517241379310345337e+02 7.964544477793445987e-01
3.448275862068965694e+02 5.517241379310345337e+02 7.872025496463229688e-01
4.137931034482759287e+02 5.517241379310345337e+02 7.836692499210611285e-01
4.827586206896552312e+02 5.517241379310345337e+02 7.843866204432726752e-01
5.517241379310345337e+02 5.517241379310345337e+02 7.902736702645288824e-01
6.206896551724138362e+02 5.517241379310345337e+02 8.024236780481759368e-01
6.896551724137931387e+02 5.517241379310345337e+02 8.215132644465499290e-01
7.586206896551724412e+02 5.517241379310345337e+02 8.474821385540048935e-01
8.275862068965518574e+02 5.517241379310345337e+02 8.803452541660196085e-01
8.965517241379311599e+02 5.517241379310345337e+02 9.210132615400223877e-01
9.655172413793104624e+02 5.517241379310345337e+02 9.694332677960795230e-01
1.034482758620689765e+03 5.517241379310345337e+02 1.028025770974707376e+00
1.103448275862069067e+03 5.517241379310345337e+02 1.095268413351933257e+00
1.172413793103448370e+03 5.517241379310345337e+02 1.170828059225180962e+00
1.241379310344827672e+03 5.517241379310345337e+02 1.253961712911832560e+00
1.310344827586206975e+03 5.517241379310345337e+02 1.343497929471138885e+00
1.379310344827586277e+03 5.517241379310345337e+02 1.439684925201203614e+00
1.448275862068965580e+03 5.517241379310345337e+02 1.541434126727754483e+00
1.517241379310344882e+03 5.517241379310345337e+02 1.647677593414339725e+00
1.586206896551724185e+03 5.517241379310345337e+02 1.757744074945455148e+00
1.655172413793103715e+03 5.517241379310345337e+02 1.871105611831076265e+00
1.724137931034483017e+03 5.517241379310345337e+02 1.987330997640636587e+00
1.793103448275862320e+03 5.517241379310345337e+02 2.106039015503629042e+00
1.862068965517241622e+03 5.517241379310345337e+02 2.226882663171356747e+00
1.931034482758620925e+03 5.517241379310345337e+02 2.349026492064319349e+00
2.000000000000000000e+03 5.517241379310345337e+02 2.473141411362741682e+00

0.000000000000000000e+00 5.862068965517241850e+02 9.168680673429946415e-01
6.896551724137931672e+01 5.862068965517241850e+02 9.023303907009931901e-01
1.379310344827586334e+02 5.862068965517241850e+02 8.894704643282218548e-01
2.068965517241379644e+02 5.862068965517241850e+02 8.776397798259610861e-01
2.758620689655172669e+02 5.862068965517241850e+02 8.680399799653167880e-01
3.448275862068965694e+02 5.862068965517241850e+02 8.618641945487557354e-01
4.137931034482759287e+02 5.862068965517241850e+02 8.611785820973334449e-01
4.827586206896552312e+02 5.862068965517241850e+02 8.652768895491271817e-01
5.517241379310345337e+02 5.862068965517241850e+02 8.750281007036597725e-01
6.206896551724138362e+02 5.862068965517241850e+02 8.911953022811972547e-01
6.896551724137931387e+02 5.862068965517241850e+02 9.142299594200286039e-01
7.586206896551724412e+02 5.862068965517241850e+02 9.439997982135753807e-01
8.275862068965518574e+02 5.862068965517241850e+02 9.799461240547092666e-01
8.965517241379311599e+02 5.862068965517241850e+02 1.022312371768269390e+00
9.655172413793104624e+02 5.862068965517241850e+02 1.071200823166569727e+00
1.034482758620689765e+03 5.862068965517241850e+02 1.129292870902793622e+00
1.103448275862069067e+03 5.862068965517241850e+02 1.196178599794972541e+00
1.172413793103448370e+03 5.862068965517241850e+02 1.271089680260371946e+00
1.241379310344827672e+03 5.862068965517241850e+02 1.353389391840189582e+00
1.310344827586206975e+03 5.862068965517241850e+02 1.442253334711782964e+00
1.379310344827586277e+03 5.862068965517241850e+02 1.536460064027049599e+00
1.448275862068965580e+03 5.862068965517241850e+02 1.635929178587073984e+00
1.517241379310344882e+03 5.862068965517241850e+02 1.740301871155840896e+00
1.586206896551724185e+03 5.862068965517241850e+02 1.848533316689479067e+00
1.655172413793103715e+03 5.862068965517241850e+02 1.960060194565159675e+00
1.724137931034483017e+03 5.862068965517241850e+02 2.074471270319388161e+00
1.793103448275862320e+03 5.862068965517241850e+02 2.191419662681185709e+00
1.862068965517241622e+03 5.862068965517241850e+02 2.310591912719040408e+00
1.931034482758620925e+03 5.862068965517241850e+02 2.431707360377215021e+00
2.000000000000000000e+03 5.862068965517241850e+02 2.554512393802117032e+00

0.000000000000000000e+00 6.206896551724138362e+02 9.852019175685035046e-01
6.896551724137931672e+01 6.206896551724138362e+02 9.725100325746884877e-01
1.379310344827586334e+02 6.206896551724138362e+02 9.598148103005263998e-01
2.068965517241379644e+02 6.206896551724138362e+02 9.498120913665822895e-01
2.758620689655172669e+02 6.206896551724138362e+02 9.424522253040076292e-01
3.448275862068965694e+02 6.206896551724138362e+02 9.398347273922870171e-01
4.137931034482759287e+02 6.206896551724138362e+02 9.424127814045861751e-01
4.827586206896552312e+02 6.206896551724138362e+02 9.501121829110484862e-01
5.517241379310345337e+02 6.206896551724138362e+02 9.635734804725104574e-01
6.206896551724138362e+02 6.206896551724138362e+02 9.832947151078964554e-01
6.896551724137931387e+02 6.206896551724138362e+02 1.009530620633528386e+00
7.586206896551724412e+02 6.206896551724138362e+02 1.042152427969156525e+00
8.275862068965518574e+02 6.206896551724138362e+02 1.080625199760709032e+00
8.965517241379311599e+02 6.206896551724138362e+02 1.124677242532865495e+00
9.655172413793104624e+02 6.206896551724138362e+02 1.175132488459750268e+00
1.034482758620689765e+03 6.206896551724138362e+02 1.231910709578205365e+00
1.103448275862069067e+03 6.206896551724138362e+02 1.298230146812502150e+00
1.172413793103448370e+03 6.206896551724138362e+02 1.372375109385124414e+00
1.241379310344827672e+03 6.206896551724138362e+02 1.453676735289510358e+00
1.310344827586206975e+03 6.206896551724138362e+02 1.541373584854348833e+00
1.379310344827586277e+03 6.206896551724138362e+02 1.634690890151958564e+00
1.448275862068965580e+03 6.206896551724138362e+02 1.732595243972111509e+00
1.517241379310344882e+03 6.206896551724138362e+02 1.834632557726657343e+00
1.586206896551724185e+03 6.206896551724138362e+02 1.940977628849189118e+00
1.655172413793103715e+03 6.206896551724138362e+02 2.050764495438888169e+00
1.724137931034483017e+03 6.206896551724138362e+02 2.163446840024968232e+00
1.793103448275862320e+03 6.206896551724138362e+02 2.278690749827327444e+00
1.862068965517241622e+03 6.206896551724138362e+02 2.396210359982006821e+00
1.931034482758620925e+03 6.206896551724138362e+02 2.515743492269882697e+00
2.000000000000000000e+03 6.206896551724138362e+02 2.637054226077795605e+00

0.000000000000000000e+00 6.551724137931034875e+02 1.055908369609297015e+00
6.896551724137931672e+01 6.551724137931034875e+02 1.042875853776620287e+00
1.379310344827586334e+02 6.551724137931034875e+02 1.032653806837992905e+00
2.068965517241379644e+02 6.551724137931034875e+02 1.024699107637662143e+00
2.758620689655172669e+02 6.551724137931034875e+02 1.020233857558333845e+00
3.448275862068965694e+02 6.551724137931034875e+02 1.021267660672358746e+00
4.137931034482759287e+02 6.551724137931034875e+02 1.027224431728670950e+00
4.827586206896552312e+02 6.551724137931034875e+02 1.038389511447156410e+00
5.517241379310345337e+02 6.551724137931034875e+02 1.055211076561511918e+00
6.206896551724138362e+02 6.551724137931034875e+02 1.077991372850528817e+00
6.896551724137931387e+02 6.551724137931034875e+02 1.106835047110108272e+00
7.586206896551724412e+02 6.551724137931034875e+02 1.141622703867624544e+00
8.275862068965518574e+02 6.551724137931034875e+02 1.182017738648161842e+00
8.965517241379311599e+02 6.551724137931034875e+02 1.227698243960785751e+00
9.655172413793104624e+02 6.551724137931034875e+02 1.279023625304530398e+00
1.034482758620689765e+03 6.551724137931034875e+02 1.336493382860667101e+00
1.103448275862069067e+03 6.551724137931034875e+02 1.401345235361262986e+00
1.172413793103448370e+03 6.551724137931034875e+02 1.474612841393353024e+00
1.241379310344827672e+03 6.551724137931034875e+02 1.554866709164060445e+00
1.310344827586206975e+03 6.551724137931034875e+02 1.641360926477200888e+00
1.379310344827586277e+03 6.551724137931034875e+02 1.733353818602901386e+00
1.448275862068965580e+03 6.551724137931034875e+02 1.830169775049256486e+00
1.517241379310344882e+03 6.551724137931034875e+02 1.930998518057134739e+00
1.586206896551724185e+03 6.551724137931034875e+02 2.035166789181074520e+00
1.655172413793103715e+03 6.551724137931034875e+02 2.143005385948838271e+00
1.724137931034483017e+03 6.551724137931034875e+02 2.254024884128926765e+00
1.793103448275862320e+03 6.551724137931034875e+02 2.367642839108170971e+00
1.862068965517241622e+03 6.551724137931034875e+02 2.483563207539382756e+00
1.931034482758620925e+03 6.551724137931034875e+02 2.601545212386567663e+00
2.000000000000000000e+03 6.551724137931034875e+02 2.721366444315423294e+00

0.000000000000000000e+00 6.896551724137931387e+02 1.127673458259012218e+00
6.896551724137931672e+01 6.896551724137931387e+02 1.116308392156261320e+00
1.379310344827586334e+02 6.896551724137931387e+02 1.107621487028154883e+00
2.068965517241379644e+02 6.896551724137931387e+02 1.102864758031956605e+00
2.758620689655172669e+02 6.896551724137931387e+02 1.101570188103448089e+00
3.448275862068965694e+02 6.896551724137931387e+02 1.105981463768105355e+00
4.137931034482759287e+02 6.896551724137931387e+02 1.115189499121130634e+00
4.827586206896552312e+02 6.896551724137931387e+02 1.129537180956273090e+00
5.517241379310345337e+02 6.896551724137931387e+02 1.149322583706264389e+00
6.206896551724138362e+02 6.896551724137931387e+02 1.174703408057158116e+00
6.896551724137931387e+02 6.896551724137931387e+02 1.205687579102055373e+00
7.586206896551724412e+02 6.896551724137931387e+02 1.242177326756303657e+00
8.275862068965518574e+02 6.896551724137931387e+02 1.284025097803769055e+00
8.965517241379311599e+02 6.896551724137931387e+02 1.331076069947636720e+00
9.655172413793104624e+02 6.896551724137931387e+02 1.383413638758922426e+00
1.034482758620689765e+03 6.896551724137931387e+02 1.441712859310992911e+00
1.103448275862069067e+03 6.896551724137931387e+02 1.505548921212515490e+00
1.172413793103448370e+03 6.896551724137931387e+02 1.577764166497964915e+00
1.241379310344827672e+03 6.896551724137931387e+02 1.656911053877175632e+00
1.310344827586206975e+03 6.896551724137931387e+02 1.742189463988838671e+00
1.379310344827586277e+03 6.896551724137931387e+02 1.832877478326591314e+00
1.448275862068965580e+03 6.896551724137931387e+02 1.928312466906840550e+00
1.517241379310344882e+03 6.896551724137931387e+02 2.027921196053174668e+00
1.586206896551724185e+03 6.896551724137931387e+02 2.131078143319360851e+00
1.655172413793103715e+03 6.896551724137931387e+02 2.237068884947043479e+00
1.724137931034483017e+03 6.896551724137931387e+02 2.346084984631929160e+00
1.793103448275862320e+03 6.896551724137931387e+02 2.458076057398749015e+00
1.862068965517241622e+03 6.896551724137931387e+02 2.572463840754713793e+00
1.931034482758620925e+03 6.896551724137931387e+02 2.688944286472782608e+00
2.000000000000000000e+03 6.896551724137931387e+02 2.807308200904778950e+00

0.000000000000000000e+00 7.241379310344827900e+02 1.200536239430917806e+00
6.896551724137931672e+01 7.241379310344827900e+02 1.191605943527799250e+00
1.379310344827586334e+02 7.241379310344827900e+02 1.185738291529104593e+00
2.068965517241379644e+02 7.241379310344827900e+02 1.183971681638009033e+00
2.758620689655172669e+02 7.241379310344827900e+02 1.186092707402145896e+00
3.448275862068965694e+02 7.241379310344827900e+02 1.193608899089269926e+00
4.137931034482759287e+02 7.241379310344827900e+02 1.205832820407884309e+00
4.827586206896552312e+02 7.241379310344827900e+02 1.223037488419272512e+00
5.517241379310345337e+02 7.241379310344827900e+02 1.245402563089660797e+00
6.206896551724138362e+02 7.241379310344827900e+02 1.272985280327300739e+00
6.896551724137931387e+02 7.241379310344827900e+02 1.305745591654553284e+00
7.586206896551724412e+02 7.241379310344827900e+02 1.343623106081821561e+00
8.275862068965518574e+02 7.241379310344827900e+02 1.386611299076493609e+00
8.965517241379311599e+02 7.241379310344827900e+02 1.434741004841323164e+00
9.655172413793104624e+02 7.241379310344827900e+02 1.488059493549414691e+00
1.034482758620689765e+03 7.241379310344827900e+02 1.546850254442212691e+00
1.103448275862069067e+03 7.241379310344827900e+02 1.611472146412332940e+00
1.172413793103448370e+03 7.241379310344827900e+02 1.681755112736028845e+00
1.241379310344827672e+03 7.241379310344827900e+02 1.759787534025825551e+00
1.310344827586206975e+03 7.241379310344827900e+02 1.843821485976338659e+00
1.379310344827586277e+03 7.241379310344827900e+02 1.933209235812726190e+00
1.448275862068965580e+03 7.241379310344827900e+02 2.027302183856065199e+00
1.517241379310344882e+03 7.241379310344827900e+02 2.125528191535868139e+00
1.586206896551724185e+03 7.241379310344827900e+02 2.227403561723307668e+00
1.655172413793103715e+03 7.241379310344827900e+02 2.332439196069077347e+00
1.724137931034483017e+03 7.241379310344827900e+02 2.439991006069061719e+00
1.793103448275862320e+03 7.241379310344827900e+02 2.550007482370295619e+00
1.862068965517241622e+03 7.241379310344827900e+02 2.662753624594969892e+00
1.931034482758620925e+03 7.241379310344827900e+02 2.777777041474511321e+00
2.000000000000000000e+03 7.241379310344827900e+02 2.894728287172270154e+00

0.000000000000000000e+00 7.586206896551724412e+02 1.276316543233029011e+00
6.896551724137931672e+01 7.586206896551724412e+02 1.269547530142248304e+00
1.379310344827586334e+02 7.586206896551724412e+02 1.267006617904320231e+00
2.068965517241379644e+02 7.586206896551724412e+02 1.267823581998804849e+00
2.758620689655172669e+02 7.586206896551724412e+02 1.273362854086251605e+00
3.448275862068965694e+02 7.586206896551724412e+02 1.283747918384907871e+00
4.137931034482759287e+02 7.586206896551724412e+02 1.298716351584826789e+00
4.827586206896552312e+02 7.586206896551724412e+02 1.318453919465156332e+00
5.517241379310345337e+02 7.586206896551724412e+02 1.343050352932007474e+00
6.206896551724138362e+02 7.586206896551724412e+02 1.372501353480068298e+00
6.896551724137931387e+02 7.586206896551724412e+02 1.406756384446040009e+00
7.586206896551724412e+02 7.586206896551724412e+02 1.445802876181920160e+00
8.275862068965518574e+02 7.586206896551724412e+02 1.489733032251239653e+00
8.965517241379311599e+02 7.586206896551724412e+02 1.538710801749753943e+00
9.655172413793104624e+02 7.586206896551724412e+02 1.592849762408821146e+00
1.034482758620689765e+03 7.586206896551724412e+02 1.652229056507391380e+00
1.103448275862069067e+03 7.586206896551724412e+02 1.717126868099743797e+00
1.172413793103448370e+03 7.586206896551724412e+02 1.786933227693918269e+00
1.241379310344827672e+03 7.586206896551724412e+02 1.863439091224420530e+00
1.310344827586206975e+03 7.586206896551724412e+02 1.946240894477571981e+00
1.379310344827586277e+03 7.586206896551724412e+02 2.034316320673453138e+00
1.448275862068965580e+03 7.586206896551724412e+02 2.127079398622184758e+00
1.517241379310344882e+03 7.586206896551724412e+02 2.223965299953209573e+00
1.586206896551724185e+03 7.586206896551724412e+02 2.324485088305533687e+00
1.655172413793103715e+03 7.586206896551724412e+02 2.428229054080992544e+00
1.724137931034483017e+03 7.586206896551724412e+02 2.534806016694588493e+00
1.793103448275862320e+03 7.586206896551724412e+02 2.643683257072649617e+00
1.862068965517241622e+03 7.586206896551724412e+02 2.754607960631685781e+00
1.931034482758620925e+03 7.586206896551724412e+02 2.867945785000213910e+00
2.000000000000000000e+03 7.586206896551724412e+02 2.983485919400672426e+00

0.000000000000000000e+00 7.931034482758620925e+02 1.354242648202454768e+00
6.896551724137931672e+01 7.931034482758620925e+02 1.350517147415102981e+00
1.379310344827586334e+02 7.931034482758620925e+02 1.351014843725191428e+00
2.068965517241379644e+02 7.931034482758620925e+02 1.354398157764022947e+00
2.758620689655172669e+02 7.931034482758620925e+02 1.363005474202841238e+00
3.448275862068965694e+02 7.931034482758620925e+02 1.376023694273495135e+00
4.137931034482759287e+02 7.931034482758620925e+02 1.393461565389160439e+00
4.827586206896552312e+02 7.931034482758620925e+02 1.415429112829774239e+00
5.517241379310345337e+02 7.931034482758620925e+02 1.441953299825438739e+00
6.206896551724138362e+02 7.931034482758620925e+02 1.473000313306387588e+00
6.896551724137931387e+02 7.931034482758620925e+02 1.508533997941405858e+00
7.586206896551724412e+02 7.931034482758620925e+02 1.548592415269224309e+00
8.275862068965518574e+02 7.931034482758620925e+02 1.593335398027220684e+00
8.965517241379311599e+02 7.931034482758620925e+02 1.643004411230976070e+00
9.655172413793104624e+02 7.931034482758620925e+02 1.697785439187196488e+00
1.034482758620689765e+03 7.931034482758620925e+02 1.757710990537199480e+00
1.103448275862069067e+03 7.931034482758620925e+02 1.822800428776535142e+00
1.172413793103448370e+03 7.931034482758620925e+02 1.893151522532449560e+00
1.241379310344827672e+03 7.931034482758620925e+02 1.967837974942182377e+00
1.310344827586206975e+03 7.931034482758620925e+02 2.049404275016388777e+00
1.379310344827586277e+03 7.931034482758620925e+02 2.136184437341583475e+00
1.448275862068965580e+03 7.931034482758620925e+02 2.227613984520856238e+00
1.517241379310344882e+03 7.931034482758620925e+02 2.323174235978573865e+00
1.586206896551724185e+03 7.931034482758620925e+02 2.422378431345074468e+00
1.655172413793103715e+03 7.931034482758620925e+02 2.524808506956798038e+00
1.724137931034483017e+03 7.931034482758620925e+02 2.630114950439990107e+00
1.793103448275862320e+03 7.931034482758620925e+02 2.737977698534199700e+00
1.862068965517241622e+03 7.931034482758620925e+02 2.847973957300663272e+00
1.931034482758620925e+03 7.931034482758620925e+02 2.959744196945970351e+00
2.000000000000000000e+03 7.931034482758620925e+02 3.073574405224352990e+00

0.000000000000000000e+00 8.275862068965518574e+02 1.434864988002244379e+00
6.896551724137931672e+01 8.275862068965518574e+02 1.434238251003864706e+00
1.379310344827586334e+02 8.275862068965518574e+02 1.437304958406863564e+00
2.068965517241379644e+02 8.275862068965518574e+02 1.443427165300162685e+00
2.758620689655172669e+02 8.275862068965518574e+02 1.454691135187618167e+00
3.448275862068965694e+02 8.275862068965518574e+02 1.470106119454670957e+00
4.137931034482759287e+02 8.275862068965518574e+02 1.489750309757152946e+00
4.827586206896552312e+02 8.275862068965518574e+02 1.513675233840462431e+00
5.517241379310345337e+02 8.275862068965518574e+02 1.541869545305509126e+00
6.206896551724138362e+02 8.275862068965518574e+02 1.574293900276173108e+00
6.896551724137931387e+02 8.275862068965518574e+02 1.610940453053779642e+00
7.586206896551724412e+02 8.275862068965518574e+02 1.651894617000958743e+00
8.275862068965518574e+02 8.275862068965518574e+02 1.697361209897263690e+00
8.965517241379311599e+02 8.275862068965518574e+02 1.747619231373429116e+00
9.655172413793104624e+02 8.275862068965518574e+02 1.802899808906550660e+00
1.034482758620689765e+03 8.275862068965518574e+02 1.863257482024722522e+00
1.103448275862069067e+03 8.275862068965518574e+02 1.928595193836420529e+00
1.172413793103448370e+03 8.275862068965518574e+02 1.998884346082788310e+00
1.241379310344827672e+03 8.275862068965518574e+02 2.073587906837353945e+00
1.310344827586206975e+03 8.275862068965518574e+02 2.153237783769489155e+00
1.379310344827586277e+03 8.275862068965518574e+02 2.238778369327413476e+00
1.448275862068965580e+03 8.275862068965518574e+02 2.328891841523038853e+00
1.517241379310344882e+03 8.275862068965518574e+02 2.423126663949263460e+00
1.586206896551724185e+03 8.275862068965518574e+02 2.521029429766975749e+00
1.655172413793103715e+03 8.275862068965518574e+02 2.622180865649553105e+00
1.724137931034483017e+03 8.275862068965518574e+02 2.726221665117089632e+00
1.793103448275862320e+03 8.275862068965518574e+02 2.832851409393289277e+00
1.862068965517241622e+03 8.275862068965518574e+02 2.941803172296397317e+00
1.931034482758620925e+03 8.275862068965518574e+02 3.052745648794695121e+00
2.000000000000000000e+03 8.275862068965518574e+02 3.165296244273390514e+00

0.000000000000000000e+00 8.620689655172415087e+02 1.518170616692953390e+00
6.896551724137931672e+01 8.620689655172415087e+02 1.520348047245364542e+00
1.379310344827586334e+02 8.620689655172415087e+02 1.525554375615196356e+00
2.068965517241379644e+02 8.620689655172415087e+02 1.534511162897683523e+00
2.758620689655172669e+02 8.620689655172415087e+02 1.548129203361453543e+00
3.448275862068965694e+02 8.620689655172415087e+02 1.565711740818694020e+00
4.137931034482759287e+02 8.620689655172415087e+02 1.587319390405677044e+00
4.827586206896552312e+02 8.620689655172415087e+02 1.612962839363223155e+00
5.517241379310345337e+02 8.620689655172415087e+02 1.642612706798157296e+00
6.206896551724138362e+02 8.620689655172415087e+02 1.676240329208076085e+00
6.896551724137931387e+02 8.620689655172415087e+02 1.713871890162425915e+00
7.586206896551724412e+02 8.620689655172415087e+02 1.755633268075326825e+00
8.275862068965518574e+02 8.620689655172415087e+02 1.801757423814650760e+00
8.965517241379311599e+02 8.620689655172415087e+02 1.852535850756603875e+00
9.655172413793104624e+02 8.620689655172415087e+02 1.908217038612487482e+00
1.034482758620689765e+03 8.620689655172415087e+02 1.968888591237074825e+00
1.103448275862069067e+03 8.620689655172415087e+02 2.034437251939898328e+00
1.172413793103448370e+03 8.620689655172415087e+02 2.104686581419374480e+00
1.241379310344827672e+03 8.620689655172415087e+02 2.179557636309484181e+00
1.310344827586206975e+03 8.620689655172415087e+02 2.257903109394147734e+00
1.379310344827586277e+03 8.620689655172415087e+02 2.342033562829020976e+00
1.448275862068965580e+03 8.620689655172415087e+02 2.430883023198522341e+00
1.517241379310344882e+03 8.620689655172415087e+02 2.523808241660387530e+00
1.586206896551724185e+03 8.620689655172415087e+02 2.620411269154491851e+00
1.655172413793103715e+03 8.620689655172415087e+02 2.720296785999449796e+00
1.724137931034483017e+03 8.620689655172415087e+02 2.823102169419958507e+00
1.793103448275862320e+03 8.620689655172415087e+02 2.928516566805417831e+00
1.862068965517241622e+03 8.620689655172415087e+02 3.036279977293443011e+00
1.931034482758620925e+03 8.620689655172415087e+02 3.146166414821393253e+00
2.000000000000000000e+03 8.620689655172415087e+02 3.257914933864880513e+00

0.000000000000000000e+00 8.965517241379311599e+02 1.603832925355039629e+00
6.896551724137931672e+01 8.965517241379311599e+02 1.608514439936889806e+00
1.379310344827586334e+02 8.965517241379311599e+02 1.615695271280479961e+00
2.068965517241379644e+02 8.965517241379311599e+02 1.627322283577461670e+00
2.758620689655172669e+02 8.965517241379311599e+02 1.643066335739015837e+00
3.448275862068965694e+02 8.965517241379311599e+02 1.662600762971120583e+00
4.137931034482759287e+02 8.965517241379311599e+02 1.685953419873915671e+00
4.827586206896552312e+02 8.965517241379311599e+02 1.713110187347425262e+00
5.517241379310345337e+02 8.965517241379311599e+02 1.744039111692668564e+00
6.206896551724138362e+02 8.965517241379311599e+02 1.778731821733851692e+00
6.896551724137931387e+02 8.965517241379311599e+02 1.817248737690182026e+00
7.586206896551724412e+02 8.965517241379311599e+02 1.859747820930649720e+00
8.275862068965518574e+02 8.965517241379311599e+02 1.906477525097119763e+00
8.965517241379311599e+02 8.965517241379311599e+02 1.957727098474379535e+00
9.655172413793104624e+02 8.965517241379311599e+02 2.013743391870301380e+00
1.034482758620689765e+03 8.965517241379311599e+02 2.074636201619571629e+00
1.103448275862069067e+03 8.965517241379311599e+02 2.140318751860430524e+00
1.172413793103448370e+03 8.965517241379311599e+02 2.210562989357990116e+00
1.241379310344827672e+03 8.965517241379311599e+02 2.285182857137341372e+00
1.310344827586206975e+03 8.965517241379311599e+02 2.363779608280990985e+00
1.379310344827586277e+03 8.965517241379311599e+02 2.445903118970348622e+00
1.448275862068965580e+03 8.965517241379311599e+02 2.533532677450075710e+00
1.517241379310344882e+03 8.965517241379311599e+02 2.625192707015663096e+00
1.586206896551724185e+03 8.965517241379311599e+02 2.720509388675178553e+00
1.655172413793103715e+03 8.965517241379311599e+02 2.819130902324411547e+00
1.724137931034483017e+03 8.965517241379311599e+02 2.920711759263680651e+00
1.793103448275862320e+03 8.965517241379311599e+02 3.024936482035728069e+00
1.862068965517241622e+03 8.965517241379311599e+02 3.131534368497384424e+00
1.931034482758620925e+03 8.965517241379311599e+02 3.240279054048538221e+00
2.000000000000000000e+03 8.965517241379311599e+02 3.350976925746784740e+00

0.000000000000000000e+00 9.310344827586208112e+02 1.691548153711957436e+00
6.896551724137931672e+01 9.310344827586208112e+02 1.698394640908247544e+00
1.379310344827586334e+02 9.310344827586208112e+02 1.707659602818100142e+00
2.068965517241379644e+02 9.310344827586208112e+02 1.721611414039974086e+00
2.758620689655172669e+02 9.310344827586208112e+02 1.739284283820647259e+00
3.448275862068965694e+02 9.310344827586208112e+02 1.760572459581970062e+00
4.137931034482759287e+02 9.310344827586208112e+02 1.785477457677845825e+00
4.827586206896552312e+02 9.310344827586208112e+02 1.813973742652048582e+00
5.517241379310345337e+02 9.310344827586208112e+02 1.846037586540338005e+00
6.206896551724138362e+02 9.310344827586208112e+02 1.881685438216808892e+00
6.896551724137931387e+02 9.310344827586208112e+02 1.921008856707950185e+00
7.586206896551724412e+02 9.310344827586208112e+02 1.964189432905539379e+00
8.275862068965518574e+02 9.310344827586208112e+02 2.011481679533446254e+00
8.965517241379311599e+02 9.310344827586208112e+02 2.063164258824399244e+00
9.655172413793104624e+02 9.310344827586208112e+02 2.119471713063693308e+00
1.034482758620689765e+03 9.310344827586208112e+02 2.180522386682894886e+00
1.103448275862069067e+03 9.310344827586208112e+02 2.246263121465250645e+00
1.172413793103448370e+03 9.310344827586208112e+02 2.316475622795985068e+00
1.241379310344827672e+03 9.310344827586208112e+02 2.390893230744683517e+00
1.310344827586206975e+03 9.310344827586208112e+02 2.469348466527041097e+00
1.379310344827586277e+03 9.310344827586208112e+02 2.550807398265127812e+00
1.448275862068965580e+03 9.310344827586208112e+02 2.636771922237318933e+00
1.517241379310344882e+03 9.310344827586208112e+02 2.727232760694050295e+00
1.586206896551724185e+03 9.310344827586208112e+02 2.821300305151071885e+00
1.655172413793103715e+03 9.310344827586208112e+02 2.918668605607765532e+00
1.724137931034483017e+03 9.310344827586208112e+02 3.019026478174286154e+00
1.793103448275862320e+03 9.310344827586208112e+02 3.122070599774876332e+00
1.862068965517241622e+03 9.310344827586208112e+02 3.227524797933799316e+00
1.931034482758620925e+03 9.310344827586208112e+02 3.335151938178209985e+00
2.000000000000000000e+03 9.310344827586208112e+02 3.444753910339455327e+00

0.000000000000000000e+00 9.655172413793104624e+02 1.781062922595832543e+00
6.896551724137931672e+01 9.655172413793104624e+02 1.789703675735595301e+00
1.379310344827586334e+02 9.655172413793104624e+02 1.801222254953499302e+00
2.068965517241379644e+02 9.655172413793104624e+02 1.817175066931836280e+00
2.758620689655172669e+02 9.655172413793104624e+02 1.836596830596499252e+00
3.448275862068965694e+02 9.655172413793104624e+02 1.859460136820195952e+00
4.137931034482759287e+02 9.655172413793104624e+02 1.885750094949773414e+00
4.827586206896552312e+02 9.655172413793104624e+02 1.915440136325963216e+00
5.517241379310345337e+02 9.655172413793104624e+02 1.948521516201784376e+00
6.206896551724138362e+02 9.655172413793104624e+02 1.985036427179752705e+00
6.896551724137931387e+02 9.655172413793104624e+02 2.025102781986771738e+00
7.586206896551724412e+02 9.655172413793104624e+02 2.068918087904711101e+00
8.275862068965518574e+02 9.655172413793104624e+02 2.116736020865448875e+00
8.965517241379311599e+02 9.655172413793104624e+02 2.168820171489067139e+00
9.655172413793104624e+02 9.655172413793104624e+02 2.225387757231491292e+00
1.034482758620689765e+03 9.655172413793104624e+02 2.286555653658488563e+00
1.103448275862069067e+03 9.655172413793104624e+02 2.352297175278907027e+00
1.172413793103448370e+03 9.655172413793104624e+02 2.422428639774668824e+00
1.241379310344827672e+03 9.655172413793104624e+02 2.496666645928260486e+00
1.310344827586206975e+03 9.655172413793104624e+02 2.574764940749460607e+00
1.379310344827586277e+03 9.655172413793104624e+02 2.656428603926418663e+00
1.448275862068965580e+03 9.655172413793104624e+02 2.740666754044527309e+00
1.517241379310344882e+03 9.655172413793104624e+02 2.829866215488666459e+00
1.586206896551724185e+03 9.655172413793104624e+02 2.922742770969424697e+00
1.655172413793103715e+03 9.655172413793104624e+02 3.018888639787340011e+00
1.724137931034483017e+03 9.655172413793104624e+02 3.118031850183367037e+00
1.793103448275862320e+03 9.655172413793104624e+02 3.219896306982129364e+00
1.862068965517241622e+03 9.655172413793104624e+02 3.324214290592010901e+00
1.931034482758620925e+03 9.655172413793104624e+02 3.430742623304406269e+00
2.000000000000000000e+03 9.655172413793104624e+02 3.539272503808933656e+00

0.000000000000000000e+00 1.000000000000000000e+03 1.872139602378057210e+00
6.896551724137931672e+01 1.000000000000000000e+03 1.882338172404560250e+00
1.379310344827586334e+02 1.000000000000000000e+03 1.896121156246311612e+00
2.068965517241379644e+02 1.000000000000000000e+03 1.913840062152916133e+00
2.758620689655172669e+02 1.000000000000000000e+03 1.934846318438309343e+00
3.448275862068965694e+02 1.000000000000000000e+03 1.959126158163326359e+00
4.137931034482759287e+02 1.000000000000000000e+03 1.986657291401758174e+00
4.827586206896552312e+02 1.000000000000000000e+03 2.017419577439350409e+00
5.517241379310345337e+02 1.000000000000000000e+03 2.051422787735408093e+00
6.206896551724138362e+02 1.000000000000000000e+03 2.088733436796257337e+00
6.896551724137931387e+02 1.000000000000000000e+03 2.129490408605967389e+00
7.586206896551724412e+02 1.000000000000000000e+03 2.173900527995708654e+00
8.275862068965518574e+02 1.000000000000000000e+03 2.222211741248683925e+00
8.965517241379311599e+02 1.000000000000000000e+03 2.274670404532959100e+00
9.655172413793104624e+02 1.000000000000000000e+03 2.331474714116825719e+00
1.034482758620689765e+03 1.000000000000000000e+03 2.392734283500264070e+00
1.103448275862069067e+03 1.000000000000000000e+03 2.458439184786462839e+00
1.172413793103448370e+03 1.000000000000000000e+03 2.528443170186655653e+00
1.241379310344827672e+03 1.000000000000000000e+03 2.602484281596012750e+00
1.310344827586206975e+03 1.000000000000000000e+03 2.680272607352726322e+00
1.379310344827586277e+03 1.000000000000000000e+03 2.761606193296571643e+00
1.448275862068965580e+03 1.000000000000000000e+03 2.845695244568174243e+00
1.517241379310344882e+03 1.000000000000000000e+03 2.933043548552995539e+00
1.586206896551724185e+03 1.000000000000000000e+03 3.024781993211920650e+00
1.655172413793103715e+03 1.000000000000000000e+03 3.119754751826256722e+00
1.724137931034483017e+03 1.000000000000000000e+03 3.217708481757205696e+00
1.793103448275862320e+03 1.000000000000000000e+03 3.318399399408094474e+00
1.862068965517241622e+03 1.000000000000000000e+03 3.421581475250620397e+00
1.931034482758620925e+03 1.000000000000000000e+03 3.527017172444510962e+00
2.000000000000000000e+03 1.000000000000000000e+03 3.634491255841195922e+00



==> figures/pbp_train_x.txt <==
2.018481194404655241e+02 3.722051620723308929e+01 4.157842617964462306e+00
2.071455923449847205e+02 8.757614125585507736e+01 7.836304770296464994e+00
2.152465931907443633e+02 1.446609177577269918e+02 1.028964804883580086e+01
2.251808658710488658e+02 2.040156251419746809e+02 1.152547953766264754e+01
2.368388136230348948e+02 2.610880261241852622e+02 1.253554549990863620e+01
2.493727946317191311e+02 3.126445854562016962e+02 1.265756757506593999e+01
2.785162051277043815e+02 3.894527471919451500e+02 1.376229621400847236e+01
3.124087732816351490e+02 4.222106653843978279e+02 1.450489317437518366e+01
3.502938867628759567e+02 4.096794570152625852e+02 1.525499412573276459e+01
3.703465744294297224e+02 3.905260640395197811e+02 1.563665906147934948e+01
3.907671416195529446e+02 3.660522908686841674e+02 1.587215841993702270e+01
4.109332836124784762e+02 3.385165463908488732e+02 1.570090800996945291e+01
4.685051904459052707e+02 2.610022340219379657e+02 1.533656523872411981e+01
4.857310720065189571e+02 2.427482890970898950e+02 1.509298399333056295e+01
5.167721365464741439e+02 2.195157837083854702e+02 1.446759367859198164e+01
5.309473868394333067e+02 2.131489827451254939e+02 1.418945141896131190e+01
5.445604417333573792e+02 2.094140837701329474e+02 1.415222975158940244e+01
5.577618129596264680e+02 2.070580648699737765e+02 1.415239963829037606e+01
5.704062601963905763e+02 2.059754156492592188e+02 1.393185993813358436e+01
5.827689886581931660e+02 2.053932142015083286e+02 1.390401640634775049e+01
5.948260841061714927e+02 2.049962601441856691e+02 1.380097983068105805e+01
6.066239202012289979e+02 2.045699749729199084e+02 1.370678808307104646e+01
6.296211538618196073e+02 2.026116051851842315e+02 1.360450933082199754e+01
6.515745513305874965e+02 1.994352875676622716e+02 1.336961585258927698e+01
6.623934929360710839e+02 1.973314028243022449e+02 1.338810196630106475e+01
6.728055961993256915e+02 1.952742123532399603e+02 1.311839828421921084e+01
7.017170011568065320e+02 1.879495637264923573e+02 1.240543982666235934e+01
7.110298865031520563e+02 1.854898344220543152e+02 1.253189592853141221e+01
7.198320161082449431e+02 1.829465422109848873e+02 1.214185688168993238e+01
7.282531160680953235e+02 1.805662551571101346e+02 1.188189318486411139e+01
7.365000813432003497e+02 1.782933844045699061e+02 1.181411008120505812e+01
7.447117749208582609e+02 1.759668980879444575e+02 1.187444011628974749e+01
7.523975121752207542e+02 1.735455822978794060e+02 1.144488427866531310e+01
7.670958657625675414e+02 1.692908794525820326e+02 1.113712602646626237e+01
7.739810097510109017e+02 1.671990731202081122e+02 1.089379131625696573e+01
7.805366796911592928e+02 1.651106981920740111e+02 1.063307456778716187e+01
7.869573399282465971e+02 1.629321489021372145e+02 1.056486269851359339e+01
7.931564797805915532e+02 1.607455864422101399e+02 1.041691463216170632e+01
7.992314124911864610e+02 1.588000974203343674e+02 1.036724991412222607e+01
8.051454404525054542e+02 1.571115565457237153e+02 1.026243029134491280e+01
8.108775930739112709e+02 1.551647121924630142e+02 1.011518753021186967e+01
8.217018322679318771e+02 1.516720722671667261e+02 9.829274648701471051e+00
8.266835170917132700e+02 1.500290936201456304e+02 9.494932298745652588e+00
8.317404287667967537e+02 1.482010219179765897e+02 9.598901687869442867e+00
8.365466497630741287e+02 1.467778051946461915e+02 9.394287945727455735e+00
8.411088043299349692e+02 1.451996023222259566e+02 9.161819055093474162e+00
8.456279402320001282e+02 1.437566095121698311e+02 9.143487839795511718e+00
8.542682885227053475e+02 1.408541063667371986e+02 8.987091600230428412e+00
8.585126277793710869e+02 1.393871203419922153e+02 8.914343678258092041e+00
8.627127153314511361e+02 1.380607606228812472e+02 8.889061032408562824e+00
8.663354334161241468e+02 1.365447956917901422e+02 8.319043891871729102e+00
8.698273988702439965e+02 1.352047162468822421e+02 8.212658007036907293e+00
8.733387325026076269e+02 1.340989971823016447e+02 8.242727816024739695e+00
8.836544139690597603e+02 1.305453029239603495e+02 8.050723794185955740e+00
8.866031160238809434e+02 1.294924101379314152e+02 7.674541826771019259e+00
8.896816843519982285e+02 1.283446806064896180e+02 7.794673892617765887e+00
8.928204741388435650e+02 1.273595785214009197e+02 7.856987849460438156e+00
8.958017582828773584e+02 1.262389949131287494e+02 7.687761589368392379e+00
8.987672536002496599e+02 1.252398670835713546e+02 7.674516200696530177e+00
9.015475762620939122e+02 1.243924079509553735e+02 7.481788339516242559e+00
9.042763408389715778e+02 1.235139810494972181e+02 7.408297290339532992e+00
9.069794779445979884e+02 1.224291313429426111e+02 7.364886586242164412e+00
9.122183183686848906e+02 1.206226581907424560e+02 7.218655841956092445e+00
9.147247518123502914e+02 1.198652610327815324e+02 7.150390883185536950e+00
9.170691877769536404e+02 1.188443841855618928e+02 6.964265052777022902e+00
9.194783075782344213e+02 1.180127523136968080e+02 7.033087564058973840e+00
9.218072195244162685e+02 1.172657449014477606e+02 6.939917316471792219e+00
9.242201928830510269e+02 1.165430313154626987e+02 7.003331485769990650e+00
9.266108541717079561e+02 1.159480268974097044e+02 6.959208622425194335e+00
9.288433761044266248e+02 1.152312908415343742e+02 6.766373284485325712e+00
9.309719933052715533e+02 1.145705980265571498e+02 6.640703895458045736e+00
9.330328368394457357e+02 1.138524134875222273e+02 6.546026207907061689e+00
9.372226667021043340e+02 1.122628008593114828e+02 6.507137334498679593e+00
9.411603236132266375e+02 1.109618118189218023e+02 6.394352715619561422e+00
9.430136059163720574e+02 1.102698198324165020e+02 6.256191475657942647e+00
9.467776556317965060e+02 1.089326487888578470e+02 6.172503473951564956e+00
9.487328439565994813e+02 1.081047214026635288e+02 6.308805677472832940e+00
9.505490509743888197e+02 1.076052526211240803e+02 6.173046896978917175e+00
9.523675616542583384e+02 1.070115491548083071e+02 6.142900555054666256e+00
9.539616738522713604e+02 1.065706259396923201e+02 5.897148687028561653e+00
9.556956235275337121e+02 1.059546160586740058e+02 5.998595906487594220e+00
9.574711849015019425e+02 1.053766589192184000e+02 6.022663789094508502e+00
9.590226008235504196e+02 1.049523641568125214e+02 5.777734511949233820e+00
9.606337449418338110e+02 1.042468646613462226e+02 5.799273983890657291e+00
9.622525526311908379e+02 1.037449587866948377e+02 5.801742388774187020e+00
9.652562133456744959e+02 1.025847542221569029e+02 5.748126363708706776e+00
9.669063236216026098e+02 1.021205921094212954e+02 5.772289012714168166e+00
9.698821378090106009e+02 1.010106185033408934e+02 5.613910981528078992e+00
9.711987678071728851e+02 1.005392525895124720e+02 5.374564464191394109e+00
9.726598400761597532e+02 1.000452973643127450e+02 5.492584354457335394e+00
9.739037573884112362e+02 9.951444198817878828e+01 5.252886182143470251e+00
9.769237170885252226e+02 9.853748765257647335e+01 5.427234451361528045e+00
9.783066394818750950e+02 9.804236708293626634e+01 5.332114572374166528e+00
9.795652808766376438e+02 9.742656310145282816e+01 5.188249481404682228e+00
9.826064089275365632e+02 9.665984445361942790e+01 5.479018522797446167e+00
9.836988695162086742e+02 9.624676123782914772e+01 4.957268875536215091e+00
9.851400403235210206e+02 9.550822288243855951e+01 5.278342417061253400e+00
9.865925996939239440e+02 9.506985052455064533e+01 5.303318898666361747e+00
9.878682231697949874e+02 9.462338817637433408e+01 5.105101999077419350e+00
9.902412078673982023e+02 9.365870606411928634e+01 5.094322911827248390e+00
9.913803215632823367e+02 9.308005757218003851e+01 4.919384607023744138e+00
9.924398609550033825e+02 9.263413301017010326e+01 4.838752718455339163e+00
9.934016708303266796e+02 9.216020709229975694e+01 4.725049107952941085e+00
9.945691033030091148e+02 9.175703878840023719e+01 4.919241198670306403e+00
9.957472038719484999e+02 9.129785713064185870e+01 4.911599683481881584e+00
9.967272031007175883e+02 9.086338467446638845e+01 4.703050116401527703e+00
9.978399525428021661e+02 9.052957972781322837e+01 4.823007920387112790e+00
9.987382326872445901e+02 9.016173126140238026e+01 4.584768059645739413e+00
9.998468790627067619e+02 8.955817089595981884e+01 4.776023899134997919e+00
1.000824617245685090e+03 8.912367792571198777e+01 4.657333459483425031e+00
1.001748168386791690e+03 8.867754591392022689e+01 4.595665220450655397e+00
1.003709143662357747e+03 8.798989877443202090e+01 4.673680567349151715e+00
1.004714524600606183e+03 8.770600302501821943e+01 4.641888160379608053e+00
1.007373537407788149e+03 8.631707996544217565e+01 4.450558124167969254e+00
1.008260717444300440e+03 8.612449367876141082e+01 4.514663048932675338e+00
1.009927396618130274e+03 8.522351331874936875e+01 4.446670514744141656e+00
1.010617914212944243e+03 8.490356473331813447e+01 4.307017847125507615e+00
1.011013593725717669e+03 8.443716271046864108e+01 4.005950369277229584e+00
1.012780412554586746e+03 8.400795180216717029e+01 4.557658892073959578e+00
1.013502733492784159e+03 8.374424053928889577e+01 4.317263475954405294e+00
1.014152927514633575e+03 8.356448155865811600e+01 4.238142815167293520e+00
1.014778310969952258e+03 8.317106193261213321e+01 4.196791323710613142e+00
1.015383782369528490e+03 8.293764128027085292e+01 4.189521117753770341e+00
1.015988603683149222e+03 8.264237701865202723e+01 4.182723536309140400e+00
1.016898586904525587e+03 8.189158504647664927e+01 4.062148106448944418e+00
1.017297725031605523e+03 8.182791627100365872e+01 4.014064424809930642e+00
1.017843482609926809e+03 8.154928691880654412e+01 4.139890286057607227e+00
1.018301451985758490e+03 8.135027944973018066e+01 4.061223008299180037e+00
1.018831748335154771e+03 8.103825606878983479e+01 4.133843453370900534e+00
1.019261308373191696e+03 8.092306353755121506e+01 4.050145591491400410e+00
1.019826499123158101e+03 8.075036552359020448e+01 4.178567006359230618e+00
1.020278363648426648e+03 8.056558688741154128e+01 4.067354630262343562e+00
1.020956561068563474e+03 8.037290929141428819e+01 4.298600238048834399e+00
1.021424546437935419e+03 8.016694652770641483e+01 3.931265724157810837e+00
1.021912328256224441e+03 8.000731421253676956e+01 4.111078324009326934e+00
1.023482138177355296e+03 7.927328366571211404e+01 3.915212543363509212e+00
1.023908252697848525e+03 7.924772771343033639e+01 4.114671391928254707e+00
1.024116391441969427e+03 7.908670444063146476e+01 3.894483229226011645e+00
1.024405734903008806e+03 7.880016116831939144e+01 3.992050046354165715e+00
1.024544556191171523e+03 7.876033469474582205e+01 3.876505027675648307e+00
1.024567682492170889e+03 7.881334049696732791e+01 3.764334838145600770e+00
1.024799254779120929e+03 7.887946330102704451e+01 3.964900543632097651e+00
1.025034137788747103e+03 7.865931651548652326e+01 3.960201143199128637e+00
1.025341489296316922e+03 7.861808187438369089e+01 4.063739357567214938e+00
1.025464470021756597e+03 7.861661406726696555e+01 3.888282563869779551e+00
1.025512524161638112e+03 7.854720584133823991e+01 3.817432958220933870e+00
1.025702649294729099e+03 7.860845783045088808e+01 3.973488859924714234e+00
1.025846339593941366e+03 7.857698998479062880e+01 3.925147567787917069e+00
1.025984654453489384e+03 7.858093957200605928e+01 3.930826693593644450e+00
1.026060916159772660e+03 7.848885181455298721e+01 3.876017701242517433e+00
1.026289004548024423e+03 7.863736912722525574e+01 4.048594367306691311e+00
1.026411725321742324e+03 7.856969783222244530e+01 3.933255375756971262e+00
1.026716977406776778e+03 7.865153953682687415e+01 4.134713102937780604e+00
1.026905037432363315e+03 7.854376016113519654e+01 4.017825146178893192e+00
1.027020262809677888e+03 7.859197413882498040e+01 3.970648677743042754e+00
1.026834830071054057e+03 7.851650269902405910e+01 3.675427911144765858e+00
1.026940858388628612e+03 7.849804824860520114e+01 3.935341309336536142e+00
1.027019735142072022e+03 7.858151042804577457e+01 3.990950483801498194e+00
1.027054188404036267e+03 7.881011906538863343e+01 3.855331966956896395e+00
1.027125856696700566e+03 7.868699027352592168e+01 3.985476639377907304e+00
1.026998153328559965e+03 7.866687295945423841e+01 3.817423798161712512e+00
1.027193703256662502e+03 7.892110152841888748e+01 4.158279915907428403e+00
1.026987584556200545e+03 7.896516455811615742e+01 3.738941891526337713e+00
1.026703182075410041e+03 7.880667562536650905e+01 3.669365742746663273e+00
1.026425248416433078e+03 7.897560447130624084e+01 3.711722053506036900e+00
1.026251116807841527e+03 7.906154324175265913e+01 3.808509581629436980e+00
1.026028656544302066e+03 7.893552153713896757e+01 3.764508500817669301e+00
1.026178335073954486e+03 7.907074860129485216e+01 4.169177845795047688e+00
1.025734920979161870e+03 7.949586941291742903e+01 3.869251731934241434e+00
1.025511944725409876e+03 7.962395313077611547e+01 3.801947165326282629e+00
1.025535690378729441e+03 7.959847770227031560e+01 4.025704969179741965e+00
1.025377840957057060e+03 7.962527308269942239e+01 3.898403331572808383e+00
1.025364655013330321e+03 7.970844069099869955e+01 3.966825336673309721e+00
1.025460451082901272e+03 7.993179875231922438e+01 4.180237467991219091e+00
1.025418925775296884e+03 7.991610484605153886e+01 4.027376779155474651e+00
1.025504710861391231e+03 8.001226532859239171e+01 4.169537627562817761e+00
1.025419911880615700e+03 8.016472138760899213e+01 3.999062994860764775e+00
1.025187931708508586e+03 8.032818955666823513e+01 3.843278071930853912e+00
1.025400182209508557e+03 8.016878886056723275e+01 4.276266992713658510e+00
1.025221364234176463e+03 8.023459566582360480e+01 3.917615836151298936e+00
1.025096798673347621e+03 8.037282262436966107e+01 3.972960729458804963e+00
1.024757465486591173e+03 8.045343131264095859e+01 4.020989597750599387e+00
1.024697280760321974e+03 8.063624820436855600e+01 4.042391203713123105e+00
1.024713370710052459e+03 8.075212421546916630e+01 4.101902866298928529e+00
1.024876975979688723e+03 8.079991391951489277e+01 4.240776555082902632e+00
1.024812944630342599e+03 8.093776768188958215e+01 4.013095575950160310e+00
1.024606622178795078e+03 8.082860720631971674e+01 3.857268618864850396e+00
1.024414839916502842e+03 8.100874819388856451e+01 3.889663552755337150e+00
1.024295173246145850e+03 8.096001282968511248e+01 3.941213125379022131e+00
1.024140464896171125e+03 8.107739674826041210e+01 4.137485518956168562e+00
1.024066792989677651e+03 8.119224382590658706e+01 3.984477147920074458e+00
1.024032137336751475e+03 8.125945742164775254e+01 4.009080819114956284e+00
1.024027348218692850e+03 8.111832473252145803e+01 4.030027117255940539e+00
1.023846164707204480e+03 8.118855960106341740e+01 3.871529518729403208e+00
1.023745787585016956e+03 8.124218018417333553e+01 3.941421749183291467e+00
1.023846089438093827e+03 8.126831289548979953e+01 4.132880301217255692e+00
1.023940792189843478e+03 8.124870355668747379e+01 4.121509543088222927e+00
1.023926814682460986e+03 8.147116501766443264e+01 4.012185484741166874e+00
1.024145656581594722e+03 8.140481384745797300e+01 4.000391462483776195e+00
1.024175254070942401e+03 8.130938130358559590e+01 4.011711771311638586e+00
1.023892940060729075e+03 8.137194023621954386e+01 3.704612738971036379e+00
1.024211545480723316e+03 8.133914237567923067e+01 4.288022399968440368e+00
1.024360551291724505e+03 8.156871163436336758e+01 4.114584831916317853e+00
1.024733583420566447e+03 8.150367531796722176e+01 4.308220132743826980e+00
1.024931062301598786e+03 8.138379205660933735e+01 4.108912023584480266e+00
1.025102787286519970e+03 8.130808671682027011e+01 4.086242376133441212e+00
1.025295845109583297e+03 8.128504192563863739e+01 4.046745570874236364e+00
1.025255694397986872e+03 8.130512145849704098e+01 3.844508969158027867e+00
1.025512004975799982e+03 8.120634102839969160e+01 4.121945209044042713e+00
1.025617144621272018e+03 8.108947567875650009e+01 3.967559070253628306e+00
1.025781201231511659e+03 8.097793947657926594e+01 4.024545396612552395e+00
1.026085372403793826e+03 8.098189254498809930e+01 4.161690502763576660e+00
1.026292836342013288e+03 8.100241393557010383e+01 4.046490247123642803e+00
1.026835639126639762e+03 8.072859089292720114e+01 3.891943182751674613e+00
1.027134176364334280e+03 8.068874359645695904e+01 4.088859406081155612e+00
1.027532852010665010e+03 8.065774378762451136e+01 4.172536496244674709e+00
1.027838011132377915e+03 8.053996973089942912e+01 4.060797514667001451e+00
1.028384192031265684e+03 8.030927362105825296e+01 3.845483208155883403e+00
1.028822235537078541e+03 8.003990879997716945e+01 4.087842627316604194e+00
1.029830787496644234e+03 7.968362547516169059e+01 3.847449878470342810e+00
1.030109379999008524e+03 7.953681514801112939e+01 3.904981643654082291e+00
1.030472386810979515e+03 7.922544377719407294e+01 3.980911658373770479e+00
1.030724817602941584e+03 7.919212918475957963e+01 3.883901535374661762e+00
1.031295209371131023e+03 7.891848384864822208e+01 3.843811992421478863e+00
1.031563699086635552e+03 7.868545492746895320e+01 3.854874951527563098e+00
1.031937270570184182e+03 7.854924958536030033e+01 3.843909193339413832e+00
1.032183559504192544e+03 7.841309994156355856e+01 3.795338381554529406e+00
1.032438583187218910e+03 7.818708536713467083e+01 3.793228040493886510e+00
1.032755627645009099e+03 7.804384457898993332e+01 3.856587116964647066e+00
1.032935253468623614e+03 7.798779810543531710e+01 3.709804074684143416e+00
1.033197066463445708e+03 7.784718701526263374e+01 3.770591476627032534e+00
1.033447257730085312e+03 7.784788761353492248e+01 3.749170042493005894e+00
1.033791099047174612e+03 7.763949430668071727e+01 3.814069978478300982e+00
1.034165218668894340e+03 7.740832216900969343e+01 3.843910388389303989e+00
1.034312388458570240e+03 7.724477324068692496e+01 3.620046207583754949e+00
1.034640281430353525e+03 7.700814427513007843e+01 3.794639266161311753e+00
1.035178434137900240e+03 7.667790183729995590e+01 3.523469662309480555e+00
1.035313349891916914e+03 7.658189659594795273e+01 3.597656498364585786e+00
1.035610634457241531e+03 7.617331993070277463e+01 3.642418989033103571e+00
1.036027421781771409e+03 7.605121897228215744e+01 3.871258650870913698e+00
1.036374927919520815e+03 7.581362562571668207e+01 3.563789143339135990e+00
1.036668181037722206e+03 7.572775261424949633e+01 3.725901576400701742e+00
1.036807371413825422e+03 7.558462145468203630e+01 3.561263740124104515e+00
1.037163971591133759e+03 7.552838624505993437e+01 3.776079841914906865e+00
1.037397406022490031e+03 7.519735823882028569e+01 3.639744941084018137e+00
1.037764422472197793e+03 7.526706420779709106e+01 3.797910455730061585e+00
1.037891235055026527e+03 7.520249788009539316e+01 3.529013978121611217e+00
1.038753340060622804e+03 7.487848668811396635e+01 3.688776278334444214e+00
1.039163738244229307e+03 7.453257958106507886e+01 3.551644043874830459e+00
1.039220003510680726e+03 7.445111428324274527e+01 3.470836051785681775e+00
1.039262332714946069e+03 7.440931255497547170e+01 3.452855755102063995e+00
1.039394179260881401e+03 7.429605033883001397e+01 3.533878708416295922e+00
1.039829091848001553e+03 7.383693401781543741e+01 3.599715886429976308e+00
1.040043433316987603e+03 7.368301540930062288e+01 3.428504546188378299e+00
1.040290819257167186e+03 7.379484898495606160e+01 3.680406713560842036e+00
1.040360723415575421e+03 7.368379138100657144e+01 3.482357687628564236e+00
1.040580248067137518e+03 7.350275632232128942e+01 3.642219568315113065e+00
1.040897628426516576e+03 7.344629651370436818e+01 3.638616067217753880e+00
1.040796885846836176e+03 7.315728670689549062e+01 3.347254022744664326e+00
1.040802060703761754e+03 7.331555911183124863e+01 3.491980920207424788e+00
1.041000182565136129e+03 7.319635156670796050e+01 3.663952726010165861e+00
1.040701663822109822e+03 7.322374026343302944e+01 3.232378128550863039e+00
1.040151408464791530e+03 7.327190432235602202e+01 3.193518441600645019e+00
1.039889319655579584e+03 7.316383736649922298e+01 3.226481211288955819e+00
1.039831304194688300e+03 7.321399910590746174e+01 3.451886838270411317e+00
1.039935492162998344e+03 7.337624739113424255e+01 3.456527029175504140e+00
1.039980916775479045e+03 7.343242777407114374e+01 3.553519983033083918e+00
1.039963266519591116e+03 7.340507263728729015e+01 3.493254752255325002e+00
1.039941042229151208e+03 7.334506266836488919e+01 3.503546526989339327e+00
1.039903804254569877e+03 7.357043440651753485e+01 3.508827966420085431e+00
1.039861510618541615e+03 7.347479099770248467e+01 3.485601986332540037e+00
1.039897002924913068e+03 7.366083044857640516e+01 3.589787731025580797e+00
1.039889673100418122e+03 7.377989468191033495e+01 3.646838802317233785e+00
1.039837446388198941e+03 7.377187773677782445e+01 3.634152904968004805e+00
1.039682068811905538e+03 7.388566466821238521e+01 3.452662082776669195e+00
1.039548859447760378e+03 7.396716580600343605e+01 3.476615026899480654e+00
1.039491691116020320e+03 7.396638349842480409e+01 3.559412981933064657e+00
1.039382110388416095e+03 7.405031509481678142e+01 3.525797131429726505e+00
1.039231391302389738e+03 7.407151795207327893e+01 3.492264070007195187e+00
1.039035767219714444e+03 7.406233240051813027e+01 3.463905332034528328e+00
1.038859142515829490e+03 7.428727224667764517e+01 3.504085097388497161e+00
1.038869092109298663e+03 7.430083760819587724e+01 3.680322132939181756e+00
1.038523725083751060e+03 7.451895367820014826e+01 3.344271910119914537e+00
1.038471943632185230e+03 7.459630531181284141e+01 3.628407265877740429e+00
1.038291346386498162e+03 7.465403875764125985e+01 3.681057586273027482e+00
1.038222970748085118e+03 7.473887743945067541e+01 3.658354033399746186e+00
1.037671937063971882e+03 7.497335923933775348e+01 3.689556911933550509e+00
1.037451101715477989e+03 7.528452373497569283e+01 3.639872366716872421e+00
1.037275351667908126e+03 7.538447086662320373e+01 3.576045413589099553e+00
1.037246812368158544e+03 7.533812752670345958e+01 3.731653455150080845e+00
1.037046696469717972e+03 7.544987600967318997e+01 3.588950626223322615e+00
1.037024333509869621e+03 7.552141779345383554e+01 3.707945966906436297e+00
1.037124857748604427e+03 7.578205883866301917e+01 3.932318482950449834e+00
1.036876585799202985e+03 7.595051593926127964e+01 3.571079892555417246e+00
1.036515561560964443e+03 7.607789926171435013e+01 3.456758418188201176e+00
1.036453981463306945e+03 7.607424048747620304e+01 3.759681641305633093e+00
1.036255526913144649e+03 7.628638516292835448e+01 3.688347384425696873e+00
1.035908281513496149e+03 7.645281907528746501e+01 3.510047068758922251e+00
1.035713639810069253e+03 7.665466968869131392e+01 3.660367894894989149e+00
1.035649242450012707e+03 7.665575528008919548e+01 3.783729321129158052e+00
1.035458053533448947e+03 7.658314033249671127e+01 3.677281981361375074e+00
1.035263862932142047e+03 7.670386021592923953e+01 3.704202981312619158e+00
1.035073129830320795e+03 7.689269248388258404e+01 3.711492460161707641e+00
1.034804341866815548e+03 7.707739510588774579e+01 3.627711368764039435e+00
1.034577223296245847e+03 7.701413415748980640e+01 3.663473308073434964e+00
1.034228920638122190e+03 7.712432269116273176e+01 3.569679101299925605e+00
1.034285164238062634e+03 7.726210257642192403e+01 3.977856397389359699e+00
1.034067087605734287e+03 7.739118003494681375e+01 3.704438520519033773e+00
1.033976921967930821e+03 7.753893302652693365e+01 3.832979230696309969e+00
1.033621777451970956e+03 7.757850866966380465e+01 3.874362967557544835e+00
1.033231812089059304e+03 7.778534296478861165e+01 3.560557892437827832e+00
1.033201792623031906e+03 7.787163472197494229e+01 3.908817217418572909e+00
1.033052753928938500e+03 7.796213495455917553e+01 3.795002101513318848e+00
1.033177483422580735e+03 7.810482833844251616e+01 4.072579332510940731e+00
1.032741687060382674e+03 7.821788921899323554e+01 3.824469352419328061e+00
1.032631589986976678e+03 7.819631702268968354e+01 3.962513384166641117e+00
1.032403049930084535e+03 7.823101230041467602e+01 3.762639233726304155e+00
1.031825583902101926e+03 7.850052259651180009e+01 3.569059790974733914e+00
1.031571354678104854e+03 7.854629381819833611e+01 3.735670589076789838e+00
1.031484556463323088e+03 7.868938509639744439e+01 3.909467558183223446e+00
1.031478138881173663e+03 7.868807004876406097e+01 3.983430314386851023e+00
1.031299733926428416e+03 7.881099482301860348e+01 3.824092784795311672e+00
1.031419524018868970e+03 7.888919941387698032e+01 4.117430025549310812e+00
1.031495288141479477e+03 7.888834292396779801e+01 4.075028978587852180e+00
1.031324071698407352e+03 7.880104633184467389e+01 3.839602613116085195e+00
1.030877390994464349e+03 7.911647906750846460e+01 3.586211816218565218e+00
1.030536987235203924e+03 7.918948327190197745e+01 3.659707584085026610e+00
1.030302024316095640e+03 7.900441910583801075e+01 3.764474584681693159e+00
1.030295293834967879e+03 7.914873056567540743e+01 4.026772088626785262e+00
1.030206175097695450e+03 7.931044082105169934e+01 3.935425522153309430e+00
1.029827641340269338e+03 7.935792535853526886e+01 3.633838618271056475e+00
1.029692378529864072e+03 7.947690751487211003e+01 3.878732053912244737e+00
1.029782704984718976e+03 7.942464319300287912e+01 4.097072352856002908e+00
1.029622610231783710e+03 7.952693621714827543e+01 3.862602486325158679e+00
1.029573588558071151e+03 7.961485943973379165e+01 4.168435608271011006e+00
1.029170214996511959e+03 7.979015473569224071e+01 3.920728585866299909e+00
1.029014499345760441e+03 7.980039248362706417e+01 3.870165849414888726e+00
1.029065405219500235e+03 7.987347822159235022e+01 4.081872960463897471e+00
1.029114166164770268e+03 7.997172585679757617e+01 4.039962987724265986e+00
1.029012353851701619e+03 8.004770069528919407e+01 3.926543269883723042e+00
1.029076699337690570e+03 8.014429772361454241e+01 4.088405342814894539e+00
1.028932643001604447e+03 7.988988331986881519e+01 3.976694752004050315e+00
1.028934039107418812e+03 8.011344568052845716e+01 4.046177231080719139e+00
1.029052504577949321e+03 8.012477582350953753e+01 4.163648346735499217e+00
1.029000424941145184e+03 8.014562168396425079e+01 3.997844748815396088e+00
1.028662830826241361e+03 7.997759870285631223e+01 3.715185690232146953e+00
1.028395199957271188e+03 8.017095994887090171e+01 3.812323892754648114e+00
1.028454144514746758e+03 8.019728229863733304e+01 4.118847576391317489e+00
1.028291818280900998e+03 8.012246577232716049e+01 3.900589195950033172e+00
1.028212324917611113e+03 8.015968348580257441e+01 3.999177896553874234e+00
1.027979661295455799e+03 8.019110380958450435e+01 3.847507714622906860e+00
1.027991116236072457e+03 8.034296631974692104e+01 4.093462554926645680e+00
1.027842888552532031e+03 8.041636235959434487e+01 3.920554499972013218e+00
1.027937039531017263e+03 8.053970423298207493e+01 4.159359076390728660e+00
1.027784978189820094e+03 8.053012292916368153e+01 3.903764768070232094e+00
1.027816381965782512e+03 8.036973315567504983e+01 4.094514419497272684e+00
1.027552858166028500e+03 8.051312624749358804e+01 3.892628669796408758e+00
1.027372876146665476e+03 8.056597101693947138e+01 3.859369267398733427e+00
1.027159389889751310e+03 8.061233635783787577e+01 3.880550924974045301e+00
1.027122018574705180e+03 8.047238598170419266e+01 4.057818117638362310e+00
1.026655821990098957e+03 8.044097220080405464e+01 3.906010205635084276e+00
1.026460538557059181e+03 8.054841271118819179e+01 3.947676554810868765e+00
1.026190230288996190e+03 8.059824535463998529e+01 3.867454669953190205e+00
1.026177997591699523e+03 8.066147040203364327e+01 4.127809744291766947e+00
1.026108930394550725e+03 8.068311440044330141e+01 4.072608390691243585e+00
1.025960896209700195e+03 8.080823180644722470e+01 4.000673503974098821e+00
1.025823003198768674e+03 8.094143827708931838e+01 4.004073693462714800e+00
1.025752080495993141e+03 8.089728798515756125e+01 4.063276478079615117e+00
1.025848267724630659e+03 8.106279069058822984e+01 4.246350969594914204e+00
1.025820535081674961e+03 8.092402919664601768e+01 4.111572532530090029e+00
1.025597409591664700e+03 8.089265623491942847e+01 3.944993651143818170e+00
1.025531680385571462e+03 8.097563685599975258e+01 4.116964768821503640e+00
1.025349793175504828e+03 8.096770099177851421e+01 4.001230920544458058e+00
1.025162825890946351e+03 8.111386207791441905e+01 4.008294394500353519e+00
1.025004758199167327e+03 8.119746763904895204e+01 3.986819012158434816e+00
1.024777100360223130e+03 8.118955134395352502e+01 3.972571474114374723e+00
1.024378696571765204e+03 8.140888899540108525e+01 3.814484562257234757e+00
1.023920148367617003e+03 8.125650831854704848e+01 4.100846366431255774e+00
1.023645666734945848e+03 8.130542745336576616e+01 3.965536674739041700e+00
1.023500288592984703e+03 8.115608422346663531e+01 4.100999930453212983e+00
1.023148873090831103e+03 8.135519715689686393e+01 3.928192750706784864e+00
1.022856759996712753e+03 8.145770026023997445e+01 3.974602922241160741e+00
1.022745281746151932e+03 8.149706772800094257e+01 4.155156334156117737e+00
1.022465300588929836e+03 8.175542656237425376e+01 4.306121062010447531e+00
1.022393395476425212e+03 8.188617134554691290e+01 4.228183253104702999e+00
1.022062582866806338e+03 8.175888294579984006e+01 3.966214203337699473e+00
1.021641640342112964e+03 8.180244852143155754e+01 4.177550294188108637e+00
1.021119999869053345e+03 8.183953282618537628e+01 4.164178268116643267e+00
1.020675319325132250e+03 8.204329128102288848e+01 3.928576933049612308e+00
1.020349316892558932e+03 8.222873283443925629e+01 4.034107895671922961e+00
1.019700342791953744e+03 8.237006159986228226e+01 3.868914068842627785e+00
1.019348114086627220e+03 8.236174531031055324e+01 4.005749895585495324e+00
1.019122038326580196e+03 8.237325655431904181e+01 4.146294056903457204e+00
1.018675181985884024e+03 8.238240456808162548e+01 3.937931657966146304e+00
1.018447832157407333e+03 8.245247398329293276e+01 4.169390026068185762e+00
1.018110828697417332e+03 8.248088427825643976e+01 4.064648139603377786e+00
1.017340821631620088e+03 8.267924738033694609e+01 4.211006145165924863e+00
1.017034593289286818e+03 8.274773302641203543e+01 4.120276497412532990e+00
1.016296638627862876e+03 8.284214597778348832e+01 4.271172467262772443e+00
1.016247134310634124e+03 8.279426270758681028e+01 4.407619578097637714e+00
1.015817259424033864e+03 8.325227061423490227e+01 4.257556526653274886e+00
1.015478547749183576e+03 8.345379661566592233e+01 4.102345000253990293e+00
1.015384368484702691e+03 8.350644536449348720e+01 4.331124516919203415e+00
1.015089715304971605e+03 8.335798738041812328e+01 4.134559477119523763e+00
1.014785171702210846e+03 8.350489610789190920e+01 4.153650274204323978e+00
1.014476873208270376e+03 8.341306955850426164e+01 4.259339677131947610e+00
1.014402196238101851e+03 8.361159489615403118e+01 4.405650526286308377e+00
1.014385497234284685e+03 8.371222854763360033e+01 4.447810890647815540e+00
1.014125483633842691e+03 8.375125715375214952e+01 4.200722503338738534e+00
1.013985599050795031e+03 8.385734543353491688e+01 4.495895968723516489e+00
1.013933395973876713e+03 8.404237014125955341e+01 4.413264817771391790e+00
1.013851691544911887e+03 8.398242127121169176e+01 4.366911331970641186e+00
1.013585463913488297e+03 8.406924971814088110e+01 4.214856016886301404e+00
1.013499782481721240e+03 8.415243337746220220e+01 4.376548615449678437e+00
1.013543221468577713e+03 8.430223771008367351e+01 4.515611152745123036e+00
1.013302139517148021e+03 8.434421918643947436e+01 4.205027880329794243e+00
1.013067869317610189e+03 8.445585189733859011e+01 4.361559922193009697e+00
1.012913942632364297e+03 8.446773920869098617e+01 4.278469623387991305e+00
1.012731947091025518e+03 8.456638663299139580e+01 4.410497723440926165e+00
1.012596568757802629e+03 8.463297305016028815e+01 4.284563677112487312e+00
1.012304581719652106e+03 8.477542616608616299e+01 4.118589743357460975e+00
1.012297417441775792e+03 8.479542481337037430e+01 4.383038652370146337e+00
1.012195458749977547e+03 8.478931377987876772e+01 4.283903805909176299e+00
1.012078710634020581e+03 8.499196077762830726e+01 4.267138393776804151e+00
1.011862446113328019e+03 8.482678993479721896e+01 4.138096548644057293e+00
1.011955391172816007e+03 8.477513315908211666e+01 4.463807263745593445e+00
1.011659278385218840e+03 8.492088203762916976e+01 4.077620389591743333e+00
1.011424743124825568e+03 8.486594004519801615e+01 4.310012091105932086e+00
1.011593186256093077e+03 8.496980772660160142e+01 4.512014696849064421e+00
1.011786896712395105e+03 8.499696187146304283e+01 4.517650548793199050e+00
1.011700241649992108e+03 8.517958556819965565e+01 4.226355583281474537e+00
1.011753690877908753e+03 8.512213426832968821e+01 4.333491534220229369e+00
1.011659457404381897e+03 8.525035066332678468e+01 4.183008161093653143e+00
1.011901684614258329e+03 8.526315543600985336e+01 4.491548742728014076e+00
1.011955705653715881e+03 8.522094640972164825e+01 4.343763833674188390e+00
1.012233105078988842e+03 8.525732926410731238e+01 4.491862905708103426e+00
1.012347220897480042e+03 8.503803809170138095e+01 4.309684069306513265e+00
1.012681297574796986e+03 8.516307880776486172e+01 4.541943655091813525e+00
1.013320683597529523e+03 8.515986690576312412e+01 4.443775742034290488e+00
1.013533229835697171e+03 8.522880203380350395e+01 4.331803591508787576e+00
1.013929589276179740e+03 8.492524395557173023e+01 4.485316019593938108e+00
1.014228748926867411e+03 8.505085612870323075e+01 4.405080139757160396e+00
1.014284231497538713e+03 8.502983421168956113e+01 4.122024904420072744e+00
1.015048730151177097e+03 8.494171527959370849e+01 4.808235788575075276e+00
2.012455806441674611e+02 3.677232647940336108e+01 3.867311895908358110e+00
2.064805016198748149e+02 8.683529449965666913e+01 7.756865854911069391e+00
2.145933810155668766e+02 1.440039919416737177e+02 1.028640881744095736e+01
2.243989330002770544e+02 2.035187755875852247e+02 1.137455942594129965e+01
2.361665446903600696e+02 2.611125080286106481e+02 1.261428977516970917e+01
2.489766225466324840e+02 3.128509768960519750e+02 1.288749695950048135e+01
2.631337774381533450e+02 3.563295318092106072e+02 1.345636069833230408e+01
2.785877133419467668e+02 3.895433508120588613e+02 1.398015637110302123e+01
2.950148180226855743e+02 4.122509734370802903e+02 1.420473732149019952e+01
3.126358495563075621e+02 4.227047596318803926e+02 1.463430802109417073e+01
3.314315085114570252e+02 4.210204903112685884e+02 1.510968043553543794e+01
3.712614850864944742e+02 3.896192119472980835e+02 1.588127473832111036e+01
4.126942849653049166e+02 3.363048358514741381e+02 1.612149592048740487e+01
4.329055375851269787e+02 3.080846802028467550e+02 1.587652455169762789e+01
4.523387245011913365e+02 2.817817532519809447e+02 1.562945312728601266e+01
5.039601643202207129e+02 2.283024810794870234e+02 1.474556337849435295e+01
5.193132365504078507e+02 2.194190760757203691e+02 1.449322458662669533e+01
5.337695257481038880e+02 2.136052442059563532e+02 1.418597623044581724e+01
5.477605447188107064e+02 2.103426431103972618e+02 1.420348827494444777e+01
5.614903534802301692e+02 2.085685548997131491e+02 1.430945581794014743e+01
5.747525953212539207e+02 2.076235156890963083e+02 1.412232451301088076e+01
6.004485022631015454e+02 2.067104460422544321e+02 1.389342138416100170e+01
6.125051580068811745e+02 2.061305196728578153e+02 1.342378018372312454e+01
6.245889143361042670e+02 2.051815234407353898e+02 1.355867227763542360e+01
6.366844105532258027e+02 2.037410816850976687e+02 1.367238070593327848e+01
6.483297521779470571e+02 2.022825912181458534e+02 1.332895596967102847e+01
6.711576053897023257e+02 1.982349352637974107e+02 1.310380947680016561e+01
6.820235393236301888e+02 1.958158016222032529e+02 1.282993433262379313e+01
6.926311234831200636e+02 1.931856983714503997e+02 1.267342239616732513e+01
7.029543848811624684e+02 1.904526597320547125e+02 1.249569715678330795e+01
7.129152474665248747e+02 1.879246683139578238e+02 1.224010774655118894e+01
7.225888234918000990e+02 1.852648071612995579e+02 1.204066451155540562e+01
7.414970443965410141e+02 1.798625338510294114e+02 1.179646587421575532e+01
7.589120526938811508e+02 1.747817947664776455e+02 1.140867098705382432e+01
7.671381726627795388e+02 1.721589566452119868e+02 1.100235573454915539e+01
7.752926700912551041e+02 1.695434447946412035e+02 1.100375500760321756e+01
7.832077176144829309e+02 1.670805616084728911e+02 1.083629108472462121e+01
7.907097295487143356e+02 1.646081784083408195e+02 1.048275227365968476e+01
7.980134434048671892e+02 1.622899455461794673e+02 1.034340651939987765e+01
8.121344666649403052e+02 1.580737586625777737e+02 1.005747804642260235e+01
8.256583324464231737e+02 1.536032417488830220e+02 9.812615531140977509e+00
8.382827478671518975e+02 1.493226505958566293e+02 9.548873240845182409e+00
8.439576002001298320e+02 1.474128680162199316e+02 8.948555717404360621e+00
8.497905332846979718e+02 1.453314603929440523e+02 9.116030952700839407e+00
8.555151583849274175e+02 1.433755297567658147e+02 9.033717739092821830e+00
8.662684592842856546e+02 1.395688670544001582e+02 8.448087328798237650e+00
8.713191767964120800e+02 1.376670859289175439e+02 8.400720105271034299e+00
8.765063925281630191e+02 1.358277630658783153e+02 8.551848940716354264e+00
8.813883717190944935e+02 1.341145484033579010e+02 8.257773610118988472e+00
8.859501625661365551e+02 1.322512282642845207e+02 7.937769917497007555e+00
8.904110449644417713e+02 1.305255775612725984e+02 7.852861954193485872e+00
8.947100389679523005e+02 1.290050708396121024e+02 7.696589943842127468e+00
8.990040757010414154e+02 1.272521116221723076e+02 7.679260452447124408e+00
9.030354991119934311e+02 1.256522193177149802e+02 7.429277786742318312e+00
9.109942753716080688e+02 1.226770655513175114e+02 7.360620238671344850e+00
9.147997978076632535e+02 1.210529055757793913e+02 7.187313065968169212e+00
9.184783969923313407e+02 1.197036708804365475e+02 7.069861680679423444e+00
9.288688717898692175e+02 1.153558796852066024e+02 6.459048953362071188e+00
9.319601243254412566e+02 1.139513354518545185e+02 6.462426169867967474e+00
9.353339754822844725e+02 1.128205822686722826e+02 6.745299880119205227e+00
9.385793170501160603e+02 1.115996780469532723e+02 6.591018562584167739e+00
9.415858896953595831e+02 1.101809737983750921e+02 6.337597083655282404e+00
9.445030453439117082e+02 1.088306869102306536e+02 6.257453564452816863e+00
9.499100710656008459e+02 1.064775663845119595e+02 6.002240511754507679e+00
9.523957520824859557e+02 1.053739861609464157e+02 5.813456023623984947e+00
9.572867976923256492e+02 1.032244950862043993e+02 5.674541108263838396e+00
9.596894388043538129e+02 1.020634596816062469e+02 5.695430187342367390e+00
9.619682989995673097e+02 1.010324906779789131e+02 5.575653440357882573e+00
9.641257710374369481e+02 1.000251406128544431e+02 5.446774268808098896e+00
9.664946617958437400e+02 9.896120408397283086e+01 5.651248948422676222e+00
9.687680076415592794e+02 9.790108309754899096e+01 5.559156257117251698e+00
9.706555143658699762e+02 9.697849292994969517e+01 5.179524409847090283e+00
9.746612192530711809e+02 9.508135550451476092e+01 5.283328654372098754e+00
9.766215837471187342e+02 9.430360786243984705e+01 5.249415666160189176e+00
9.784287662446854483e+02 9.348826374265148331e+01 5.082690979140124909e+00
9.801431615029464410e+02 9.275781309328316127e+01 4.983715454224693531e+00
9.820040703917252358e+02 9.189611002492607383e+01 5.117059565447107161e+00
9.836482837640563730e+02 9.119764035574050354e+01 4.906722193490850259e+00
9.851715939938586644e+02 9.053376956216506244e+01 4.775421030352845264e+00
9.866436161364439386e+02 8.955407075943556094e+01 4.712700051966862702e+00
9.882173953617115103e+02 8.891795574496373433e+01 4.845715425523508202e+00
9.909554433529741573e+02 8.743506069989919638e+01 4.815336409920746519e+00
9.922674343581659286e+02 8.674987334978038689e+01 4.601997721732345781e+00
9.933711156330410859e+02 8.610911784502080479e+01 4.404324571092729457e+00
9.955903063896780623e+02 8.470379070285277123e+01 4.503475161441087948e+00
9.966442361701514301e+02 8.431302873252847974e+01 4.409681237772929308e+00
9.975764617574997146e+02 8.376656164982983910e+01 4.277545111915742382e+00
9.985778179588576222e+02 8.321112835162415422e+01 4.359231819756473669e+00
9.996327599346260513e+02 8.281247708441691202e+01 4.430606338368875186e+00
1.000724853461319412e+03 8.236848843795117148e+01 4.469236911136363233e+00
1.001582572360010317e+03 8.189210509147621053e+01 4.245325877200571085e+00
1.002417964339858031e+03 8.159850832077944460e+01 4.240520091049461371e+00
1.003196820241711066e+03 8.129732665873045505e+01 4.181469806426548530e+00
1.004012352312710732e+03 8.100215273824508699e+01 4.219578054461180727e+00
1.005653542676193638e+03 8.013338461687932579e+01 4.359848847785087855e+00
1.006220947877624099e+03 7.986895508193654791e+01 4.028863368733027528e+00
1.006841896244884992e+03 7.941591027463198316e+01 4.091507803456806869e+00
1.007269651927404880e+03 7.916113756605250273e+01 3.935385641824723280e+00
1.008367932576160456e+03 7.861195097942025711e+01 4.061358364350098782e+00
1.008892382304913554e+03 7.863508755253893412e+01 4.089519522531759321e+00
1.009647941696956423e+03 7.851835076165669136e+01 4.307290888651209571e+00
1.010129666012536177e+03 7.839337893816112057e+01 4.040813950433175705e+00
1.010645073439981275e+03 7.812533156827164760e+01 4.084266127324326590e+00
1.011137900582336442e+03 7.790794910962553388e+01 4.092669032902335857e+00
1.011752937840578170e+03 7.771562651099235097e+01 4.241649855859918716e+00
1.012139548140885154e+03 7.763620729592342684e+01 4.039229328761166471e+00
1.012730123336716474e+03 7.725914783163679544e+01 4.098207129167349194e+00
1.013012784749582693e+03 7.717502025455061698e+01 3.979145039894888214e+00
1.013421176818996059e+03 7.712769556623560163e+01 3.955110075784205037e+00
1.013849132593105082e+03 7.700020482763487450e+01 4.027682409005024056e+00
1.014013398538071897e+03 7.708120199030736330e+01 3.991732782962117199e+00
1.014039812599450329e+03 7.715336087543762744e+01 3.858844823977847227e+00
1.014199045492598657e+03 7.707464950260737169e+01 3.998125818724588498e+00
1.014200476418373569e+03 7.711100947922855653e+01 3.867966723202471258e+00
1.014622538248493811e+03 7.733716970306227267e+01 4.029048183050008447e+00
1.014728069262071017e+03 7.730612681479195203e+01 3.992421714195302229e+00
1.014937696400181835e+03 7.731186133998913590e+01 4.119423917648646238e+00
1.014982599094842499e+03 7.738413736158214817e+01 3.973465366233540408e+00
1.015072726694283915e+03 7.741282976022114326e+01 4.028308122460202867e+00
1.015060766173049160e+03 7.743241180228822884e+01 3.941826846266394568e+00
1.015259526893855877e+03 7.755411376767608544e+01 4.072280349411471434e+00
1.015058088982177537e+03 7.756301655743355639e+01 3.791822779360359164e+00
1.014970456553588861e+03 7.769307726575264894e+01 3.922629892459440271e+00
1.014901479119203145e+03 7.784410274907182270e+01 3.942566275627655159e+00
1.015122138473459358e+03 7.789385316524904113e+01 4.230282932452269051e+00
1.014986516418606016e+03 7.797011134414404410e+01 3.885749420794240905e+00
1.014952840047510108e+03 7.798951386382148598e+01 3.994175418868280758e+00
1.015063828895653614e+03 7.816884929417142303e+01 4.152675561214437039e+00
1.015174943626501431e+03 7.807148674974428104e+01 4.145320371545949456e+00
1.015004141063851989e+03 7.818627085258323461e+01 3.891475537900646486e+00
1.014899933959342093e+03 7.849569162271960465e+01 3.820549004602526111e+00
1.015046349323463460e+03 7.862675151350208580e+01 4.191630256045641545e+00
1.014959980390156261e+03 7.871646924359301067e+01 3.953106695714154739e+00
1.015068079424102734e+03 7.872839762278681519e+01 4.145251717955488857e+00
1.015155338963967779e+03 7.898567891141301800e+01 4.173198260468666376e+00
1.014880012315926251e+03 7.924999333303638593e+01 3.849261417546244957e+00
1.014985897013355725e+03 7.931104351067651237e+01 4.105732327158989392e+00
1.014841724657298300e+03 7.921805641783646479e+01 3.848503384149466910e+00
1.015071635729032892e+03 7.946409938926889538e+01 4.066844172288369919e+00
1.015121058371090044e+03 7.954821592492098148e+01 4.015319285490363654e+00
1.015271853199012071e+03 7.947320597922717411e+01 4.099959114472994770e+00
1.015543494568498431e+03 7.955096052448395483e+01 4.016648038338871629e+00
1.015741239215702308e+03 7.953064759763324787e+01 4.120413086479288722e+00
1.015883577955944247e+03 7.954483860350565294e+01 4.055368607628452082e+00
1.015919589086256792e+03 7.955544373317661666e+01 3.932833371111883025e+00
1.016141934226202807e+03 7.962002562318325261e+01 4.101220915082649299e+00
1.016455172542021273e+03 7.955588221078525635e+01 4.165675263958405594e+00
1.016591330284551304e+03 7.947507400561167401e+01 3.977140337904643275e+00
1.016691916243849960e+03 7.950811679490517747e+01 3.929841397974655592e+00
1.016903209966778149e+03 7.940743914753551280e+01 4.011874125162307791e+00
1.017231628736816447e+03 7.952953496777408304e+01 4.116175887250051346e+00
1.017474403567765648e+03 7.949585979635001820e+01 3.716494958215093902e+00
1.017862412278223928e+03 7.956173327909347393e+01 4.072180753795123564e+00
1.018337182691979251e+03 7.922593931860757266e+01 4.115728678059895174e+00
1.018746076191319844e+03 7.907196079788032250e+01 4.057376169375061181e+00
1.019343353774764978e+03 7.885984572682909288e+01 4.227412568112413283e+00
1.019490479512222919e+03 7.878863882706762922e+01 3.764946307696050098e+00
1.019939738538861548e+03 7.874786998198239019e+01 4.032898230724754285e+00
1.020294426780769413e+03 7.849810153446890126e+01 3.898752516895797271e+00
1.020710076075974712e+03 7.850734607319010649e+01 3.945311854160991061e+00
1.021569442072098013e+03 7.821094430209549841e+01 3.631789940473481693e+00
1.021864489398837918e+03 7.793697018628732565e+01 3.707963702101665149e+00
1.022260275882322617e+03 7.773308944829643963e+01 3.789206035460324529e+00
1.023616600710844182e+03 7.678539694583204778e+01 3.980799442228658336e+00
1.025494459943010042e+03 7.567665204840459126e+01 3.847849087978261196e+00
1.026093586154006516e+03 7.550850576539892245e+01 3.796658612630494645e+00
1.026706332010177903e+03 7.525940858486347906e+01 3.764575543998944340e+00
1.027533566182690265e+03 7.442848596848362774e+01 3.511568128642920783e+00
1.028249817093068486e+03 7.399418812188625338e+01 3.800972659081253369e+00
1.028751066910397867e+03 7.372655929626401416e+01 3.573081637380028042e+00
1.029353684707217326e+03 7.329739880262621909e+01 3.637920808006811058e+00
1.029922349355754932e+03 7.286720002531895091e+01 3.589029642728519320e+00
1.030689118342673055e+03 7.214793764628603867e+01 3.498282865295095689e+00
1.031330427651265609e+03 7.164543822939616291e+01 3.597396234653388092e+00
1.031838788640355915e+03 7.118505685618646339e+01 3.460129362116276752e+00
1.032422015446124760e+03 7.088871422903991970e+01 3.525198135375148922e+00
1.033887482936995411e+03 6.998888008715103126e+01 3.712326182330798474e+00
1.034424883433092873e+03 6.960513081601880003e+01 3.427771126075185748e+00
1.034626774265450422e+03 6.937973161819635948e+01 3.073848593381171668e+00
1.035112617017247203e+03 6.886134206021013426e+01 3.317993718515936052e+00
1.035634204663473383e+03 6.858777645233924147e+01 3.356427461553266767e+00
1.036187165624106683e+03 6.807285178166964101e+01 3.357950443498566528e+00
1.036705146850023311e+03 6.768056578204280527e+01 3.328109788212486819e+00
1.037525430601364860e+03 6.690618608955823277e+01 3.147026866031865211e+00
1.038728695779981990e+03 6.571156141778645576e+01 3.123483443778241053e+00
1.039477826171156039e+03 6.475449721944599446e+01 2.910032237916993836e+00
1.039821387987051821e+03 6.424444006938128382e+01 2.799393033714977719e+00
1.040049234102645642e+03 6.393448133573160419e+01 2.980709842899614159e+00
1.040673646947210500e+03 6.327272599220616200e+01 3.072503482942920527e+00
1.040878154066552042e+03 6.309323174570952375e+01 2.991705894230790364e+00
1.041030908007126754e+03 6.294520400573887997e+01 2.937107217278480675e+00
1.041048340477829470e+03 6.268620263874173304e+01 2.797546299503892442e+00
1.041266455241639278e+03 6.255700042856193477e+01 3.013128842237620120e+00
1.041393457336095935e+03 6.225435247425024698e+01 2.922218657743542281e+00
1.041754671732843690e+03 6.216695685474921618e+01 3.054989841616816193e+00
1.042107588782440189e+03 6.199251292158811566e+01 3.169575132759064218e+00
1.041836758795489914e+03 6.181676326727463078e+01 2.600968552974336490e+00
1.041824996594419872e+03 6.174639143907935335e+01 2.849212298956445011e+00
1.041953699285211314e+03 6.164411358681703490e+01 3.005287372235216026e+00
1.041847152048672569e+03 6.153592275825081970e+01 2.793948085490683297e+00
1.042040641657037895e+03 6.153784759234181934e+01 3.121860682040050960e+00
1.042191297586039582e+03 6.152345072534208725e+01 3.095036328747028165e+00
1.041979348504912423e+03 6.162361222114174097e+01 2.753696355050806233e+00
1.041850088201527797e+03 6.161397699983908183e+01 2.843632428057162542e+00
1.041832522172735707e+03 6.179201151259015745e+01 2.981806379644922345e+00
1.041354739854900799e+03 6.199570418392230664e+01 2.627344458485140422e+00
1.041235746250992861e+03 6.199267971648687592e+01 3.082931268382480994e+00
1.040955929052292504e+03 6.241170183792739579e+01 2.976488927150967356e+00
1.040594753127363447e+03 6.242668893261431151e+01 2.780471643726514230e+00
1.040539031878778815e+03 6.269507241170558132e+01 3.130291644261660622e+00
1.040251172204851628e+03 6.306828258847622948e+01 2.909336599278731228e+00
1.040064924600295171e+03 6.319891215492984315e+01 3.008324391441874468e+00
1.040041314807842809e+03 6.337093322611702462e+01 3.204963861837768491e+00
1.039860250673341170e+03 6.363076382775029316e+01 3.077807668189961987e+00
1.039383584364950138e+03 6.388883449020068639e+01 2.801125831640547403e+00
1.039129149596744583e+03 6.403684396652654698e+01 3.043287487849283934e+00
1.038797510654222378e+03 6.419971032123632426e+01 3.003753104149836872e+00
1.038450739001782040e+03 6.476302322805040035e+01 3.025409828861938877e+00
1.038292481842594498e+03 6.491290295897680096e+01 3.194893815006253135e+00
1.037900582263281876e+03 6.502006831633221395e+01 3.001847906842840530e+00
1.037638181486041049e+03 6.549612082810600100e+01 3.178405098680968877e+00
1.037304702365837329e+03 6.566662317473733879e+01 3.103382176287595939e+00
1.036349728867986641e+03 6.621130693562592739e+01 2.901861904080305976e+00
1.035784686562056777e+03 6.654918226320751273e+01 2.961490279132021897e+00
1.035660078575702528e+03 6.701392923423661330e+01 3.418258892105313862e+00
1.035230749934125015e+03 6.729223845549640259e+01 3.113208623871287273e+00
1.034992672301159473e+03 6.741678479828665616e+01 3.328923985993242241e+00
1.034559046672456589e+03 6.764738886117423533e+01 3.179834938419389800e+00
1.034228679618329579e+03 6.782703613387629105e+01 3.314086731124916696e+00
1.033894395586761448e+03 6.826771361337306132e+01 3.348343719022977893e+00
1.033214502360429833e+03 6.875449311341650116e+01 3.358968473196000559e+00
1.032748814204933979e+03 6.926738227259880887e+01 3.273234356587636285e+00
1.032360514517969705e+03 6.961182558371277196e+01 3.339226872474682750e+00
1.032048574707520174e+03 6.990738862390290365e+01 3.426574708029875183e+00
1.031784093802488997e+03 7.007324033094468518e+01 3.490979277155929594e+00
1.030987072621057905e+03 7.084391959262441674e+01 3.497286483353491349e+00
1.030595623128134093e+03 7.107384426954584455e+01 3.456671810022044156e+00
1.030172016300844689e+03 7.167428834951158478e+01 3.700278953060433196e+00
1.029884500996476163e+03 7.202295468902410391e+01 3.598971949997348929e+00
1.029543600641756711e+03 7.222901970269026606e+01 3.545408064079083488e+00
1.029282961074530704e+03 7.259769947321673556e+01 3.643257821035604138e+00
1.028848423100819673e+03 7.280807628187042724e+01 3.463549818790397694e+00
1.028322209204354976e+03 7.324905617206884756e+01 3.755947715352249361e+00
1.028133932597804687e+03 7.360129593036083406e+01 3.744617819697850791e+00
1.027836384681683057e+03 7.380144322264480650e+01 3.625856610895198173e+00
1.027698908363496002e+03 7.410391299814777710e+01 3.794911716876640639e+00
1.027361587583227447e+03 7.415550943431780695e+01 3.589094514908083511e+00
1.027069454544121754e+03 7.455015333478880279e+01 3.870661414070923456e+00
1.026892808787942158e+03 7.470949303524385243e+01 3.784564163426352934e+00
1.025908626088651999e+03 7.528964278604634330e+01 3.547779057565776384e+00
1.025673667132613900e+03 7.544417224477091111e+01 3.729420550858208117e+00
1.025279428436655280e+03 7.562850893436238664e+01 3.840153951819388567e+00
1.024509210394253614e+03 7.607183267439201302e+01 3.632440603848749561e+00
1.024278148494024663e+03 7.605975830855474840e+01 3.721514158193826916e+00
1.024176958453346742e+03 7.620513818333979827e+01 3.867234996264869551e+00
1.024166460407264367e+03 7.638550223275261430e+01 3.951817346435746003e+00
1.023701928112078463e+03 7.669158359780783485e+01 3.977677450609689913e+00
1.023738765807019149e+03 7.687092379403370046e+01 3.971263036449727224e+00
1.023650391276046435e+03 7.685191655186011417e+01 3.828033832043502116e+00
1.023466340491118103e+03 7.684511950042798389e+01 3.738850189514096201e+00
1.023560500903587808e+03 7.689731099236490763e+01 4.020523052082353388e+00
1.023540805674391322e+03 7.712080779525973639e+01 3.901967814818021907e+00
1.023485266444745207e+03 7.714964187179730004e+01 3.836656328583444520e+00
1.023513236143486552e+03 7.725337821936557248e+01 3.914975508638576684e+00
1.023408093107794798e+03 7.739622293568335465e+01 3.765696848314405543e+00
1.023317762789172889e+03 7.731802279701852854e+01 3.757318921764863262e+00
1.023202829610108324e+03 7.734494264644206396e+01 3.737862763358748452e+00
1.023222253428448312e+03 7.749547387657881359e+01 3.862476315010212602e+00
1.023196006207051710e+03 7.750547307249979667e+01 3.789902444778135759e+00
1.023519724622365175e+03 7.734028921313677074e+01 4.095298556910734078e+00
1.023670994067712741e+03 7.750683309006886645e+01 3.962088630152607038e+00
1.023465552652369297e+03 7.740948803250437038e+01 3.572787364962096035e+00
1.023625186294983450e+03 7.746441068615281722e+01 3.938330505794510827e+00
1.023528032625650326e+03 7.729434997328112900e+01 3.661826510836249327e+00
1.023515185769516052e+03 7.733581413168380436e+01 3.568564456496119419e+00
1.023595761932586015e+03 7.724838919886859401e+01 3.801809713803095292e+00
1.023601153591857042e+03 7.719424732889633844e+01 3.723557968746717961e+00
1.023631225583546097e+03 7.722056950334558678e+01 3.740258757252831856e+00
1.023751436549226696e+03 7.710491565142073966e+01 3.811464195276926148e+00
1.023760356280162682e+03 7.697761687349985493e+01 3.693217260015217107e+00
1.024058752254934916e+03 7.685191327906822778e+01 3.974893960054941999e+00
1.024170751015357382e+03 7.681124782227767867e+01 3.790198658211238580e+00
1.024383930936097386e+03 7.673599206281670604e+01 3.881128819712102995e+00
1.024470248647375684e+03 7.657003773907355537e+01 3.748882052628005113e+00
1.024750446634390073e+03 7.650042763337891927e+01 3.949294735809871781e+00
1.024902155232757423e+03 7.639175355834582604e+01 3.815297812650669584e+00
1.024867447825728732e+03 7.644038941204181015e+01 3.628355940796609502e+00
1.024894928011764023e+03 7.609958777834752652e+01 3.668706258712177259e+00
1.024767613238884223e+03 7.614235730898718657e+01 3.544914779432588148e+00
1.024901339540874915e+03 7.625546547822519017e+01 3.786074600511369681e+00
1.025068400791504700e+03 7.617263130780420965e+01 3.791042526988576356e+00
1.025345101968412791e+03 7.610348031986090689e+01 3.898765853379586588e+00
1.025544743806923179e+03 7.599853142323824784e+01 3.818707482368154160e+00
1.025741851492289243e+03 7.586845587942949010e+01 3.818219044295460662e+00
1.025886089782813087e+03 7.574127116795291670e+01 3.771416828007318145e+00
1.026100844097354184e+03 7.563354539865103732e+01 3.848230771017711049e+00
1.026344092132657124e+03 7.559969977820237830e+01 3.881393310789121642e+00
1.026598605735148794e+03 7.550213726955161064e+01 3.888130479245774040e+00
1.026678955740197352e+03 7.554656185562539861e+01 3.718629320415629991e+00
1.027041623697025443e+03 7.543479163944276422e+01 3.773902228639713030e+00
1.027315291944231149e+03 7.519636057902198445e+01 3.898578842388928933e+00
1.027414219690796017e+03 7.540549247487597029e+01 3.750552107731209617e+00
1.027535402848925514e+03 7.515122806768812325e+01 3.739603184161637728e+00
1.027824869532669709e+03 7.496806676432368022e+01 3.937798703334692618e+00
1.027642437564266856e+03 7.490498043766162084e+01 3.488066771158173651e+00
1.027655540238349204e+03 7.495867330989653965e+01 3.689360159380953519e+00
1.028223583395369815e+03 7.485744408824740503e+01 3.919053256408687957e+00
1.028249550630057456e+03 7.493074805932234028e+01 3.708964438144676024e+00
1.028197296127064874e+03 7.478684557092698526e+01 3.767033721482448527e+00
1.028434667201718639e+03 7.462360614393352876e+01 3.939116153669374398e+00
1.028546796206695262e+03 7.468709137618604643e+01 3.841502144991409295e+00
1.028547489582405433e+03 7.479797308835466652e+01 3.727552357885542733e+00
1.028616784076883505e+03 7.481458394962659497e+01 3.787687595867510026e+00
1.028784769761562529e+03 7.488152904361190565e+01 3.898276568698747724e+00
1.028729153573526673e+03 7.489348568258161265e+01 3.674262603702572960e+00
1.028601348398548680e+03 7.492231893097877560e+01 3.608913619895474767e+00
1.028398210099564722e+03 7.477718184363628495e+01 3.538623326469860331e+00
1.028437776035181969e+03 7.470913636335647823e+01 3.810484539272238180e+00
1.028156515525951136e+03 7.476685728098502182e+01 3.510162212856357655e+00
1.027865285412284038e+03 7.496525071128206719e+01 3.723279131444769519e+00
1.027713779106149786e+03 7.495718232652754409e+01 3.640166268467055488e+00
1.027549711274699803e+03 7.508511055726060590e+01 3.641262230573033776e+00
1.027219745115404066e+03 7.519761332529269282e+01 3.471036681991563455e+00
1.027147331659310339e+03 7.501682568871933654e+01 3.726013954511358861e+00
1.027046157991662540e+03 7.508949545058997899e+01 3.735453711721106629e+00
1.026713813157881987e+03 7.506656134409452363e+01 3.508778792449106732e+00
1.026588770512865949e+03 7.522452392178715286e+01 3.766035148950891198e+00
1.026375630988881312e+03 7.527489884536684883e+01 3.653205542753767077e+00
1.026400554906133493e+03 7.534551896599604959e+01 3.898777343964184183e+00
1.025793309902913961e+03 7.559941350042396380e+01 3.523743143893739216e+00
1.025863274032826666e+03 7.565808850739547609e+01 3.942502476954928170e+00
1.025758436497000503e+03 7.577748402365540414e+01 3.774291457538652139e+00
1.025666024992330676e+03 7.576444539947642909e+01 3.784203474724222360e+00
1.025375378443822456e+03 7.580586947349546278e+01 3.600952684258572845e+00
1.025195867958322651e+03 7.598626363840129727e+01 3.911264531055280713e+00
1.024646896404255585e+03 7.608995598268121796e+01 3.657551865885466214e+00
1.024636497334381147e+03 7.622898605976754993e+01 3.907676274405616823e+00
1.024402650386824916e+03 7.633996340596389985e+01 3.676510685056655348e+00
1.024503798183414574e+03 7.643384532942253884e+01 3.930212533779240403e+00
1.024303869929183520e+03 7.646461164232660224e+01 3.956390126997803236e+00
1.024175041094085373e+03 7.668784014147746575e+01 3.792225142916322511e+00
1.024323259888463099e+03 7.669449482307302901e+01 4.045770442366006137e+00
1.024106886857026666e+03 7.674970948973941631e+01 3.659738133380187719e+00
1.024287063909065864e+03 7.686844109407432768e+01 4.084122846669060891e+00
1.024149920502809891e+03 7.687275804744703578e+01 3.808044091345777815e+00
1.023831301416758492e+03 7.701819552875154784e+01 3.576488356443178418e+00
1.023955969420658107e+03 7.717091306801111728e+01 3.991455366555442197e+00
1.023997059256548710e+03 7.709670157293011528e+01 3.896094397103524898e+00
1.024013426529963908e+03 7.711361530734527037e+01 3.879499522703326875e+00
1.024323171674340983e+03 7.718163200386675271e+01 4.029193100936936389e+00
1.024255563622885120e+03 7.708437654786106918e+01 3.763276959422114487e+00
1.024325564132063164e+03 7.722398482471075454e+01 3.913303569580762087e+00
1.024388938342844995e+03 7.709827145863694398e+01 3.881531997246383980e+00
1.024541797012154802e+03 7.720396312354326085e+01 3.980295752276219901e+00
1.024587773049050384e+03 7.726102092528367393e+01 3.851402845326106217e+00
1.024559920608118318e+03 7.720067423356279335e+01 3.760655469699941023e+00
1.024535528515438955e+03 7.723726749905964084e+01 3.761883108703045764e+00
1.024575580261230471e+03 7.707638943489554606e+01 3.810614967429501121e+00
1.024644483593101086e+03 7.711764137130076335e+01 3.849740545497411404e+00
1.024875383027582757e+03 7.709459709218745616e+01 3.994708285640399481e+00
1.024793490813960716e+03 7.692222558454847103e+01 3.673175231884329150e+00
1.024953116571749888e+03 7.689506918003789337e+01 3.924482853411973338e+00
1.025239655595227305e+03 7.676850127753388620e+01 3.767960643868946136e+00
1.025506330055868830e+03 7.684717695928461012e+01 4.012159538323203378e+00
1.025463854736833355e+03 7.690402828040186023e+01 3.678551972771970213e+00
1.025360399977840643e+03 7.668565162995537321e+01 3.594407991153047988e+00
1.025539551359953066e+03 7.662965852490917484e+01 3.890349381820897179e+00
1.025695425162134143e+03 7.656417609527392187e+01 3.859713514377176580e+00
1.026088407744333381e+03 7.655048045234170218e+01 4.090432298540349620e+00
1.026203446765333865e+03 7.632301558448730816e+01 3.799564292100512830e+00
1.026871140042445177e+03 7.642814769012593956e+01 4.005557289595344628e+00
1.027209325047523180e+03 7.610639968204264960e+01 3.715339961377253530e+00
1.027221586767195959e+03 7.598645329526598857e+01 3.646715401401820600e+00
1.027397786223876665e+03 7.598878520306196549e+01 3.811883975472710517e+00
1.027484636465165522e+03 7.584701201092181577e+01 3.708371559648412585e+00
1.027636058132714879e+03 7.555658727265189611e+01 3.778365033923932970e+00
1.027708663324440749e+03 7.550998009922885501e+01 3.726139192241703313e+00
1.027585181210675728e+03 7.541218095224526508e+01 3.524669865843407024e+00
1.027499141669333312e+03 7.542634086936227789e+01 3.573797774988292986e+00
1.027492705015475849e+03 7.526893805414438532e+01 3.621878699278113345e+00
1.027812283005824611e+03 7.527973789912523728e+01 3.689351511777203996e+00
1.027969829301770915e+03 7.504569580043975918e+01 3.785228809195814392e+00
1.027920491744392393e+03 7.496328389733633912e+01 3.582028494347923697e+00
1.027984299729015675e+03 7.490791315057852273e+01 3.722952328634846708e+00
1.027984954872057415e+03 7.489042585063486968e+01 3.666313059579124456e+00
1.027849165334663212e+03 7.488806100107592556e+01 3.532385358311557866e+00
1.027932667708884765e+03 7.482223395289169332e+01 3.753104503306076367e+00
1.027864071064969949e+03 7.471894348463368374e+01 3.613065990441555186e+00
1.027830806031303837e+03 7.477353186602127266e+01 3.666592727224269765e+00
1.027694859973075381e+03 7.475190579093323606e+01 3.562440902714797630e+00
1.027819266119006670e+03 7.483339205340061540e+01 3.832683855099503489e+00
1.027889903816462493e+03 7.488381523464431666e+01 3.777077340445202935e+00
1.027873919064644269e+03 7.451772358672450025e+01 3.755874442076219566e+00
1.027694110834302137e+03 7.459629580800350368e+01 3.604423764990997370e+00
1.027727037462452245e+03 7.470361736601147129e+01 3.821130436805333375e+00
1.027636320278572839e+03 7.457669325433019480e+01 3.699539987695061427e+00
1.027579941908222736e+03 7.487551529900504477e+01 3.742955847581697526e+00
1.027364420608761975e+03 7.483459187717517125e+01 3.660495251158977226e+00
1.027249218125861034e+03 7.484273072760502998e+01 3.758310127928666589e+00
1.027086384495173888e+03 7.500354562161886918e+01 3.733883110814645079e+00
1.026988974358562245e+03 7.501017748585056211e+01 3.803022144361534629e+00
1.026806576278104785e+03 7.496490209838785290e+01 3.743851534231794176e+00
1.026451831366417537e+03 7.501556233568952337e+01 3.605388494094995622e+00
1.026283381129101372e+03 7.500551341316349863e+01 3.813432377244453164e+00
1.025973084763872748e+03 7.522452280197711616e+01 3.703386924183064366e+00
1.025328188985654606e+03 7.523725251177206985e+01 3.607705871364601080e+00
1.024901180474568264e+03 7.551595663880473808e+01 3.651156196991223624e+00
1.024734832394656223e+03 7.564978704148475686e+01 3.907731071133525802e+00
1.024223805645983020e+03 7.562816072155294478e+01 3.579793479275849677e+00
1.023794226161514075e+03 7.570349290672110953e+01 3.698310873404125232e+00
1.023653592274911375e+03 7.582509030173449105e+01 4.012546315146892084e+00
1.023026371733194765e+03 7.611588458464450468e+01 4.202944509503481640e+00
1.022486862268530217e+03 7.611682017870289485e+01 3.669157957519246338e+00
1.022005628209841575e+03 7.644125987019239687e+01 3.763754019725524813e+00
1.021453768363756240e+03 7.651916899943586259e+01 3.686795085653216120e+00
1.020996303193223071e+03 7.652302904912920667e+01 3.807409939917192787e+00
1.020570679090105045e+03 7.668962382573599257e+01 3.876024223985837125e+00
1.020146278928330730e+03 7.675122211839506292e+01 3.892667855576291913e+00
1.019098395604032589e+03 7.708868461955340479e+01 3.761133495825333739e+00
1.018432052484691440e+03 7.716044155840033625e+01 3.709057356532071026e+00
1.018093609784186128e+03 7.738178474067112234e+01 4.063521085856223181e+00
1.017790065468801799e+03 7.741681149808285056e+01 4.106226851778728815e+00
1.017304610305764413e+03 7.758597744753102177e+01 3.956447778828419359e+00
1.016735158787993782e+03 7.766394376798773180e+01 3.885784007663460216e+00
1.015640104228754694e+03 7.799141303606174347e+01 4.077301101041257425e+00
1.014987223662098700e+03 7.836270714821212380e+01 3.852516586004639976e+00
1.014658309383109668e+03 7.831490390445036098e+01 4.160367709258935065e+00
1.014150070281485114e+03 7.859866055733114365e+01 4.020579849944056150e+00
1.013162835637247895e+03 7.877164640940507923e+01 4.062464539309189604e+00
1.012765894966902124e+03 7.899207830740991199e+01 4.165903432231743864e+00
1.012514656769356407e+03 7.922096994915976609e+01 4.312965513604694934e+00
1.011581219583080838e+03 7.936609370074720005e+01 4.083351811692750744e+00
1.010971872176838133e+03 7.948087103384779084e+01 3.990823807222341202e+00
1.010165440188621346e+03 7.966633984672790803e+01 3.804810946545785555e+00
1.009827171472286295e+03 7.970184467431229791e+01 4.273324184904140566e+00
1.009160586456061537e+03 7.998003093273197806e+01 3.966124168730175370e+00
1.008691941523677656e+03 8.002080636273390724e+01 4.151429842223478772e+00
1.008097888917196087e+03 8.016720401675620167e+01 4.044170401356041111e+00
1.007519625130097552e+03 8.031679149270398455e+01 4.063199240221933906e+00
1.006936773510743024e+03 8.040134978254705800e+01 4.060704085537167884e+00
1.006399611884137585e+03 8.069922556518521617e+01 4.116141629194316920e+00
1.005933989398131871e+03 8.071345629511897357e+01 4.169148113942583223e+00
1.005617681125412560e+03 8.084366674781148276e+01 4.335920216768727187e+00
1.005133600398693943e+03 8.092840768172324317e+01 4.170526366726107881e+00
1.004186058279904387e+03 8.134166984581352722e+01 4.304641923066355957e+00
1.002582652452675575e+03 8.205339290343711411e+01 4.194432427990022916e+00
1.002109346673890741e+03 8.206108088994758987e+01 4.129724524720018053e+00
1.001862237479575242e+03 8.223682886961012173e+01 4.365449993107176851e+00
1.996501460801580095e+02 3.777610733451108871e+01 3.971786264772447339e+00
2.051997149559072113e+02 8.968676919488896715e+01 8.102201608039166558e+00
2.133417938156484013e+02 1.486395331753375899e+02 1.032712798040549274e+01
2.232545702807485100e+02 2.098829325244162760e+02 1.148014597391508573e+01
2.476433911489995126e+02 3.228994005467167199e+02 1.301240311269501149e+01
2.617337335152088826e+02 3.679727376379107113e+02 1.335408550055660726e+01
2.772490057575500941e+02 4.027513248218826902e+02 1.399031700470419537e+01
3.112414680054602627e+02 4.364367357139364572e+02 1.449973972463800465e+01
3.703497697822608075e+02 4.013756396316628638e+02 1.569137872417371682e+01
3.910398682976193072e+02 3.750023826118973034e+02 1.573736933284959605e+01
4.119865298172670123e+02 3.456523502687676341e+02 1.607290423865759976e+01
4.325035103926525153e+02 3.160556963850665966e+02 1.596315156521222889e+01
4.521328905709330002e+02 2.886206508216671978e+02 1.562102985942260602e+01
4.707837077739903862e+02 2.652439793071467307e+02 1.536004050599837001e+01
4.881612068082586120e+02 2.464123497974458417e+02 1.488905258861313996e+01
5.045806809909075810e+02 2.327282337047952865e+02 1.474802303547579641e+01
5.200921413490667646e+02 2.235780690497840055e+02 1.458077965133060161e+01
5.349112979320082104e+02 2.179362590346992476e+02 1.451204188603378498e+01
5.491293284881178351e+02 2.148996787557927064e+02 1.440988645817458291e+01
5.626169843415282230e+02 2.136153928751010369e+02 1.405940393719390613e+01
5.760449416870421828e+02 2.131112527214420709e+02 1.427813004663244101e+01
6.019886970626946550e+02 2.124148855371537081e+02 1.401459519121840458e+01
6.148610182458961617e+02 2.120413696453718160e+02 1.424706331577056062e+01
6.271702170702875492e+02 2.113245344246437014e+02 1.379531719218334729e+01
6.394747976622051056e+02 2.101754744010457330e+02 1.389126490779119649e+01
6.515651581108937762e+02 2.084345277422789309e+02 1.377655738200746782e+01
6.631834946348564017e+02 2.064902285955182890e+02 1.341644025078335289e+01
6.744456467653747040e+02 2.043201321934886892e+02 1.316721629512221625e+01
6.855562190101531996e+02 2.018452724489615662e+02 1.312214806709312143e+01
6.965755766824897819e+02 1.992031488158087882e+02 1.314506043050550943e+01
7.174501643367581210e+02 1.939344420335964685e+02 1.256327421090395546e+01
7.274768308495788460e+02 1.909839059224946993e+02 1.247935059041458317e+01
7.371553218977691131e+02 1.882460003699463869e+02 1.224996614495501035e+01
7.642730999064199295e+02 1.802278348683743729e+02 1.172746736816952762e+01
7.807925042781014326e+02 1.751958428019013638e+02 1.109624553741502950e+01
7.886321590475158700e+02 1.726940331285206298e+02 1.094013992246618727e+01
7.964497217872589090e+02 1.702784216843996887e+02 1.099141240501762695e+01
8.182407221393260670e+02 1.635805736567297117e+02 1.030879368900502868e+01
8.250269496880220004e+02 1.612188884861567431e+02 1.017772999306725978e+01
8.314327001131033512e+02 1.591802651147661152e+02 9.857800056964947544e+00
8.376726291904118398e+02 1.569603131068129471e+02 9.726620868985150992e+00
8.495169171280042519e+02 1.527700813259999109e+02 9.375198161430944310e+00
8.663468953886711006e+02 1.471332084683209871e+02 9.043350482780624588e+00
8.712316915194699050e+02 1.450124110158801045e+02 8.589017121316032899e+00
8.811906200770449686e+02 1.416667050675224004e+02 8.761204260512954534e+00
8.859482991227150706e+02 1.402266636185528057e+02 8.546384874525756459e+00
8.902704450005395529e+02 1.383890639057864007e+02 8.107030424027811932e+00
8.987691576055329961e+02 1.352460867327095002e+02 7.887133808700241389e+00
9.029023370584002350e+02 1.337714867082781325e+02 7.980601457855186709e+00
9.069887611100100457e+02 1.323657879233474830e+02 7.942383711472871255e+00
9.106116365258761789e+02 1.310191762996679188e+02 7.482779045187612610e+00
9.180772685078212589e+02 1.281732102913449864e+02 7.526954583138490307e+00
9.250742536740448259e+02 1.254778417916234901e+02 7.213475594120723144e+00
9.282431907396190809e+02 1.242262489030490116e+02 7.068754032030255985e+00
9.312547870257415070e+02 1.231733409558379577e+02 6.914383048990544012e+00
9.375229285265478438e+02 1.207896865971303413e+02 7.163192572323396234e+00
9.403079161408855953e+02 1.196559510664644677e+02 6.679991700094774387e+00
9.430422957844158418e+02 1.184447119454161452e+02 6.630107067535277565e+00
9.483207151686675616e+02 1.166928197011764325e+02 6.543712522297028045e+00
9.508644975508757398e+02 1.156974530915343564e+02 6.412534108395107069e+00
9.552594751308732839e+02 1.134547869093136399e+02 6.214686695830891949e+00
9.576903797701684198e+02 1.125768956192465708e+02 6.324771301094187947e+00
9.599933810175068629e+02 1.116725208915677428e+02 6.190346995751497161e+00
9.622744558408923012e+02 1.109180887476582456e+02 6.166796061652803473e+00
9.685239125975625711e+02 1.084419328618796214e+02 5.943518037771696072e+00
9.725154823886656459e+02 1.069054560079972305e+02 5.896847255420311740e+00
9.742779435406479251e+02 1.061447868465020150e+02 5.612535808184588859e+00
9.761087862634730072e+02 1.053542906614388102e+02 5.678385153306749089e+00
9.781018839900350486e+02 1.047587524021751904e+02 5.844400786319511099e+00
9.798715071368144436e+02 1.038709266535567224e+02 5.604763947539368019e+00
9.818041579186680110e+02 1.031302940203647012e+02 5.786928324840573623e+00
9.835288271092205150e+02 1.024701757307729935e+02 5.584121473712798434e+00
9.852662944920680275e+02 1.019003765950875646e+02 5.594234593896999286e+00
9.869739091937506146e+02 1.013658012562248985e+02 5.553062654211998961e+00
9.885841649282530170e+02 1.008208832449661543e+02 5.441758714920183593e+00
9.902043558314886695e+02 1.002641101526807290e+02 5.440344280077397343e+00
9.930039666886482337e+02 9.901173680711254121e+01 5.277685861149620905e+00
9.942888630577521099e+02 9.839258492388051991e+01 5.103090891029069098e+00
9.956273397139389090e+02 9.781843933929086177e+01 5.162097063733881441e+00
9.968900419715054113e+02 9.735119435303317914e+01 5.088928083031078131e+00
9.983065279208055927e+02 9.672286497504639158e+01 5.234331792096668323e+00
1.000649019220665195e+03 9.603981383066658850e+01 4.890940671709472554e+00
1.001889797031908756e+03 9.546737721809292054e+01 5.033652251387934484e+00
1.002949132295319487e+03 9.493800281702708332e+01 4.863799784767707024e+00
1.004037582736374475e+03 9.463671145435215237e+01 4.901058850310164416e+00
1.005091030278618518e+03 9.405171541240397914e+01 4.848278050114231519e+00
1.006705817126593729e+03 9.325849660267621744e+01 4.660401249141386870e+00
1.008573040885950263e+03 9.249377087582305990e+01 4.719691862542617855e+00
1.010436184155732008e+03 9.186746036109892088e+01 4.669041910341434232e+00
1.011269851345132338e+03 9.163049247958279864e+01 4.636834568091899200e+00
1.012152632001989332e+03 9.131220369730912978e+01 4.673739670001396007e+00
1.013196784827323540e+03 9.091827938519756458e+01 4.834571311249533210e+00
1.014068831509265578e+03 9.049883684661722327e+01 4.673323612621629763e+00
1.016331111008798530e+03 8.960289766045426063e+01 4.529583495450197006e+00
1.017230205174115895e+03 8.925807971380149297e+01 4.723577422594871678e+00
1.017577049401418094e+03 8.904095657829867605e+01 4.183524533378431443e+00
1.018954395414228088e+03 8.872609271200504111e+01 4.588937535333911910e+00
1.019613170039348688e+03 8.855617953016603394e+01 4.474521797597844852e+00
1.020300340479476858e+03 8.822809293650507811e+01 4.497271433079731651e+00
1.021388850785087016e+03 8.789010975501170719e+01 4.384912484621509066e+00
1.022030475461948413e+03 8.753586549278304574e+01 4.243989494156153341e+00
1.022662635306242009e+03 8.733583120304557212e+01 4.452500068833160185e+00
1.023179041680896034e+03 8.700983975144494309e+01 4.342641696942791896e+00
1.023716305576297259e+03 8.703318353442440980e+01 4.386467759284528256e+00
1.024007046512193256e+03 8.680290720654076608e+01 4.119193043950986066e+00
1.024546538301606915e+03 8.657901782389603795e+01 4.379897596331716159e+00
1.025404578809408804e+03 8.648269107667695721e+01 4.384149600596629170e+00
1.025853805014117825e+03 8.629469244030224218e+01 4.285795561261693365e+00
1.026082239333480175e+03 8.593352847092131697e+01 4.075754830994810618e+00
1.026436252149397433e+03 8.591609566693099964e+01 4.235173301341774277e+00
1.027014491652573497e+03 8.571830392489157191e+01 4.450500991667922790e+00
1.027533165172946610e+03 8.560208658436422979e+01 4.406688362345676069e+00
1.027815323508201573e+03 8.547354361475127860e+01 4.175917348547955044e+00
1.028917309382421536e+03 8.534955965189166704e+01 4.142253001356039022e+00
1.029173579560012286e+03 8.527025887097759949e+01 4.149574333788905278e+00
1.029535618459020952e+03 8.522955392883794445e+01 4.258538716101384125e+00
1.029604004582989774e+03 8.513412535348163601e+01 3.963976943486386517e+00
1.029718296205360730e+03 8.500057981914250149e+01 4.015802289972725703e+00
1.029954255494976451e+03 8.485249077579481991e+01 3.933642823230456997e+00
1.030083684271517086e+03 8.468199986353587860e+01 4.053125078405628301e+00
1.030283222194469545e+03 8.470626936053425027e+01 4.142315951351520198e+00
1.030464434814659398e+03 8.466061761895376492e+01 4.118523472905735616e+00
1.030746402482337089e+03 8.465200376684286709e+01 4.225507483400406272e+00
1.030772744843300416e+03 8.472750534118485177e+01 3.965146142207913726e+00
1.031008271866833866e+03 8.454880299678201538e+01 4.162777877062580956e+00
1.031126778336113603e+03 8.443782653834639973e+01 4.068361040111994953e+00
1.031504868909763672e+03 8.449586588860331915e+01 4.190987429326241909e+00
1.031589967792976950e+03 8.452443517684470464e+01 4.041287513818360821e+00
1.031686630866155156e+03 8.443973960256758460e+01 4.048861304007004946e+00
1.032061503251281238e+03 8.448345332817625319e+01 4.338107060510537849e+00
1.032228535418726551e+03 8.448229005305454109e+01 4.125516898936893995e+00
1.032555088622601261e+03 8.439872214144993734e+01 4.285304150286037839e+00
1.032549916371353220e+03 8.418238851637553921e+01 3.965174866727693370e+00
1.032643096670619570e+03 8.440942744593738212e+01 4.091782268270662826e+00
1.032730235702837717e+03 8.434724000148172252e+01 4.056503954365553000e+00
1.032940265676357058e+03 8.447234774796773138e+01 4.187649824434856782e+00
1.033105860427118841e+03 8.455197876960222914e+01 4.127273300603519601e+00
1.033249734225193833e+03 8.439413023630596911e+01 4.094976079244361244e+00
1.033269969321514282e+03 8.440094991335273278e+01 3.991691619640732824e+00
1.033801387011309998e+03 8.441955389562087930e+01 4.323195339527956094e+00
1.034001110882908506e+03 8.440006345812292921e+01 4.167402746507150368e+00
1.034140601089849497e+03 8.441958888039629016e+01 4.109088794389435861e+00
1.034450151297106686e+03 8.441516748261133785e+01 4.044158601126127905e+00
1.034651650077352542e+03 8.437528162937439902e+01 4.163928433162936926e+00
1.034818525785620750e+03 8.440933135324409875e+01 4.132817300297119800e+00
1.034861429933552017e+03 8.448676491147242018e+01 4.002256986249676629e+00
1.034934418221914029e+03 8.422831846556609037e+01 4.019235231392713104e+00
1.035192950211373045e+03 8.434004689589642112e+01 4.175686153861306593e+00
1.035543961399788941e+03 8.438347508751230919e+01 4.307753874219088175e+00
1.035548020938838818e+03 8.442017355996949846e+01 3.952028995722457694e+00
1.035494087315758406e+03 8.423152520647136043e+01 3.884445876969493838e+00
1.035828436896878202e+03 8.418704901720209932e+01 4.292406346485449831e+00
1.035807823987805477e+03 8.411999184659558182e+01 3.939465675341125461e+00
1.035792657287100155e+03 8.423520452071161912e+01 3.874327856461377451e+00
1.036470111152632626e+03 8.416484564929685064e+01 3.971064543647116807e+00
1.036836911526953145e+03 8.412982551170512124e+01 4.042461740489670774e+00
1.037127607755463714e+03 8.400861746018080112e+01 4.119058325238029283e+00
1.037300794921374745e+03 8.402018780388597463e+01 4.176620005800941726e+00
1.037535930035561023e+03 8.407330769385733049e+01 4.117467530701333089e+00
1.037721550267954854e+03 8.393666043686947376e+01 4.050113897173559963e+00
1.038023217807653509e+03 8.390828421306547114e+01 4.172539208450643855e+00
1.038014425418502242e+03 8.375699558530885724e+01 3.854168795873647468e+00
1.038220214931425289e+03 8.382948780179158632e+01 4.075640877805426499e+00
1.038321472924170166e+03 8.380799132629049097e+01 3.948827089872111173e+00
1.038440822041260390e+03 8.373511367460240251e+01 3.955955043329822729e+00
1.038528038003757956e+03 8.387213075122400596e+01 3.919229282357946431e+00
1.038699406324453321e+03 8.373159959135945485e+01 3.970419824893724581e+00
1.039182713091244977e+03 8.368685234240471971e+01 4.285570491380667590e+00
1.039412283865602376e+03 8.365918702118729300e+01 4.022921871009884853e+00
1.039593896619330962e+03 8.371613850615379704e+01 3.962294745508188498e+00
1.039702298631145823e+03 8.339502090611892982e+01 3.864425094112903025e+00
1.039914415667746880e+03 8.342754542775143989e+01 3.992851020367879755e+00
1.040032113843695925e+03 8.332354648854074242e+01 3.876676047761520749e+00
1.040399448729777760e+03 8.328199071413338572e+01 4.121752003900610362e+00
1.040802842910328991e+03 8.308512860282321810e+01 4.145316111424790506e+00
1.041240531329321584e+03 8.301453555660404504e+01 4.034629381489594380e+00
1.041275031592504774e+03 8.293582820031637937e+01 3.754252962966802443e+00
1.041615324881742708e+03 8.284954247866323840e+01 4.049659119638135962e+00
1.041823117900197985e+03 8.287719762364233134e+01 3.908367977716352470e+00
1.041985052043772839e+03 8.257308822736328580e+01 3.837664513694335255e+00
1.042147874466416852e+03 8.256477471180203054e+01 3.857351705956261867e+00
1.042422898829686801e+03 8.250171613727334829e+01 3.949107687753894425e+00
1.042574272839297464e+03 8.224553726233564532e+01 3.812141473802512337e+00
1.043208929427942621e+03 8.214985631162252844e+01 3.876920455423487510e+00
1.043558871540762084e+03 8.207112236395678906e+01 3.990662342180712585e+00
1.043751936245207844e+03 8.186949849457251105e+01 3.821692640082801518e+00
1.044038669977340078e+03 8.182833831675492320e+01 3.919036652068371041e+00
1.044116605249324721e+03 8.184018943452406347e+01 3.692722173996571655e+00
1.044210756494718908e+03 8.175915184112719203e+01 3.683404592685292300e+00
1.044446237498128994e+03 8.162618592803995909e+01 3.811461597136485580e+00
1.044620374281502791e+03 8.139644132447799052e+01 3.744171897440310204e+00
1.044809153220894586e+03 8.120372195944197813e+01 3.765795771832927130e+00
1.045546739968549218e+03 8.103347773332056647e+01 3.752541517339068378e+00
1.045860946770633973e+03 8.087284743111450780e+01 3.869857892057325444e+00
1.045920178552500147e+03 8.068420756257872029e+01 3.613250036265299059e+00
1.046009239567006034e+03 8.057757787763115687e+01 3.644793451637269754e+00
1.046090605820191968e+03 8.065023210550093324e+01 3.628303055205833516e+00
1.046380312064272857e+03 8.052290178853236569e+01 3.803828203665034380e+00
1.046826198266464189e+03 8.029514711116561898e+01 3.539233786028944451e+00
1.047085355603404878e+03 8.013317847667258320e+01 3.753604335376849122e+00
1.047201576678209676e+03 7.988452279821493107e+01 3.610652959313028987e+00
1.047358437673735352e+03 7.969575735189532395e+01 3.663170680362782150e+00
1.047480219417207309e+03 7.963807519450278960e+01 3.632789711531131616e+00
1.047740585495682581e+03 7.957439465317236227e+01 3.758826313323652357e+00
1.048072105866345055e+03 7.946020555830642706e+01 3.818924498835031045e+00
1.048308434958343923e+03 7.940250585959833529e+01 3.719990305560486377e+00
1.048571263634698425e+03 7.911583847200512309e+01 3.735220273221557363e+00
1.048768796569774850e+03 7.911850679822391896e+01 3.690305504336720333e+00
1.048948759647146971e+03 7.892503785073270706e+01 3.654513154860296709e+00
1.049471485640957781e+03 7.889144412269679663e+01 4.006091112699778023e+00
1.049789063689148634e+03 7.864431412751588368e+01 3.467119934166930761e+00
1.049992857502245897e+03 7.848818212855556453e+01 3.662091053666927110e+00
1.049849739746241994e+03 7.831553773357474313e+01 3.322384149739946224e+00
1.049953429384111359e+03 7.822343966640146107e+01 3.578818030066258871e+00
1.050064563290018214e+03 7.819956921064886046e+01 3.586784322275889281e+00
1.050121666805641780e+03 7.806396535895900968e+01 3.524854642978425545e+00
1.050414193971391796e+03 7.801530210118737330e+01 3.768321747300888092e+00
1.050667233513978772e+03 7.794817238404475290e+01 3.726639388595231139e+00
1.051047875373021952e+03 7.789794518961014091e+01 3.855190878392704690e+00
1.051411148856932641e+03 7.761454625962305442e+01 3.761825554191318588e+00
1.051673454176318728e+03 7.754241527471089057e+01 3.757355583056096293e+00
1.052073722672715348e+03 7.743090256355546330e+01 3.649618232463353706e+00
1.052296423005081124e+03 7.729888784753326547e+01 3.624746080058230291e+00
1.052462026430552214e+03 7.723379719306623770e+01 3.699509472772433583e+00
1.052563946087891964e+03 7.739518739761818722e+01 3.648665807092356772e+00
1.052676391595091445e+03 7.721171723871287895e+01 3.724265366947975053e+00
1.052670100191605570e+03 7.711298621737257974e+01 3.567881293300160905e+00
1.052675410922697210e+03 7.729997876621438024e+01 3.602061942887530677e+00
1.052973332338869795e+03 7.723821086667631164e+01 3.879273024907433864e+00
1.053013903396323030e+03 7.737804249636400300e+01 3.642217611564092294e+00
1.052721694398757336e+03 7.731333772358762246e+01 3.302332248693346628e+00
1.052629756180311460e+03 7.735884732467575020e+01 3.523500654649069475e+00
1.052596600973546856e+03 7.747010411652627226e+01 3.590016176282233573e+00
1.052509544812123067e+03 7.739469170069840231e+01 3.535988114620295164e+00
1.052470473670142155e+03 7.744945381974417842e+01 3.610210846901509285e+00
1.052396227850235164e+03 7.756210115119004911e+01 3.584800965516933502e+00
1.052258371184810812e+03 7.756556059819160964e+01 3.523814738898863652e+00
1.052231141673448292e+03 7.768478596422701798e+01 3.652692267367228851e+00
1.052185518516791944e+03 7.760259903369824031e+01 3.638027079096900707e+00
1.051754865168271863e+03 7.764836236579560591e+01 3.285070415215841422e+00
1.051497161059313157e+03 7.778877325246138241e+01 3.472568147492438584e+00
1.051554927015559770e+03 7.781132942958259946e+01 3.791144212893414078e+00
1.051207484618493027e+03 7.805323419286951037e+01 3.406853037690325436e+00
1.051196821743367764e+03 7.811603271168799267e+01 3.734010181892472247e+00
1.051085303686908446e+03 7.817063459313941109e+01 3.725571269318606937e+00
1.051173412040501489e+03 7.842589767664455280e+01 3.893589552619914684e+00
1.050566998750995708e+03 7.874978577920936118e+01 3.563025909520320056e+00
1.049951985517387129e+03 7.861769637365277674e+01 3.525289305951673668e+00
1.049885737046883833e+03 7.880493471759064050e+01 3.814028950803731277e+00
1.049789768154406602e+03 7.905513482006396941e+01 3.788482777169292604e+00
1.049444504363000533e+03 7.930007159293451480e+01 3.534791398492870940e+00
1.049317717285974595e+03 7.923463838883981225e+01 3.748747933542745159e+00
1.049183917104833426e+03 7.934934857503222361e+01 3.780281333188213466e+00
1.048867997013326885e+03 7.933284209234216178e+01 3.612828646342904904e+00
1.048431625566202229e+03 7.985807311847229073e+01 3.662908133665496280e+00
1.047995619872506268e+03 8.013216651667400470e+01 3.860443424253389821e+00
1.047950319720799826e+03 8.017994254076829463e+01 3.923286139749734502e+00
1.047646798388056595e+03 8.028103407298637251e+01 3.726364590997491177e+00
1.047122201629018718e+03 8.061525545120827019e+01 3.580397357962965543e+00
1.046746025154928248e+03 8.067653356185597602e+01 3.685551748186753684e+00
1.046087735339247047e+03 8.086650952495826061e+01 3.786377061412395051e+00
1.045834676636563472e+03 8.127264218375086102e+01 3.976373319039794296e+00
1.045429131936298973e+03 8.145229370598922003e+01 3.716123525690136375e+00
1.044902623384653907e+03 8.170722623118662398e+01 3.909450842557134820e+00
1.044613554960125157e+03 8.171293160562167657e+01 3.858072208244266221e+00
1.044035022793161716e+03 8.200068960245731375e+01 3.595110576815841341e+00
1.043753793387003043e+03 8.204377111863696825e+01 3.879850491222441633e+00
1.043103279535810771e+03 8.239068712156530694e+01 4.074259118263398705e+00
1.042831402471011870e+03 8.257806041338072589e+01 3.940666012408655661e+00
1.042433124721741706e+03 8.268882493488693797e+01 3.813780736182025066e+00
1.041884486874680306e+03 8.275007134731146152e+01 3.672005739853830164e+00
1.041531689135809302e+03 8.271524221934694765e+01 3.882003446462931606e+00
1.041271890909930789e+03 8.306264797377949094e+01 4.002374416471184304e+00
1.041099811898439157e+03 8.305264727588347284e+01 4.066547477942322075e+00
1.040354985973844123e+03 8.338327712013548876e+01 4.068372621299658931e+00
1.040026555990725683e+03 8.348163476509266445e+01 3.930487296422143118e+00
1.039349784560012495e+03 8.359060845852370392e+01 4.011704897751315002e+00
1.038991668221167856e+03 8.395620103812716195e+01 4.050979302463247222e+00
1.038792754642152431e+03 8.415245515851877656e+01 4.075901935631236483e+00
1.038617995886189192e+03 8.424401299361072404e+01 4.090154775522478303e+00
1.038635196479214073e+03 8.430364792308125743e+01 4.285176077631376756e+00
1.038545451460845925e+03 8.426054779803322958e+01 4.185460424754637643e+00
1.038348494024617594e+03 8.437814331057388983e+01 4.097930325144261587e+00
1.038064447230942278e+03 8.454181861246209451e+01 4.148875883639448148e+00
1.037713824363386493e+03 8.464908402162683387e+01 3.944536573511868482e+00
1.037283392109814713e+03 8.470466387190339219e+01 3.860561998762477742e+00
1.037084486148095039e+03 8.462034655431020269e+01 4.093688041751875062e+00
1.036957054013304742e+03 8.479183455896992427e+01 4.185473320191476887e+00
1.036803273288554010e+03 8.499439879861679970e+01 4.145491404648510070e+00
1.036512777707164105e+03 8.520867040711033269e+01 3.989826015934340830e+00
1.036244908525228766e+03 8.522653832820982700e+01 3.990294412878483854e+00
1.036078974892015140e+03 8.517320342457519189e+01 4.094921404061551584e+00
1.035926461479124328e+03 8.538729984899821090e+01 4.120152912461890082e+00
1.035818204321282110e+03 8.548516192632537525e+01 4.096941625081626626e+00
1.035926572158816271e+03 8.554470556619094168e+01 4.350084970295711173e+00
1.035764488133948589e+03 8.561438824417267313e+01 4.074008197003649911e+00
1.035475520133776399e+03 8.552183420701510386e+01 4.124394311686728543e+00
1.035344986869548165e+03 8.547084116405781629e+01 4.107217829654928209e+00
1.035294922891225269e+03 8.590217884200897913e+01 4.272838832052684666e+00
1.035062387110178634e+03 8.592655646651120094e+01 4.114369502685576663e+00
1.035209477331789458e+03 8.589690762350886644e+01 4.303625780428774306e+00
1.035136315863212076e+03 8.603551361984290224e+01 4.085168279549179715e+00
1.035177923250942513e+03 8.599412957379958300e+01 4.173686856810036261e+00
1.035065744307288696e+03 8.584520910346029154e+01 4.016523795680313924e+00
1.035165040167731604e+03 8.595190874463457931e+01 4.237539258935839825e+00
1.035240384163168528e+03 8.590675262861526562e+01 4.189890067985970745e+00
1.035375785415576502e+03 8.604632595882056023e+01 4.244931064780757879e+00
1.035254562144186593e+03 8.604694888776364792e+01 3.958446735780171366e+00
1.035444717719945629e+03 8.590590163492659315e+01 4.256116633090186951e+00
1.035594715786072584e+03 8.573677812134047826e+01 4.221148201439518743e+00
1.035755755470716622e+03 8.575542074705386142e+01 4.240415355129471209e+00
1.035644852232722315e+03 8.583339385195198190e+01 3.951587315317055982e+00
1.035702683328939429e+03 8.578540993530619119e+01 4.093812743476746618e+00
1.035962341686489026e+03 8.568757711814005518e+01 4.285318433906695645e+00
1.036294362951871108e+03 8.557080970495641736e+01 4.192712888933556314e+00
1.036348115738300748e+03 8.557797855730123615e+01 4.054864110225480545e+00
1.036459357666265305e+03 8.562394645332595644e+01 4.091969080564467731e+00
1.036509526279791089e+03 8.568575843099185363e+01 4.004793095492232169e+00
1.036523127304841410e+03 8.572610133472483085e+01 3.938946193208266777e+00
1.036684655437867150e+03 8.565248064876298884e+01 4.059448310993275300e+00
1.037173571380372778e+03 8.541017376066534439e+01 4.374100059259035334e+00
1.037255163393267367e+03 8.534758327673473843e+01 3.976685649401588307e+00
1.037726237400091804e+03 8.509849116455806950e+01 4.029690597569469901e+00
1.037789454019299001e+03 8.493884782607649697e+01 3.928471574495688401e+00
1.037740941458892166e+03 8.477677070190073039e+01 3.813047664478744991e+00
1.037741792775914064e+03 8.463574174919348536e+01 3.858662338296653616e+00
1.037932053151973378e+03 8.471164896307297454e+01 4.041736139683052897e+00
1.038206222662279060e+03 8.447773041963274920e+01 4.091062702786075533e+00
1.038277734268674067e+03 8.438698996885180748e+01 3.894281192158587146e+00
1.038425426974688662e+03 8.426776879160171063e+01 3.956873331678934846e+00
1.038488138607595374e+03 8.419713907565790123e+01 3.862148485162151701e+00
1.038591423740957453e+03 8.408289007538195392e+01 3.820488452252675415e+00
1.038935548600315315e+03 8.401560643675156825e+01 4.090102728585179648e+00
1.039333161624427930e+03 8.398738999010789996e+01 4.127095975691418062e+00
1.039503661797623181e+03 8.382474180466613234e+01 3.878144843569316436e+00
1.040013234945674185e+03 8.353810336652624358e+01 3.954970797643227343e+00
1.040155013336313232e+03 8.327808572230627249e+01 3.830761228263554585e+00
1.040628333939379218e+03 8.319271207024965520e+01 3.806578713455110119e+00
1.040952928895649620e+03 8.283476513739555003e+01 3.983668340144504327e+00
1.041527292982954123e+03 8.267847204771690883e+01 4.047775456198451138e+00
1.042197649833657351e+03 8.198668743568822492e+01 3.750719843424803912e+00
1.042598170330878020e+03 8.187990414008729090e+01 4.058502407905052678e+00
1.043104548604511820e+03 8.166737801751804682e+01 3.826535392324103668e+00
1.043366193822979767e+03 8.156604889782029488e+01 3.904144484188236675e+00
1.043690679332809395e+03 8.159797713220851278e+01 3.962338741223675243e+00
1.044535262731172224e+03 8.139490558085547889e+01 4.081025852096672679e+00
1.044848651229594452e+03 8.128808102046689044e+01 3.924032775924388261e+00
1.045273957267766264e+03 8.127189993043788263e+01 4.034917082384708920e+00
1.045403992428509810e+03 8.109886058080280691e+01 3.727642227717069545e+00
1.045545089111021980e+03 8.087411335357516862e+01 3.747814301422522476e+00
1.045563395075197377e+03 8.065044020886438147e+01 3.642599403563735905e+00
1.045808484777325248e+03 8.065183617653421777e+01 3.888118471767938900e+00
1.045942238843210134e+03 8.040484645125174268e+01 3.767375324684280713e+00
1.046190190429759923e+03 8.034866574454669319e+01 3.859829800048146353e+00
1.046280943634943924e+03 8.028048962994886040e+01 3.744723796377229519e+00
1.046486569508139610e+03 8.006957436092721991e+01 3.568452967593430003e+00
1.046644300894947264e+03 8.021345136571596868e+01 3.839549952703464442e+00
1.046632379431687013e+03 8.011962431724722933e+01 3.650345904022515242e+00
1.046748033687542147e+03 7.987427080522954270e+01 3.790967632558249534e+00
1.047138483004251611e+03 7.983895963783551508e+01 4.104842233806721197e+00
1.047312778906093399e+03 7.985379165078623487e+01 3.899289425412234777e+00
1.047257572301387881e+03 7.985702356861509088e+01 3.683431193203887233e+00
1.047418481112113113e+03 7.984974021274916822e+01 3.907976135942590190e+00
1.047514824587474322e+03 7.974703693193497145e+01 3.855313572451677828e+00
1.047392477891083217e+03 7.986290049783198697e+01 3.662615910561044075e+00
1.047335536414592525e+03 7.983539414028152237e+01 3.725272252208924328e+00
1.046937787832819367e+03 7.979430497785294563e+01 3.402536419957868929e+00
1.047027937656123868e+03 7.990851567186452087e+01 3.910810528455158419e+00
1.047008344893482899e+03 8.008872938233839989e+01 3.803511243597540670e+00
1.046842822983121096e+03 8.005481505718348956e+01 3.945497354346343855e+00
1.046774970225231073e+03 7.981803852518694953e+01 3.793834771643332715e+00
1.046528485616875969e+03 8.007869394786504813e+01 3.669379683007718995e+00
1.046485740153052348e+03 8.016243499988331678e+01 3.861117691108802319e+00
1.046321033696476434e+03 8.010614332871189447e+01 3.752446645257805358e+00
1.046347697785188075e+03 8.026068204819370067e+01 3.976671476584442644e+00
1.046445766987546676e+03 8.033173267541059204e+01 4.054342863842293809e+00
1.046268431250010735e+03 8.049145797978243877e+01 3.797438952778975363e+00
1.045985173541545237e+03 8.053927160709285715e+01 3.697946099255432273e+00
1.045661722817108057e+03 8.060980054453060006e+01 3.679682945814647610e+00
1.045500371368794958e+03 8.076486867782723778e+01 3.861501173381611807e+00
1.045125139915630598e+03 8.077092635276379440e+01 3.657370093371582698e+00
1.044993433919104746e+03 8.085631773942643008e+01 3.930617543304151695e+00
1.044703785499045125e+03 8.103127327892734399e+01 3.793518412471485135e+00
1.044383114708776702e+03 8.111635505579403116e+01 3.771343791651361244e+00
1.044047775811487099e+03 8.111034692387310940e+01 3.777962227289890507e+00
1.043253900375827243e+03 8.124899300735394547e+01 3.952434732980691479e+00
1.042807409239373783e+03 8.137890224991984667e+01 3.750861399460745815e+00
1.042557854783668745e+03 8.171617347727747926e+01 3.965074961855634683e+00
1.042306278757166410e+03 8.171874397028622639e+01 3.953509928828452757e+00
1.041848126994161248e+03 8.194299335382636684e+01 3.782004318220970163e+00
1.041248654252021197e+03 8.219226190906412910e+01 3.885087315934697472e+00
1.040855553116265583e+03 8.218303086626831089e+01 3.890053492145625569e+00
1.040375173849164867e+03 8.235061228773307107e+01 3.839418325971564627e+00
1.039974106066274999e+03 8.258732951159178981e+01 3.931750871885924425e+00
1.039632037874456955e+03 8.254010756761059042e+01 3.994732176633533527e+00
1.038755429291300288e+03 8.282818593630746307e+01 3.914995226862856725e+00
1.038364550487823635e+03 8.291486476001013273e+01 4.019780637526537248e+00
1.038027854915175112e+03 8.297980382535224919e+01 4.097497490770592776e+00
1.037700723279538579e+03 8.322963442490353714e+01 4.133537553323776592e+00
1.036671733446738699e+03 8.326922947697195809e+01 4.136762324181518125e+00
1.036253259491986000e+03 8.346396129096203254e+01 4.105491666299485587e+00
1.035742628095736791e+03 8.373025664739869001e+01 4.021241259688395076e+00
1.035145765925077058e+03 8.383752543739545615e+01 3.932453912876781033e+00
1.034785676182475072e+03 8.400714445086072146e+01 4.186594240525437272e+00
1.034334979730364466e+03 8.409638778571662954e+01 4.105679689548423994e+00
1.033977798955519802e+03 8.429554990722546393e+01 4.218493077263929081e+00
1.033747859105467569e+03 8.444893635397825449e+01 4.350461358828624725e+00
1.032683486394107604e+03 8.466636916020489423e+01 4.119804544322960282e+00
1.032157664275064462e+03 8.470347339962290789e+01 4.093947136497490646e+00
1.031697998932792188e+03 8.491688529727662171e+01 4.182938459817705734e+00
1.031143110825076974e+03 8.507761829331441561e+01 4.087272004903752531e+00
1.030576529923434464e+03 8.493840371670009404e+01 4.080807881212194843e+00
1.029775560110148263e+03 8.531599325933034095e+01 3.890257359119686953e+00
1.029424661119880966e+03 8.547717210172095292e+01 4.315511119832535769e+00
1.028873928509095094e+03 8.558282023692513008e+01 4.119879681549491579e+00
1.028142592779738607e+03 8.563702113024919527e+01 4.261410299935505464e+00
1.027844141713964746e+03 8.582136394994178374e+01 4.421870760885667551e+00
1.026976725994492199e+03 8.611854315276201532e+01 4.254611145901776581e+00
1.026426594551480548e+03 8.607827408245395873e+01 4.173006260923784794e+00
1.025939387506537059e+03 8.626668299860160971e+01 4.260742287151401797e+00
1.025470375333718721e+03 8.633739813260835660e+01 4.274026193320651146e+00
1.024869391922794421e+03 8.656218953169961594e+01 4.151667432391718648e+00
1.024466785445119513e+03 8.648434737749383316e+01 4.338558111028646636e+00
1.023900523697689891e+03 8.655346861265533676e+01 4.202621081292591043e+00
1.023492793152633340e+03 8.658947536848248205e+01 4.368951761338735196e+00
1.022627966405487200e+03 8.698684075981095987e+01 4.402845755354860557e+00
1.022051994228223862e+03 8.705932090760541087e+01 4.192873029481120284e+00
1.021553424973833785e+03 8.717167141327423963e+01 4.274803267371680704e+00
1.021149038469542347e+03 8.733516169214625791e+01 4.368213334632969236e+00
1.020936253062405740e+03 8.743580220540866321e+01 4.552204387251322260e+00
1.020736023412559234e+03 8.741200239097430824e+01 4.565208748890768220e+00
1.020046584312935806e+03 8.775252277858021444e+01 4.478925092727308765e+00
1.019623324349830341e+03 8.797092354957072757e+01 4.336771389340924543e+00
1.019286234820842310e+03 8.784900892042389842e+01 4.404492366893578037e+00
1.018948336935610882e+03 8.801201933778722264e+01 4.428407676989991160e+00
1.018650354652537771e+03 8.804657806979328427e+01 4.456380511230463526e+00
1.018502939537848647e+03 8.830741545263099113e+01 4.610821851012701700e+00
1.018330682003133120e+03 8.857394365922731083e+01 4.560876396864728122e+00
1.018076035531177695e+03 8.852332274346890983e+01 4.451315975291322502e+00
1.017827772776303618e+03 8.859260101000143095e+01 4.469621483075684409e+00
1.017370809117471822e+03 8.859820354137720244e+01 4.257226428234616833e+00
1.016707417939718425e+03 8.870479228653168491e+01 4.568359568568439499e+00
1.016374682691055341e+03 8.883409550454132386e+01 4.378427834831654764e+00
1.015811673317350596e+03 8.922469985800231029e+01 4.649349539359263872e+00
1.015865728555387591e+03 8.944854800546723084e+01 4.707423190201211582e+00
1.015749815980733160e+03 8.933413505235488117e+01 4.509698908011728236e+00
2.001077749001812833e+02 4.127580087693365840e+01 4.015809224166190461e+00
2.057292881075680668e+02 9.773438287137000202e+01 8.329407851291563247e+00
2.140619377845590350e+02 1.622006606959134842e+02 1.062619252586040375e+01
2.244409549584170804e+02 2.292677931430496585e+02 1.199568679337721733e+01
2.490256825890801906e+02 3.521260013368889190e+02 1.303563581120403114e+01
2.633405802773161213e+02 4.008850319039669330e+02 1.345635357217611272e+01
2.788261036733927085e+02 4.383652832207616825e+02 1.377606181317344181e+01
2.958909809328507663e+02 4.626698788343422279e+02 1.446189914434012280e+01
3.142733622424523219e+02 4.722991775252095863e+02 1.487223792452090265e+01
3.336003624055871342e+02 4.681497138932326720e+02 1.498634192912129492e+01
3.754269534700437134e+02 4.272518893115274068e+02 1.600573987018077560e+01
3.968630317063723965e+02 3.966909133247409613e+02 1.583773874273759930e+01
4.185790080465179130e+02 3.633000784669266068e+02 1.621666609072673282e+01
4.397468061408580411e+02 3.301903742688418788e+02 1.604344653279872546e+01
4.600211610023727644e+02 3.004526412342941057e+02 1.578416891113869269e+01
4.791594300302287479e+02 2.758419029554758595e+02 1.546194164276761285e+01
4.977330061749854622e+02 2.566888004872373585e+02 1.579270615523387278e+01
5.144275501507058834e+02 2.433520308141692396e+02 1.480313473755495579e+01
5.302966473384191204e+02 2.352937827185434969e+02 1.477379616783059646e+01
5.455356208658739661e+02 2.309674110925405728e+02 1.478551202353378358e+01
5.600830395141492772e+02 2.293824162324365261e+02 1.458947370702117041e+01
5.745989586840748871e+02 2.294451423203814500e+02 1.491488392100723104e+01
5.887889232246396887e+02 2.301551305107803387e+02 1.483494747128918334e+01
6.025541687308041219e+02 2.306313160791184487e+02 1.458231873338365858e+01
6.161989464175808280e+02 2.310855263323555278e+02 1.460150471767633462e+01
6.295460686247841977e+02 2.309506940570558413e+02 1.440327396992086051e+01
6.559348431999725335e+02 2.291525203760301110e+02 1.439269660756440317e+01
6.687422013901639275e+02 2.275493584580229935e+02 1.412311072296540715e+01
6.813875641255878008e+02 2.254619573691328469e+02 1.404589329421435195e+01
6.937711976944692651e+02 2.229433919706388849e+02 1.387727694301429437e+01
7.401250326407765670e+02 2.109585465987594546e+02 1.312044865124948956e+01
7.509865631538431217e+02 2.077491605681836973e+02 1.290944360490345844e+01
7.614144281852169343e+02 2.046149516241526953e+02 1.259222265209382385e+01
7.713666375811856142e+02 2.017343609498160220e+02 1.222647719845599568e+01
7.999688725237882636e+02 1.930007053500935683e+02 1.184526130032998026e+01
8.088874575917944867e+02 1.900321820191382187e+02 1.155642441409702315e+01
8.173351546665033993e+02 1.873477407408522879e+02 1.117997177779693629e+01
8.257526565659801463e+02 1.848114530868361953e+02 1.122379328605995852e+01
8.413925410446119031e+02 1.795867424476449514e+02 1.085555676588774077e+01
8.486030128253404428e+02 1.771440791824086034e+02 1.021834741428949656e+01
8.631488325848117711e+02 1.724031149194912871e+02 1.019766005453277558e+01
8.698018782857507176e+02 1.701060737105313478e+02 9.826234650142737337e+00
8.827282963880780926e+02 1.657139449323979363e+02 9.673928417507795530e+00
8.888430146781041685e+02 1.635374405072859361e+02 9.426260979865332956e+00
8.946342564865478835e+02 1.612912210471981780e+02 9.148113268228712514e+00
9.004458695114341253e+02 1.593643463965542253e+02 9.222831655149548169e+00
9.058110532617444051e+02 1.574362214492339831e+02 8.805852878261930528e+00
9.111305986481842183e+02 1.554622248780309803e+02 8.791255739192592955e+00
9.213020138378910815e+02 1.517453972841906875e+02 8.612534372777986391e+00
9.261001930002400968e+02 1.500277241713594378e+02 8.373523404553679939e+00
9.309138850963986442e+02 1.483566596459975528e+02 8.412361335944069651e+00
9.352836996973134092e+02 1.464950449533441201e+02 7.990250160123991918e+00
9.394084429480780045e+02 1.447370680891440315e+02 7.787885374561597018e+00
9.433913859795126200e+02 1.431899194866019513e+02 7.683320388059769357e+00
9.515546187837338721e+02 1.401151424255076563e+02 7.714229493029847617e+00
9.553563452420205522e+02 1.387231279705995632e+02 7.573057946765402448e+00
9.591377425479587373e+02 1.374029578057954097e+02 7.567876068412715540e+00
9.625858525847191913e+02 1.357911947402127453e+02 7.245332630498637627e+00
9.661314668997592889e+02 1.345653895902607928e+02 7.386349004745966340e+00
9.724296550832395951e+02 1.319491706218211391e+02 6.902209340816739314e+00
9.835354796386824319e+02 1.271987594762674121e+02 6.329507914707960481e+00
9.861117939828259296e+02 1.261960331131650435e+02 6.544949190485112922e+00
9.885753718558202081e+02 1.249959599993454589e+02 6.441078425273644825e+00
9.911673723372376799e+02 1.240300892450000418e+02 6.603254047834298035e+00
9.935616388702379709e+02 1.229813101098891508e+02 6.417760439913081427e+00
9.958709840067474488e+02 1.220645446158382015e+02 6.356795299727764359e+00
9.981399997812970923e+02 1.211320051543986551e+02 6.328995477074954579e+00
1.000386363352604008e+03 1.203172582386801821e+02 6.323578589573230602e+00
1.005810358064255752e+03 1.176513283941901307e+02 5.928921831438287882e+00
1.007609510657037049e+03 1.169393749615811799e+02 5.946481380723298571e+00
1.009450131217659305e+03 1.160661185408989979e+02 5.995599168474768703e+00
1.011021665690921964e+03 1.152791092095237815e+02 5.755557766311312662e+00
1.012552671848084174e+03 1.146565470990241238e+02 5.736730755699795736e+00
1.015310365100379613e+03 1.132606611741373257e+02 5.482222191039682002e+00
1.018818563105715725e+03 1.113944085403655038e+02 5.418192571328177110e+00
1.019996298472842454e+03 1.108756027261139252e+02 5.473539255436321582e+00
1.021017110535640541e+03 1.103712895431090288e+02 5.326027963596857262e+00
1.021911675667958548e+03 1.097945093283526177e+02 5.209236443673148642e+00
1.022941769440408962e+03 1.091355792951250265e+02 5.364949731636102115e+00
1.023911821885381528e+03 1.086630962401275866e+02 5.338009970333814636e+00
1.026329635025797870e+03 1.072527337477012992e+02 5.320464621734572574e+00
1.027262488983388266e+03 1.069562595134852643e+02 5.364332063639494663e+00
1.028579030008872223e+03 1.058385870797501553e+02 5.038928348259673839e+00
1.029296457822936190e+03 1.053873033475808541e+02 5.215007750837230560e+00
1.029736416644134806e+03 1.050138791195846153e+02 4.961069459161308259e+00
1.030354508693000071e+03 1.046398805140549229e+02 5.154178381136034659e+00
1.030824483643719759e+03 1.044550092225890268e+02 5.023309116748350789e+00
1.031407144853200634e+03 1.041303280166855387e+02 5.130926288203909280e+00
1.032230263149505618e+03 1.034712859395634581e+02 5.018540238160539957e+00
1.032502179743951729e+03 1.031910433809496652e+02 4.863961733487712991e+00
1.032638745430959943e+03 1.027831462148004249e+02 4.739413961410264164e+00
1.033138525483186640e+03 1.025771253091828896e+02 5.130266139226023370e+00
1.033510100584401016e+03 1.024267715981213200e+02 5.007488031953471364e+00
1.033999483940417349e+03 1.018656450515554326e+02 4.793699138394003967e+00
1.034253472543945236e+03 1.017202028878810722e+02 4.919076195799789275e+00
1.034480428437415640e+03 1.014453878803466722e+02 4.892356110826995064e+00
1.034687631971495875e+03 1.011880299264950480e+02 4.889495562225647518e+00
1.034721576633669656e+03 1.008614017115009034e+02 4.731891175604914679e+00
1.034850168951511705e+03 1.007072114480632337e+02 4.851337393726680602e+00
1.035108016776104478e+03 1.005601895305760820e+02 4.985491156706530091e+00
1.034919016492123546e+03 1.003041664264046773e+02 4.543554062236808022e+00
1.034763248689918555e+03 9.987827670697262761e+01 4.813892265219010369e+00
1.034766494723508458e+03 9.977866143109915242e+01 4.772205894284297756e+00
1.034819264022755306e+03 9.959120702924803936e+01 4.824003368378043888e+00
1.035071725018318148e+03 9.944992233364440892e+01 5.037574854929971480e+00
1.035030974958784554e+03 9.909201819950077095e+01 4.808142717722830639e+00
1.035114630503679564e+03 9.895075163390356465e+01 4.905556228457271573e+00
1.034960209041199732e+03 9.884686436663493225e+01 4.677806792574529027e+00
1.034990290002067695e+03 9.887625188269319665e+01 4.867655609109533543e+00
1.035162038575130737e+03 9.884074662987136151e+01 4.999058354357657663e+00
1.035036802540924555e+03 9.863255999202685587e+01 4.700237372593392138e+00
1.034910736591584509e+03 9.855654826182602335e+01 4.718389194751352989e+00
1.034817058684127687e+03 9.844372340570065205e+01 4.824830096402138224e+00
1.034619705604872706e+03 9.827522590610003306e+01 4.774168711123365938e+00
1.034924088219520399e+03 9.801688937907962895e+01 5.031689873261484536e+00
1.034665683087856223e+03 9.813602778060088383e+01 4.741997040789101447e+00
1.034610756941472573e+03 9.812491382504539672e+01 4.741042085053777555e+00
1.034600511258472579e+03 9.823277550604682062e+01 4.847936487465858590e+00
1.034117588867194172e+03 9.810487691321746695e+01 4.591233003553497838e+00
1.033915575232320862e+03 9.804192635124012156e+01 4.651866263066494867e+00
1.033699725061637309e+03 9.812486955878223682e+01 4.703599491740533267e+00
1.033544304421296602e+03 9.827197220600476157e+01 4.822819593046688169e+00
1.033359250586886901e+03 9.814025780728766790e+01 4.832389305406422864e+00
1.033215296507567928e+03 9.842251953680063536e+01 4.707474849809841544e+00
1.033232775769429963e+03 9.847513482886003544e+01 4.834987687405373435e+00
1.033187202872312355e+03 9.848186633969717718e+01 4.766906414926097568e+00
1.033087172601192151e+03 9.854782011463294111e+01 4.713040894361938626e+00
1.033026953257583500e+03 9.871314112777525906e+01 4.868324008715717355e+00
1.032987928857083944e+03 9.896644714537133325e+01 4.755902021727251849e+00
1.032988682144790801e+03 9.879316569373432344e+01 4.766164062084953912e+00
1.032752345710850022e+03 9.917524860584174462e+01 4.552765873351518167e+00
1.032840857647820712e+03 9.923085237054378638e+01 4.831681213385081719e+00
1.033125278470971352e+03 9.940400470702714131e+01 4.738854926665453604e+00
1.033175395715368040e+03 9.943041544112028873e+01 4.770498976648241296e+00
1.033211973232115042e+03 9.946422764825103968e+01 4.755022948111673031e+00
1.033246215978757164e+03 9.957446150905462900e+01 4.749838903419231428e+00
1.033496883657297758e+03 9.951697090881208396e+01 4.953851034194940439e+00
1.033766630495351137e+03 9.973164919330547207e+01 4.981885002008084484e+00
1.034056462785810027e+03 9.992608039729206837e+01 4.976697218810613776e+00
1.034194647700948281e+03 9.973598673595967057e+01 4.801289437474906663e+00
1.034097595915555303e+03 9.974449257684162262e+01 4.589183558621471093e+00
1.034404461789527204e+03 9.999132124500071939e+01 4.991371080801172866e+00
1.034518125480805793e+03 1.001056262127917194e+02 4.767875143449600728e+00
1.034689027398052531e+03 1.002690406571369124e+02 4.712798079023741593e+00
1.035133426816737710e+03 1.004126684006346437e+02 4.733647322566866933e+00
1.035461933774700583e+03 1.007012430737603808e+02 4.921304132408977239e+00
1.035698287675485290e+03 1.006865646036985851e+02 4.790528876972757644e+00
1.036395968313517869e+03 1.007669945000494209e+02 4.808872627606660899e+00
1.036654032301444886e+03 1.007397954202483987e+02 4.791149998297896673e+00
1.036838994199240915e+03 1.010231234677099934e+02 4.715992491306224110e+00
1.037053176792029262e+03 1.009826035085136482e+02 4.703847810457091327e+00
1.037343854194948108e+03 1.011283783226854780e+02 4.778525494353061731e+00
1.037797369947420975e+03 1.010911804793397124e+02 4.916316080064007110e+00
1.038191196203740674e+03 1.010766791653283718e+02 4.854027066666048995e+00
1.038379541839165313e+03 1.011350321609515248e+02 4.642444064219944266e+00
1.038962790796030276e+03 1.012286595041277195e+02 5.021165471313906892e+00
1.039436672035644051e+03 1.011131389516781383e+02 4.891719554993642305e+00
1.039677723262407653e+03 1.012600676687357435e+02 4.663596200737174513e+00
1.040064837181530493e+03 1.011614238243869863e+02 4.780636532358585100e+00
1.041051814047515563e+03 1.012782781557696126e+02 4.916776256918865329e+00
1.042341935973758837e+03 1.013531229510293628e+02 4.711776666695868698e+00
1.043252576148243179e+03 1.011002835855564967e+02 4.718569429287072126e+00
1.043574105219269313e+03 1.013397412966554754e+02 4.632397014805064828e+00
1.043914536750706930e+03 1.010795196199915864e+02 4.606224420825810739e+00
1.044374258814885707e+03 1.011096408707481373e+02 4.742398279799544980e+00
1.044608058910864429e+03 1.010558734965308219e+02 4.497656581436558554e+00
1.044972485150703051e+03 1.009495817144638750e+02 4.618978688810102540e+00
1.045202973671197924e+03 1.007663845734935393e+02 4.482796415118855293e+00
1.045742895741822167e+03 1.008226972362153475e+02 4.799529168401249990e+00
1.046321174580352363e+03 1.009031739255948565e+02 4.816133726782481972e+00
1.046704607020126787e+03 1.008078814788827771e+02 4.595682300651560581e+00
1.047197455726297676e+03 1.005997808786119521e+02 4.700371604292968186e+00
1.047675285965156036e+03 1.005074596452391376e+02 4.695226635514472946e+00
1.048110242317250140e+03 1.004811897184029732e+02 4.647801002129199333e+00
1.048684536091979908e+03 1.003808674369695098e+02 4.774007547901419457e+00
1.049153512505810795e+03 1.002975927170761139e+02 4.664997312325567691e+00
1.050936937062360130e+03 9.999482420281675843e+01 4.437347218108016023e+00
1.051362200780626381e+03 9.992274988460394525e+01 4.583825441390672495e+00
1.051766046947475616e+03 9.988746608187312859e+01 4.554648751967079079e+00
1.052799669387281028e+03 9.960888218024483365e+01 4.652932409555205595e+00
1.053422256821213068e+03 9.945506269049008097e+01 4.763271239299911031e+00
1.053916402338012404e+03 9.937539594200472948e+01 4.638410006919684747e+00
1.054269145482496924e+03 9.915356233408127196e+01 4.490921432417962933e+00
1.054798324094263535e+03 9.901189221744648705e+01 4.679283349810248183e+00
1.055121914007863552e+03 9.899647439978454599e+01 4.476571612597354033e+00
1.055721761107535258e+03 9.876261434533631700e+01 4.525683166087219433e+00
1.056021633836059891e+03 9.862860645491635125e+01 4.439674247904122240e+00
1.056389919315505267e+03 9.868115564634412351e+01 4.511142522994759929e+00
1.056810449998114109e+03 9.843436433896415849e+01 4.543241429480758597e+00
1.057141954004747049e+03 9.835606037761185405e+01 4.472596307870162491e+00
1.057465412046624351e+03 9.806467041535641727e+01 4.461916928378514058e+00
1.057730844319582729e+03 9.796583334792231312e+01 4.429150983153022025e+00
1.057953131929907613e+03 9.788430920729614115e+01 4.387487117552382188e+00
1.058623371044389160e+03 9.759512485382045099e+01 4.327178897778139799e+00
1.059016194014071516e+03 9.756488180412306122e+01 4.566267084357377826e+00
1.059218319923101035e+03 9.733561431633617644e+01 4.371546589514537118e+00
1.059255722602761807e+03 9.725089918365095798e+01 4.228258964232281869e+00
1.059357172846437379e+03 9.717284808122258255e+01 4.295767508200469820e+00
1.059210517992744826e+03 9.699857766692649363e+01 4.051260881308053285e+00
1.059558409424945467e+03 9.697982883112601371e+01 4.562029615907704283e+00
1.059531099919019653e+03 9.686532731087885395e+01 4.185412770763377921e+00
1.059681423478333954e+03 9.663961392313120768e+01 4.373231048186198677e+00
1.059795363141913640e+03 9.666422722624955099e+01 4.362853207558146096e+00
1.060007779208903457e+03 9.655883806570599859e+01 4.455758228727972892e+00
1.060161380546493319e+03 9.643146257365727081e+01 4.408690204505319343e+00
1.060240123594720671e+03 9.638198162916573608e+01 4.348774087273568512e+00
1.060199819739930717e+03 9.622248432555427655e+01 4.215374819105136339e+00
1.060383303419422191e+03 9.621598366161629201e+01 4.478345687013643328e+00
1.060437136741735458e+03 9.579820906115469370e+01 4.274609683249991576e+00
1.060483361724905535e+03 9.573574642719478334e+01 4.400253586419694329e+00
1.060466970439335682e+03 9.596381877779745651e+01 4.348427688775018396e+00
1.060390907021646626e+03 9.584295896852360386e+01 4.261837361650123057e+00
1.060127476998355633e+03 9.566041771191618182e+01 4.092288494972081025e+00
1.059663731413326786e+03 9.550134925110934603e+01 4.130911025113618962e+00
1.059512803017438273e+03 9.541529221630693769e+01 4.259146317068825738e+00
1.058923339249347691e+03 9.518945924467809050e+01 4.354944814536111153e+00
1.058758578497236385e+03 9.495382313106297545e+01 4.313281304825977713e+00
1.058657939156757948e+03 9.490001779322012965e+01 4.414241079233306664e+00
1.058442074902239710e+03 9.487963511305800068e+01 4.313036761839839528e+00
1.057678264253864199e+03 9.453429548471973476e+01 4.245151084209510373e+00
1.057365319180288225e+03 9.443667444188038473e+01 4.283313893628246660e+00
1.057157934819924094e+03 9.453475199838160847e+01 4.409345961498502220e+00
1.057033744056843034e+03 9.449708510544438411e+01 4.488001201575798405e+00
1.056734569209015717e+03 9.455481112758681661e+01 4.325833033559320029e+00
1.056455890922738945e+03 9.441812356835663422e+01 4.345910598004138592e+00
1.056184490019611758e+03 9.443223856714971021e+01 4.377808724952728880e+00
1.055975156387660263e+03 9.424114587814588617e+01 4.445049813261448435e+00
1.055532556933842670e+03 9.417076831552832061e+01 4.243555905895618707e+00
1.055038005956459756e+03 9.412989291257851221e+01 4.207153896210229505e+00
1.054221584669488266e+03 9.391338081345791977e+01 4.314964724915398619e+00
1.052891411645344306e+03 9.388921949794070088e+01 4.292553377101512524e+00
1.052588016896523186e+03 9.383900560835762406e+01 4.473206574154801274e+00
1.052365150080740705e+03 9.366336478097038309e+01 4.566677390442237083e+00
1.051683437484512524e+03 9.360679317426533430e+01 4.136982956772726538e+00
1.051379451983672880e+03 9.350627633775094694e+01 4.526867168321132340e+00
1.050889976599138890e+03 9.354089029512392983e+01 4.360583139881782699e+00
1.050446068848696086e+03 9.332711701994963960e+01 4.406931759152939776e+00
1.049728377900681153e+03 9.346659559236792347e+01 4.165964197789207901e+00
1.049337323895927511e+03 9.332484288707372855e+01 4.478902364874102204e+00
1.048825252758558918e+03 9.318669135200016740e+01 4.381323858386167558e+00
1.048458924365074154e+03 9.302210131238575741e+01 4.549616661756999747e+00
1.047757475200056888e+03 9.304107540132439169e+01 4.241046377788961763e+00
1.047088238427613533e+03 9.297483756833703694e+01 4.274863524783768298e+00
1.045421869119411440e+03 9.283642160781244002e+01 4.003329716469806954e+00
1.044931881183683572e+03 9.288409228481494040e+01 4.492439434246989549e+00
1.044340941498391203e+03 9.276531257845651623e+01 4.390841487323768888e+00
1.043002341511579289e+03 9.278254533298083118e+01 4.339023288699536351e+00
1.042270505289810671e+03 9.287793404923166918e+01 4.276751285837008254e+00
1.040926489641311719e+03 9.285996135106823601e+01 4.292924541643742486e+00
1.040098142765316879e+03 9.288422315527434137e+01 4.183042361804382381e+00
1.039344061548379159e+03 9.279895256212743959e+01 4.258030157503071678e+00
1.038565965036731768e+03 9.281032915875610456e+01 4.249353201625581278e+00
1.038064774208141898e+03 9.262999416685215692e+01 4.529533607329540246e+00
1.037477793965111459e+03 9.259442608689428766e+01 4.472817381426693828e+00
1.036722488640654092e+03 9.274267884721554367e+01 4.315001520377563793e+00
1.036243799492757944e+03 9.256894758737185214e+01 4.578015212040781989e+00
1.035627194606903913e+03 9.256942386276064383e+01 4.468656715286215331e+00
1.034933609252202587e+03 9.259065754344362631e+01 4.397777615200993750e+00
1.034284357676606987e+03 9.256222697488350093e+01 4.445436585631796333e+00
1.033796050575033632e+03 9.265210320578607650e+01 4.616469042135804557e+00
1.033145602241109600e+03 9.274902693266727738e+01 4.450033733827694959e+00
1.032494283323951095e+03 9.259535627514918588e+01 4.443195099403737913e+00
1.031844982905901588e+03 9.259810912601571431e+01 4.471463943158141774e+00
1.031302385056579169e+03 9.272532636855224553e+01 4.585225210093540227e+00
1.030819762218993674e+03 9.279757473291736858e+01 4.637015131739417484e+00
1.030342295744382454e+03 9.282450881309273427e+01 4.641053992365186787e+00
1.029754000683233244e+03 9.294308986611480350e+01 4.534877751292242465e+00
1.029079146565644805e+03 9.277589997736079397e+01 4.441051543471076002e+00
1.028368265102786609e+03 9.281292713777227732e+01 4.434167504225001721e+00
1.027866028622327349e+03 9.294005743526984986e+01 4.646966646566966119e+00
1.027037059055785448e+03 9.316061611400792231e+01 4.736916013332802322e+00
1.026000972589447656e+03 9.307534309646288762e+01 4.594707397009074157e+00
1.025282372885543737e+03 9.333101972018565107e+01 4.448152795429791695e+00
1.024232646486539807e+03 9.351683402074171170e+01 4.610838854831285971e+00
1.022271194482308829e+03 9.380519245168997600e+01 4.316318729003342014e+00
1.021904449618162516e+03 9.399395285738980022e+01 4.780811712279387393e+00
1.021076348525100229e+03 9.412129835925618693e+01 4.759195629152145557e+00
1.020738488354601941e+03 9.437143819343951634e+01 4.814861658163295033e+00
1.020240566473181957e+03 9.445398611606576367e+01 4.639170142242164729e+00
1.019900896348005290e+03 9.457838642996630085e+01 4.802228779159122496e+00
1.019606990488206634e+03 9.487048349700330618e+01 4.848613748407274215e+00
1.019158888028890374e+03 9.498467167220367458e+01 4.674220138791497448e+00
1.018873879239352050e+03 9.504649036252769179e+01 4.838674322304541420e+00
1.018476328717051729e+03 9.526679010197088360e+01 4.735065944414827754e+00
1.017647508785564469e+03 9.568137920007333719e+01 4.676763621804980176e+00
1.017432635608342366e+03 9.591280041370752940e+01 4.888475509376235095e+00
1.017103951943828520e+03 9.594953271042967913e+01 4.763413180242764611e+00
1.016556352529615310e+03 9.629923313356547965e+01 4.658056824681352737e+00
1.016004657551897822e+03 9.668869476629193116e+01 4.735909052614260872e+00
1.015681527248390921e+03 9.685685005809483528e+01 4.761413357573815119e+00
1.015585936171970616e+03 9.695879782444258410e+01 4.985950541504053035e+00
1.015276819254832958e+03 9.720543624810296990e+01 4.778529598095133224e+00
1.015191988237514124e+03 9.758294699505242420e+01 5.074661762479877325e+00
1.014966315472206361e+03 9.794987604450392382e+01 4.839728271863464215e+00
1.014991485365759445e+03 9.816843349624201664e+01 5.062459965399398243e+00
1.014726288198239331e+03 9.841841538111103205e+01 4.762473036512801627e+00
1.014795176952596762e+03 9.854553326037324723e+01 5.081665375612715252e+00
1.014584241540439734e+03 9.871775604220313483e+01 4.802972526961070798e+00
1.014459276572910653e+03 9.875698191879349963e+01 4.883370761817445782e+00
1.014279046803198867e+03 9.927329422357513522e+01 5.054504139047480749e+00
1.014349589604141670e+03 9.937604099231229782e+01 5.059163242131262450e+00
1.014457234541709568e+03 9.961397205696876256e+01 5.099397327396559376e+00
1.014496640258801222e+03 9.995217288426654534e+01 5.017368045486591654e+00
1.014522157616007348e+03 1.001067286111091761e+02 4.976276396642560940e+00
1.014672289079744587e+03 1.002082071342214817e+02 5.095243395128704833e+00
1.014697123991144053e+03 1.003559926627177816e+02 4.970792832873939915e+00
1.014823729209373141e+03 1.002439114783912828e+02 5.066937372348547797e+00
1.014784373789956248e+03 1.004864155632774612e+02 4.927279333427691199e+00
1.014837537749113494e+03 1.007428847859731604e+02 5.002369889951637560e+00
1.015049895416819822e+03 1.010359958425684113e+02 5.142100830796152877e+00
1.015167653489562213e+03 1.012441536337607886e+02 5.023116562383847850e+00
1.015530008404405407e+03 1.014692598918957174e+02 5.252242507379605740e+00
1.015783271019932840e+03 1.015614306782771621e+02 5.125438929121969522e+00
1.016308797351401608e+03 1.017174328476182552e+02 5.394681347568848651e+00
1.016542861661877168e+03 1.019098996760825599e+02 5.092406510584282842e+00
1.016929654120899500e+03 1.021208579977499227e+02 5.227686243811717759e+00
1.017383759782970742e+03 1.020466753299027971e+02 5.274761709040603819e+00
1.018589683747464051e+03 1.026790268398651591e+02 5.155259702188800475e+00
1.020345260464412945e+03 1.030400639906032296e+02 5.092468405599106518e+00
1.020782857398150213e+03 1.030796935483900398e+02 5.157165134155661690e+00
1.021376312704820521e+03 1.030949183119865040e+02 5.305298337053841351e+00
1.022196978858619673e+03 1.031895313924868560e+02 5.109035097978903650e+00
1.022706499698033326e+03 1.031167790539389131e+02 5.195391388324992477e+00
1.023108926511281879e+03 1.032515015399439164e+02 5.091827730004865771e+00
1.023491726500697951e+03 1.031249197439113772e+02 4.942902467816793433e+00
1.023982451813295825e+03 1.032580991106650004e+02 5.158491215073354397e+00
1.024420818275473266e+03 1.032339568784434789e+02 5.083691275195519665e+00
1.024871472707362727e+03 1.031818336368360178e+02 5.091668638692908644e+00
1.025159595042772935e+03 1.031074311646105315e+02 4.927917149002951192e+00
1.025570925986256043e+03 1.031710266889333809e+02 5.051983810531623931e+00
1.026015021085653643e+03 1.032186568520619687e+02 5.069008050875709159e+00
1.026689366757613470e+03 1.032157969257588661e+02 4.929782364974698794e+00
1.027570946766726365e+03 1.032517306605025453e+02 4.898611390364862928e+00
1.027917337828869449e+03 1.031364104710971503e+02 4.913246981702172889e+00
1.028483789916071601e+03 1.032201842133568732e+02 5.136711842138311113e+00
1.028991257949635610e+03 1.033519670881507437e+02 5.057212788998072028e+00
1.029640923669395306e+03 1.032353831462103386e+02 5.171802650724430350e+00
1.030063774244211345e+03 1.032528624130492432e+02 4.947349577389559272e+00
1.030660852022105246e+03 1.030425400899957964e+02 5.106477785384413437e+00
1.031044025914448184e+03 1.029513733830901145e+02 4.905672284185584431e+00
1.031677234075524211e+03 1.030271075710909088e+02 5.153688041613122550e+00
1.032072969586447925e+03 1.030439414836843639e+02 4.894154409646489512e+00
1.032590589072284502e+03 1.028404023537080860e+02 4.999721734666763950e+00
1.033030358996972609e+03 1.028215846684101678e+02 4.932888844373337633e+00
1.033584599153490899e+03 1.029629095604574189e+02 5.035557407509486438e+00
1.034168184587110090e+03 1.028500047556241270e+02 5.033205134080617427e+00
1.034721766338276211e+03 1.027309690656896493e+02 5.002106496097667332e+00
1.035219370474454536e+03 1.025417304168800854e+02 4.945602886014057731e+00
1.035690370730504810e+03 1.024500835163712225e+02 4.927061744537923005e+00
1.036088298430329132e+03 1.024195982159188816e+02 4.850175957773899427e+00
1.036441413221358971e+03 1.024134242125924601e+02 4.793784420211295583e+00
1.036748889920805823e+03 1.022955785506261179e+02 4.733384412716077350e+00
1.037553238577425418e+03 1.021041584459044742e+02 4.994995370540209478e+00
1.038051231613045275e+03 1.019795370479797896e+02 4.917985934024500239e+00
1.038348357897774122e+03 1.018022416617015296e+02 4.718194403345023602e+00
1.039017727731963305e+03 1.016272431887133507e+02 5.097761566510598641e+00
1.039635117628656417e+03 1.015372638259586893e+02 5.054325207734791547e+00
1.040834974429454178e+03 1.012541840342121731e+02 4.699259951845533578e+00
1.041335827571125492e+03 1.012341332244488257e+02 4.927763260958954561e+00
1.041675187176320151e+03 1.011688608324833041e+02 4.755175925681669469e+00
1.042064081669901270e+03 1.010640209956814317e+02 4.798657117140237460e+00
1.042257198371763934e+03 1.008465824059405946e+02 4.602122288312557430e+00
1.042423505849592857e+03 1.008013285268606580e+02 4.588560829538891994e+00
1.043556724307323748e+03 1.003343924410546464e+02 4.844077758002185874e+00
1.043804016796949327e+03 1.003363557351318320e+02 4.684415010642169364e+00
1.044054029026981425e+03 1.004087147723381008e+02 4.675412294827538062e+00
1.044297737065064211e+03 1.002834779891394277e+02 4.648529689806082388e+00
1.044849490699222997e+03 1.000323773099710820e+02 4.960771957029010082e+00
1.045144861397724071e+03 9.989561095339162478e+01 4.725754187075381196e+00
1.045468453389251408e+03 9.988974978981003972e+01 4.760646196048583079e+00
1.045880468616700909e+03 9.973557398898533677e+01 4.839631819632586485e+00
1.046402504047495995e+03 9.941019597038808797e+01 4.604152628588735752e+00
1.046878623016396659e+03 9.939512769686477611e+01 4.704874550206568529e+00
1.047059398543168754e+03 9.912321419583803106e+01 4.613853245754171439e+00
1.047393369081433093e+03 9.899340629788079582e+01 4.792845985008170828e+00
1.047577651603340655e+03 9.897734300964719978e+01 4.652265392568779134e+00
1.047744023616166942e+03 9.881227334020110220e+01 4.628823711673703656e+00
1.047960288748223093e+03 9.857664852903242547e+01 4.692224419198282703e+00
1.047871446337258931e+03 9.861421145222217888e+01 4.476276862767235798e+00
1.048088496423278002e+03 9.862689771145414852e+01 4.698373347888264107e+00
1.047893650063712585e+03 9.838987468178024187e+01 4.279393176255553044e+00
1.048067724471846077e+03 9.822953185058875647e+01 4.551081796486187159e+00
1.048212904132926496e+03 9.802834514598059457e+01 4.423664426256209481e+00
1.048237366138054085e+03 9.815377152811701933e+01 4.458616303072631126e+00
1.048334561114895450e+03 9.790087113844091959e+01 4.487990385380726366e+00
1.048530220367193579e+03 9.789518807321540805e+01 4.730381488884631835e+00
1.048372247777068424e+03 9.759220082244537764e+01 4.365346103440742809e+00
1.048348048500905861e+03 9.754540673742964429e+01 4.534921661710995977e+00
1.048230338412706487e+03 9.748257188771626147e+01 4.446119171828513572e+00
1.048081464277743635e+03 9.748783489007128367e+01 4.421709819668194541e+00
1.048224120222954753e+03 9.749987924608738865e+01 4.711619461452755786e+00
1.048136779231568198e+03 9.752380702537294610e+01 4.480116911112872913e+00
1.048134565541858592e+03 9.737834744368699091e+01 4.561327756248829246e+00
1.047908600001242576e+03 9.748787557535231940e+01 4.355655566391988032e+00
1.048405239465903833e+03 9.741682727976154865e+01 4.936164562395788380e+00
1.048386131778111348e+03 9.724945241816921282e+01 4.558422949700343452e+00
1.048095163798107251e+03 9.748542851575103896e+01 4.497368751783369589e+00
1.047729799759919615e+03 9.740503277297413831e+01 4.328605899625472375e+00
1.047501368032949358e+03 9.725244750970500718e+01 4.346723436260617746e+00
1.047419728420537467e+03 9.718312352079833261e+01 4.512795317189556954e+00
1.047314728046406799e+03 9.717936718867319712e+01 4.499281771029927768e+00
1.047319874523972430e+03 9.718018712105039469e+01 4.611102744824165711e+00
1.047203375870185710e+03 9.726305608030560279e+01 4.490934943550655589e+00
1.047240541569960897e+03 9.723478014827622928e+01 4.635140286198293325e+00
1.047091548954394057e+03 9.705196617373087520e+01 4.454003131075296551e+00
1.047056820756390152e+03 9.712592913768166625e+01 4.592566438413768992e+00
1.046749933387187184e+03 9.711317481732280044e+01 4.312880151899207704e+00
1.046595277933678062e+03 9.718952198073385773e+01 4.451024421084412097e+00
1.046431694272498589e+03 9.709708859718926988e+01 4.506268589927231005e+00
1.046360520970021753e+03 9.709267986650819182e+01 4.560057454784100628e+00
1.046362666369274393e+03 9.712992161928875134e+01 4.636234240884050450e+00
1.046343724860765178e+03 9.723786710723629767e+01 4.612892589550938283e+00
1.046395208398232171e+03 9.727431563599846243e+01 4.671719647209783943e+00
1.046189025709667931e+03 9.724063080094248335e+01 4.411375443472024926e+00
1.046155907021156736e+03 9.729797551037721348e+01 4.589786604734854336e+00
1.045567297807435807e+03 9.718998736846114639e+01 4.435481013892513147e+00
1.045158173534595335e+03 9.731299203547470711e+01 4.226805356503064104e+00
1.045085508984467424e+03 9.737347691305907915e+01 4.549432764391667661e+00
1.045078897191039914e+03 9.753423873802934452e+01 4.610736895579748307e+00
1.045105274660587156e+03 9.763657943603016065e+01 4.626152518242179212e+00
1.045098145332450031e+03 9.745084531958420371e+01 4.582003969435163526e+00
1.045131607870555854e+03 9.735484337680176736e+01 4.648218509944172183e+00
1.045049891212242073e+03 9.737046899636615649e+01 4.547896659502612238e+00
1.044941736283560203e+03 9.730766205229683408e+01 4.521941913386399392e+00
1.045313859933441790e+03 9.760622542282506231e+01 4.844760078991384944e+00
1.045311421865091916e+03 9.750812924816231941e+01 4.605598516511918206e+00
1.045257796110112167e+03 9.754802682081239595e+01 4.568197526079075033e+00
1.044995072801965080e+03 9.761177850858894089e+01 4.355440819106206618e+00
1.045157208443682521e+03 9.764163732850600752e+01 4.772996743601424896e+00
1.045207808009980454e+03 9.772757485602623717e+01 4.659806243951379656e+00
1.045218422013931786e+03 9.780100674908166525e+01 4.610297547832715281e+00
1.045170473558796630e+03 9.793156933248235418e+01 4.543315537428043172e+00
1.045197999777815539e+03 9.776651825847172006e+01 4.602667384917822346e+00
1.045159636083061287e+03 9.791823945612853208e+01 4.491429452370311992e+00
1.045259244935415154e+03 9.799071006381494442e+01 4.678233454391829582e+00
1.045232291972701432e+03 9.788652718978329403e+01 4.543097769401128971e+00
1.045294111454815493e+03 9.803121682562807848e+01 4.645120134134231193e+00
1.045331553334601494e+03 9.794172752649970448e+01 4.602881953819178307e+00
1.045353617319492287e+03 9.805862027623648203e+01 4.598882790122615916e+00
1.045331123101080948e+03 9.812597810996432202e+01 4.539593900984982611e+00
1.045583104300844752e+03 9.834155724151014510e+01 4.805136705434279065e+00
2.004832664476580248e+02 4.022756115812656930e+01 4.179153305323183076e+00
2.142969876123585493e+02 1.572365366731153529e+02 1.052854005564597628e+01
2.244341653560400687e+02 2.213671190741626447e+02 1.172705345389823606e+01
2.361444205223882875e+02 2.834077199379591434e+02 1.253647337950465612e+01
2.491163028031339195e+02 3.389570185493054737e+02 1.298351371958813161e+01
2.634210197432648215e+02 3.854039181123010280e+02 1.349131423286695508e+01
2.957996486950104327e+02 4.433992780878451754e+02 1.433428687150620817e+01
3.141469218863195465e+02 4.523370241461521459e+02 1.502447701096019728e+01
3.335014809750497875e+02 4.483570419961427547e+02 1.526331875000079208e+01
3.535038500716045178e+02 4.331482137715316298e+02 1.530090845092399832e+01
3.741951981310340329e+02 4.099035678034263128e+02 1.562337507567440298e+01
3.954715663963283987e+02 3.811981072363276439e+02 1.607639342901239843e+01
4.166976705549693065e+02 3.500590281624769773e+02 1.614046653168361445e+01
4.571018019806707002e+02 2.907876056331329551e+02 1.572364380858778077e+01
4.758261846346950392e+02 2.669986518729210729e+02 1.540953174990579555e+01
4.933773547498688572e+02 2.486401726840442450e+02 1.510714923234496609e+01
5.099472697937392809e+02 2.357981231144097762e+02 1.498188777143843708e+01
5.400478570128606179e+02 2.229026367191255247e+02 1.449380911163666497e+01
5.543516882894447235e+02 2.207179971745398177e+02 1.459672670544375706e+01
5.680631391618857151e+02 2.200338928651607944e+02 1.437365664357594142e+01
5.815684844709951449e+02 2.203409627292666642e+02 1.443947777577989200e+01
5.948731166069494520e+02 2.204871422558322820e+02 1.442681986235311342e+01
6.076727569373183542e+02 2.206276784480792799e+02 1.407893289654032287e+01
6.206059130656535672e+02 2.201527770610452706e+02 1.433277698476763362e+01
6.459021932826344710e+02 2.184570462563611386e+02 1.427141149231738382e+01
6.584021797560396863e+02 2.168801042746629548e+02 1.420782254674440992e+01
6.701352614035010902e+02 2.147138588075379459e+02 1.353955695912009105e+01
6.817731289981344389e+02 2.122084381952379033e+02 1.355809790122634695e+01
6.930521224738934052e+02 2.096711977342269222e+02 1.332060755842690014e+01
7.040820268249376568e+02 2.072497344298094788e+02 1.318488089296135968e+01
7.146897664434550279e+02 2.043662435602329026e+02 1.285997478044293985e+01
7.541152674427909233e+02 1.928665833081139453e+02 1.224626771128487235e+01
7.813509207934542928e+02 1.848389740393542695e+02 1.177066971283352359e+01
7.895496724304474583e+02 1.823156201963483625e+02 1.126724716721798814e+01
7.975728004612311679e+02 1.794293895550107152e+02 1.116313036585631835e+01
8.055124361218097420e+02 1.769377063440078075e+02 1.117825952234159104e+01
8.130977480783645888e+02 1.743804924180532510e+02 1.089425948426264767e+01
8.203646412085005295e+02 1.720155490266512004e+02 1.065066200698959165e+01
8.272362438074065949e+02 1.698457215572481402e+02 1.031544607845387418e+01
8.340155424247082010e+02 1.677196962775551015e+02 1.026726741568052148e+01
8.403174146377128864e+02 1.656018293089634028e+02 9.830348663535573905e+00
8.468549967300743901e+02 1.632080038765303414e+02 1.010533604196359647e+01
8.530730741849514516e+02 1.610297790567010452e+02 9.850276014701876193e+00
8.647687100299433496e+02 1.569924305702459719e+02 9.417453807442029756e+00
8.701611306256835405e+02 1.551468575645355941e+02 9.145018624870658641e+00
8.755299737080567866e+02 1.533578767010036756e+02 9.144066827912411100e+00
8.808307211694927901e+02 1.515186468869639214e+02 9.095103856734681358e+00
8.860695849194438551e+02 1.496859935715141319e+02 9.058150999270765169e+00
8.909016616530650481e+02 1.480615493187304992e+02 8.677383038927359848e+00
8.954451780205306477e+02 1.462141362093996406e+02 8.396669042161420293e+00
9.000937228903112555e+02 1.445421452623505445e+02 8.531851195728108905e+00
9.089075854313610989e+02 1.412591565187559866e+02 8.193732248524270290e+00
9.131371225059669996e+02 1.398282432486477944e+02 8.165558499054441199e+00
9.173789290298507240e+02 1.381512111911273735e+02 8.178511278207793112e+00
9.212078906597836294e+02 1.367009044872173149e+02 7.792426729812859776e+00
9.250426629170337947e+02 1.352834978511839097e+02 7.804932411538516135e+00
9.358231873643040899e+02 1.312473593192762849e+02 7.437295840224123822e+00
9.454012642483246509e+02 1.274793379254570738e+02 6.918060083406999183e+00
9.484623603033545578e+02 1.261614838525456719e+02 7.052845324730014909e+00
9.514259590576049277e+02 1.249236405085999024e+02 6.969619103070385790e+00
9.542426817650519979e+02 1.238646311888308560e+02 6.831813561490548636e+00
9.569559860241806746e+02 1.229120364201201880e+02 6.721190630413047984e+00
9.596782466787788053e+02 1.218294948872376438e+02 6.713748072753787710e+00
9.620994067678739157e+02 1.207304589246654416e+02 6.412503344917809045e+00
9.648003372327674469e+02 1.198363622029879991e+02 6.696306717806919551e+00
9.672106047503921218e+02 1.185854104345824140e+02 6.390976373205830896e+00
9.695470276535329504e+02 1.177961802011777763e+02 6.343236158861031981e+00
9.718271196181585765e+02 1.169329872011318088e+02 6.265679948921274445e+00
9.761637902176572652e+02 1.151250219738046781e+02 6.207545785564661855e+00
9.783200144642632949e+02 1.142111757219758772e+02 6.124601979836484134e+00
9.805034560517310638e+02 1.133048877262971104e+02 6.153987229046720131e+00
9.845128116096129816e+02 1.116888667403674305e+02 5.935258540187305698e+00
9.866419368339885523e+02 1.109614192532216066e+02 6.095441500265678769e+00
9.884515144092600849e+02 1.102415161963609336e+02 5.766399640806525895e+00
9.902623805239807098e+02 1.094691747190066877e+02 5.758436498060063968e+00
9.919206830070620526e+02 1.086289252619346684e+02 5.605043104014498567e+00
9.952202828865256379e+02 1.073874748488564279e+02 5.575555067706204682e+00
9.966327545587221266e+02 1.066433520830609467e+02 5.343416735068331036e+00
9.981460104212250144e+02 1.059235162679702142e+02 5.449203160008210034e+00
9.997010485916262041e+02 1.052363462712509659e+02 5.496297998550062403e+00
1.001292954334684396e+03 1.047457654699095997e+02 5.537211724715689343e+00
1.004436659421952299e+03 1.036943594090013789e+02 5.554360841840889407e+00
1.005873599139089492e+03 1.029931082566125013e+02 5.342553105363663235e+00
1.007082607777144290e+03 1.022441874860751625e+02 5.126480932969343485e+00
1.009625378311005079e+03 1.012773867096623803e+02 5.265060881539056936e+00
1.011025091962033230e+03 1.007708595705760928e+02 5.320417970520679773e+00
1.012316227254311116e+03 1.002221261978376390e+02 5.208833079997930326e+00
1.013484001526229804e+03 9.964278465772572702e+01 5.088902205481304009e+00
1.014730555855172724e+03 9.918236888605726165e+01 5.176543512328521501e+00
1.015822333676256335e+03 9.883826949267202622e+01 5.018201564578021134e+00
1.017962001194684149e+03 9.782179535968325013e+01 5.004801595676326542e+00
1.018916650274180483e+03 9.748034303779712673e+01 4.876228117016239594e+00
1.020466246233569905e+03 9.643486549508789096e+01 4.615394766068106946e+00
1.021206292841143636e+03 9.619040842582026585e+01 4.675122190863589822e+00
1.022862585044365687e+03 9.551227641036487626e+01 4.697794740348513187e+00
1.024956819940395917e+03 9.453262238162874098e+01 4.389137378537498080e+00
1.025503913953114079e+03 9.402244781480817437e+01 4.448623707249794279e+00
1.026102361648155011e+03 9.377415834110925630e+01 4.524079742380195057e+00
1.026640664629336015e+03 9.342871334095526947e+01 4.457292591957980221e+00
1.027861422965942438e+03 9.280045855620743112e+01 4.562883125420057695e+00
1.028911554743477609e+03 9.233298719560933421e+01 4.459399647306781844e+00
1.029497848585273005e+03 9.210814844758920117e+01 4.519309890321210332e+00
1.029992809935559308e+03 9.188047238011547790e+01 4.426529619571283547e+00
1.030594247293907529e+03 9.150091634371538873e+01 4.532751633232692257e+00
1.031095576507050055e+03 9.136881005211324691e+01 4.453270515854228506e+00
1.031560821428606687e+03 9.125573173611999778e+01 4.407170487513440094e+00
1.032095560007111317e+03 9.092849111558355446e+01 4.464825163396426433e+00
1.032438099362276716e+03 9.074097357914121176e+01 4.289262408592094289e+00
1.032810824038517012e+03 9.047358049024744275e+01 4.318997958758018285e+00
1.033102453583009719e+03 9.036541002229068908e+01 4.249006215976805834e+00
1.033456487306170175e+03 9.006595104303902133e+01 4.303064527440938036e+00
1.033752311031245426e+03 8.989337123538749097e+01 4.262327368978276354e+00
1.034111032055542182e+03 8.980334081565210624e+01 4.327517516654552310e+00
1.034340635750389538e+03 8.963445888998579392e+01 4.191066521591665150e+00
1.034535651945388054e+03 8.934985872898259629e+01 4.159751120552982684e+00
1.035057837884499577e+03 8.921576193459578974e+01 4.506300753414507199e+00
1.035659648404115842e+03 8.927348223691734574e+01 4.587728732660025344e+00
1.036164009181730535e+03 8.899783353154387555e+01 4.467402807392318209e+00
1.036509386944504968e+03 8.867911920719615182e+01 3.997419437037706302e+00
1.036871896856670446e+03 8.844933345204294994e+01 4.355570900596831052e+00
1.037096887895299687e+03 8.835271240337245047e+01 4.234625986233368167e+00
1.037274403880792988e+03 8.831053972600606983e+01 4.186848848889667352e+00
1.038187192962283234e+03 8.797174240166543768e+01 4.414604494037121185e+00
1.038624229222135909e+03 8.775168756026673123e+01 4.451209059951679592e+00
1.039018201728337090e+03 8.724887540945178444e+01 4.003978077180590844e+00
1.039055906636354393e+03 8.696645340861239504e+01 4.098288052932502978e+00
1.038980412335510891e+03 8.684642156335843310e+01 4.014883315433053212e+00
1.039154732230356103e+03 8.688642409037444736e+01 4.274182905221323381e+00
1.039386728532041843e+03 8.698535642838967874e+01 4.321631535450478623e+00
1.039423579001188727e+03 8.682407952049935318e+01 4.108465605067294746e+00
1.039551763552476359e+03 8.689224881624633667e+01 4.215335395241709193e+00
1.039662189980822859e+03 8.674743686119327890e+01 4.183815150102645930e+00
1.039807989614433836e+03 8.667656986995670820e+01 4.233373735956774908e+00
1.039838383872484201e+03 8.658336981249591702e+01 4.123045657011061849e+00
1.040007185203697645e+03 8.660601485344935213e+01 4.269513104843554174e+00
1.039966633430145748e+03 8.647619303176878702e+01 4.053703080587865770e+00
1.040118475343600039e+03 8.650214792958358601e+01 4.259257418503466397e+00
1.040274906018027650e+03 8.629983232491267131e+01 4.257538658303246848e+00
1.040249417742181549e+03 8.618378526831881459e+01 4.099373216292406141e+00
1.040276391822309051e+03 8.616538433952932508e+01 4.164407419361168650e+00
1.040247572873188119e+03 8.605029576346603903e+01 4.108984085375823270e+00
1.040267689628434482e+03 8.597919696128181499e+01 4.171162846189872653e+00
1.040302195471556388e+03 8.607179230961813232e+01 4.193651292056074453e+00
1.040208257430254434e+03 8.592734050295891279e+01 4.063039560361858094e+00
1.040260241291442071e+03 8.592313374462814579e+01 4.149071843125739179e+00
1.040492154203916698e+03 8.592423212512159125e+01 4.393790414711475023e+00
1.040278672157576921e+03 8.578728221726760239e+01 3.948369838017697475e+00
1.040431820230692665e+03 8.577517053256073609e+01 4.331994106614729390e+00
1.040437067245210301e+03 8.593719415898479497e+01 4.199815774215949205e+00
1.040279548760405760e+03 8.574771752391930590e+01 4.001660684978105564e+00
1.040132053681033540e+03 8.570716535564501726e+01 4.036021337493593819e+00
1.040075509277553692e+03 8.568595515878730851e+01 4.132541416663116252e+00
1.039973240723419622e+03 8.565934422064397324e+01 4.090428449239880138e+00
1.039704479557922696e+03 8.576523881894075885e+01 3.928335611303282349e+00
1.039621534513875986e+03 8.570660541384039277e+01 4.100903084219453376e+00
1.039546141244273031e+03 8.582368386609576305e+01 4.117539473069882661e+00
1.039391431132664366e+03 8.562334611359585779e+01 4.024342760563513366e+00
1.039415582546783526e+03 8.571788492531842962e+01 4.230942634028224347e+00
1.039476543326306455e+03 8.580106457370190753e+01 4.257668565589028731e+00
1.039277027971580083e+03 8.568553468127990413e+01 3.988264037029011888e+00
1.038949778081546128e+03 8.561672517134097404e+01 4.023513532997640141e+00
1.038861605385552139e+03 8.561862732224754780e+01 4.226521320765641576e+00
1.038810918991690869e+03 8.579914536991431362e+01 4.172001501696058767e+00
1.038688925569866342e+03 8.572065132294657985e+01 4.079516193824247239e+00
1.038655562089446676e+03 8.595690733978005937e+01 4.309382057419270495e+00
1.038734236018609408e+03 8.582943199299377568e+01 4.266086474473922863e+00
1.038439262678267369e+03 8.572541139928073051e+01 3.950542234724707669e+00
1.038440541567564651e+03 8.566251668581020340e+01 4.224562795276369798e+00
1.038350079947677159e+03 8.586430266703894176e+01 4.143836390138176284e+00
1.038141555564406190e+03 8.593347506035958361e+01 4.001644479377091557e+00
1.038237317304243106e+03 8.595395301658577125e+01 4.298533513927623062e+00
1.038234857955081907e+03 8.607338916162737519e+01 4.200065544995823075e+00
1.038000607999551448e+03 8.601743552004182902e+01 3.954392608804710108e+00
1.037896208354665305e+03 8.599187651763928386e+01 4.092619359799755330e+00
1.037803930691704636e+03 8.600789806185221664e+01 4.109926521319266612e+00
1.037675691432018539e+03 8.612596028637860002e+01 4.073870120959782071e+00
1.037685500602118964e+03 8.597882175624630463e+01 4.198293403545221736e+00
1.037738536142315752e+03 8.602470227602161401e+01 4.262990995656537052e+00
1.037637643464200437e+03 8.624037161049567146e+01 4.105470324094767420e+00
1.037845633710555148e+03 8.618978408942570013e+01 4.387657661943649146e+00
1.037819821200317847e+03 8.612117746499811233e+01 4.162363346074926085e+00
1.037997769635140457e+03 8.629787915022200195e+01 4.376231567325248761e+00
1.038013643698071064e+03 8.623315934420841700e+01 4.192471072237594854e+00
1.038100518321062509e+03 8.630622302772221133e+01 4.272368261872770745e+00
1.038234872415954669e+03 8.621866134170917917e+01 4.310828395042562988e+00
1.038114871579763303e+03 8.628595008502404085e+01 4.068326841556199724e+00
1.038205519128248625e+03 8.622193967720804153e+01 4.269855189871123002e+00
1.038055307681739123e+03 8.628210227215208761e+01 4.037639394458210518e+00
1.038016260588761270e+03 8.635279386345941077e+01 4.140562211925043812e+00
1.037988656213762852e+03 8.620860598392845020e+01 4.142670353771563896e+00
1.038040722204335907e+03 8.620322189267716340e+01 4.241233008039671404e+00
1.037776119775726102e+03 8.637917349319948812e+01 4.172105789846455082e+00
1.037525205194296859e+03 8.642763923823827099e+01 3.951678185972696156e+00
1.037311916430499878e+03 8.654915677804365259e+01 3.947549285240256722e+00
1.037279808026659794e+03 8.643672320929739783e+01 4.112679482187331814e+00
1.037078570438688075e+03 8.635442569010577074e+01 3.958703531318633395e+00
1.037105430098164561e+03 8.644395912697508777e+01 4.198037510474932787e+00
1.036967205438606243e+03 8.645444947795355972e+01 4.022567878263089369e+00
1.036913905414815645e+03 8.649475467398649187e+01 4.106791633802913566e+00
1.036852891071533350e+03 8.660202180588635201e+01 4.094785654070619785e+00
1.036898669093340004e+03 8.653647251929797335e+01 4.188348426774837208e+00
1.036968392559036602e+03 8.662285372556625873e+01 4.221763094958078000e+00
1.036736303653156256e+03 8.667037868759412333e+01 3.909501435450465578e+00
1.036499395570991965e+03 8.656984258224119344e+01 3.898306799139390932e+00
1.036604042199827063e+03 8.644849977913720807e+01 4.253268625481496201e+00
1.036465758246263476e+03 8.639788747582869632e+01 4.027903162971824713e+00
1.036630091263790518e+03 8.691656072710777892e+01 4.240434926586658548e+00
1.036715295610075600e+03 8.680561188510316128e+01 4.193873138474145890e+00
1.036770762114445233e+03 8.676787793401791760e+01 4.178594431894680383e+00
1.036763037815850794e+03 8.668862687117209020e+01 4.020546459043089271e+00
1.036810697061500832e+03 8.668319901006253758e+01 4.185727253616505550e+00
1.036887489314522099e+03 8.661820789716824720e+01 4.215835941355408067e+00
1.037144851641499372e+03 8.675076419639916026e+01 4.147030772136304222e+00
1.037193443370955265e+03 8.659785687250401054e+01 4.178506692932160149e+00
1.037244928265076169e+03 8.673479480252714779e+01 4.200901808614617039e+00
1.037191902044549124e+03 8.672978236388343021e+01 4.078127656132892298e+00
1.037239527425712822e+03 8.666635468836813061e+01 4.178511977154812485e+00
1.037291181429365224e+03 8.664330809588300042e+01 4.190340220192638299e+00
1.037271734447626159e+03 8.654863490563553796e+01 4.177079585602541556e+00
1.037422839474954117e+03 8.655722330654400309e+01 4.304467207799234529e+00
1.037677692071713409e+03 8.659358261860376160e+01 4.448736422803904134e+00
1.037701101922413955e+03 8.653517569431387813e+01 4.170688266655361076e+00
1.037776221747135651e+03 8.651204072624197750e+01 4.229285425421949185e+00
1.037893125861987983e+03 8.648808430773678424e+01 4.273622861566764186e+00
1.037916671321622061e+03 8.640764521701333933e+01 4.183003972847927798e+00
1.037819416415671412e+03 8.644696022272574965e+01 4.072136683151938996e+00
1.037773651289497820e+03 8.634962726906150010e+01 4.117800887096564111e+00
1.037824497955278957e+03 8.632590906361544114e+01 4.226858049931479400e+00
1.037834440654753280e+03 8.619961889397573884e+01 4.189337400565364078e+00
1.037446370623248185e+03 8.629241042863937139e+01 3.808196751636160116e+00
1.037619303795698897e+03 8.630086226797136817e+01 4.356769387259646464e+00
1.037531882846937606e+03 8.619773839379598712e+01 4.096728516004077392e+00
1.037393801859561108e+03 8.618830519069463492e+01 4.060235970393705429e+00
1.037277303652450883e+03 8.622142280343129528e+01 4.044765958125481120e+00
1.037265632006949545e+03 8.605286065506741977e+01 4.186882814288992449e+00
1.037030507017635500e+03 8.628862085037106056e+01 4.141455236103638526e+00
1.036972081618898073e+03 8.617151525904061771e+01 4.136434486516691322e+00
1.037013631326259429e+03 8.607092631848959741e+01 4.253534739192218694e+00
1.036998246547480448e+03 8.597550416268924778e+01 4.212202166703491457e+00
1.036855787591844773e+03 8.598889140686141275e+01 4.100113822223192983e+00
1.036489405783785742e+03 8.598397467385692039e+01 3.876799709652004822e+00
1.036273954484740216e+03 8.585274962020552891e+01 4.030430706807237584e+00
1.036180353064143901e+03 8.594318884953871418e+01 4.236283300461082035e+00
1.035937640494117886e+03 8.599746760998630180e+01 4.019353850354718816e+00
1.035838297710820143e+03 8.593321445486942878e+01 4.158735593467781655e+00
1.035659107816832375e+03 8.571383387717116875e+01 4.090971418051367436e+00
1.035662225422673146e+03 8.566904409069009319e+01 4.284129293839896491e+00
1.035539692689971616e+03 8.574497847994548749e+01 4.195515030874958029e+00
1.035122052270459108e+03 8.572288005355339635e+01 3.894658406328744604e+00
1.034926023003817363e+03 8.577767682143010575e+01 4.122572751356074150e+00
1.034709144464810379e+03 8.580384371040693736e+01 4.098984884405354023e+00
1.034546138868436401e+03 8.575441223012458636e+01 4.153773555376801596e+00
1.034173537267680331e+03 8.558033694388018375e+01 3.955225404018619884e+00
1.034125457836003761e+03 8.570922681153624012e+01 4.306948020474919758e+00
1.034112716695187601e+03 8.553959484624645881e+01 4.331187601711235402e+00
1.033861930840259674e+03 8.555821878981292627e+01 4.120811258875619387e+00
1.033596752613982289e+03 8.546159750607178296e+01 4.108941129287813965e+00
1.033308136266528436e+03 8.551667397069211063e+01 4.103245060521658161e+00
1.033086444008456738e+03 8.566796244182548037e+01 4.168282923202696111e+00
1.032947576888738695e+03 8.566026585757273892e+01 4.236665142325136912e+00
1.032915158444488497e+03 8.560844541805950314e+01 4.349333732377999695e+00
1.032432352133993845e+03 8.553295914518787413e+01 4.162444195378384393e+00
1.032337863293181499e+03 8.533998303168408484e+01 4.319002342742578548e+00
1.031899104615490614e+03 8.528666207892240436e+01 4.005458525428139183e+00
1.031738980862673088e+03 8.542779196160343247e+01 4.295968593105044420e+00
1.031581493768431073e+03 8.537696630312805723e+01 4.286044577313759874e+00
1.031384023408895700e+03 8.548912489210093213e+01 4.258148137430907809e+00
1.030800345391422297e+03 8.544788230691302999e+01 4.259258769297048275e+00
1.030506875859296770e+03 8.541185083884414553e+01 4.393947663798826397e+00
1.030183883284792728e+03 8.537315294659892118e+01 4.153728630689329293e+00
1.029542942550438738e+03 8.530311269326199408e+01 4.027073279656633531e+00
1.029244812318523373e+03 8.520883473332509084e+01 4.205972682021410947e+00
1.028898070716918483e+03 8.516972251922312864e+01 4.174974378626984617e+00
1.028494948552939150e+03 8.535638259116413451e+01 4.129182958694627814e+00
1.028135982085562773e+03 8.533017109704393022e+01 4.154384425570810890e+00
1.027754962286576301e+03 8.511015916096994260e+01 4.243226737797272108e+00
1.027415004291000059e+03 8.525596723945641031e+01 4.222743935367475387e+00
1.026939346726719577e+03 8.532617112122275671e+01 4.073866361348109422e+00
1.026554958642114343e+03 8.543520467421541298e+01 4.161226811878464105e+00
1.026265103474481066e+03 8.530484263090646380e+01 4.247169526793186378e+00
1.025942256671557288e+03 8.521148348464674882e+01 4.237069393506203596e+00
1.025767122951014244e+03 8.525556232211869201e+01 4.403213778798885869e+00
1.025411324194102917e+03 8.524844384070053138e+01 4.223725621078415315e+00
1.025025410986308771e+03 8.518063270113225371e+01 4.200739348192769285e+00
1.024664586389892520e+03 8.535842168948934727e+01 4.241054393121089561e+00
1.023696345512555013e+03 8.541836451549418996e+01 4.263867368619912668e+00
1.023425220760431102e+03 8.535930284563100656e+01 4.325959108407346321e+00
1.022824315774665365e+03 8.537491771918448080e+01 4.199130902896399675e+00
1.022042549222872367e+03 8.553116444325671353e+01 4.347789086086891075e+00
1.021890942609486501e+03 8.552225595677849412e+01 4.467210025590475198e+00
1.021538004448463539e+03 8.563309766606339224e+01 4.275298936415197204e+00
1.020865223960942217e+03 8.569542704910357145e+01 4.199991453578377332e+00
1.020568234158953715e+03 8.582808871273563511e+01 4.331951786796594206e+00
1.020194257876280858e+03 8.580931145049632391e+01 4.246064770688462886e+00
1.019830409021438186e+03 8.580826716509568541e+01 4.266690936494001107e+00
1.019076544157561329e+03 8.620689153318599551e+01 4.303885160955019273e+00
1.018244928760518178e+03 8.639290278720153538e+01 4.376751284983356527e+00
1.017804589859168345e+03 8.636027198865285470e+01 4.347785806831893751e+00
1.017433142148257616e+03 8.659796952084930410e+01 4.263026318136212467e+00
1.017166265627486609e+03 8.663267589580223671e+01 4.346659818121679564e+00
1.016807738957593301e+03 8.682698603265416182e+01 4.260445044060816144e+00
1.016720383790547089e+03 8.685796728533185274e+01 4.516506519429412947e+00
1.016647371844547820e+03 8.696514723425346460e+01 4.537460643940676164e+00
1.016296882758988204e+03 8.716782090142875461e+01 4.256723201136765056e+00
1.015947910543063472e+03 8.708879385872411660e+01 4.241719949669572998e+00
1.015893688618832584e+03 8.707126380112158870e+01 4.556333115867005290e+00
1.015656930162924709e+03 8.737146882073166410e+01 4.387323854081046193e+00
1.015526658230128078e+03 8.765697684245868970e+01 4.466013719100487833e+00
1.015163781420130135e+03 8.774712424400878774e+01 4.610640954061750563e+00
1.015264248324154210e+03 8.779359726337254699e+01 4.679345546076206119e+00
1.015191847696401851e+03 8.799784662446789696e+01 4.511291251549209846e+00
1.015110843573438729e+03 8.826947057596787261e+01 4.688151807296662810e+00
1.015050520488531561e+03 8.823835445675184985e+01 4.491276779626218740e+00
1.015136216062139511e+03 8.854067608525082278e+01 4.751139476464800282e+00
1.014990980478483380e+03 8.878330227639946770e+01 4.398835085722566873e+00
1.015049709525937374e+03 8.875760453156421192e+01 4.579444365413110063e+00
1.014866538675761149e+03 8.873236896680700170e+01 4.348623474715509474e+00
1.014950110809517810e+03 8.901843754527747876e+01 4.625923796623737871e+00
1.014901256653991368e+03 8.921087931718595598e+01 4.465289705172381218e+00
1.014783380359013449e+03 8.928121041349761811e+01 4.378696601922683840e+00
1.015069598670017399e+03 8.931273328091344865e+01 4.780271066640352728e+00
1.015103534382704311e+03 8.924265930289261917e+01 4.531386167675577781e+00
1.015023247253117574e+03 8.951969958229059898e+01 4.432371753189158881e+00
1.014908256409592354e+03 8.974221586892915070e+01 4.368470818996570415e+00
1.015163059896925120e+03 8.996463759054459786e+01 4.708479278502295529e+00
1.015268355402588213e+03 9.000940696073631386e+01 4.548356446183220214e+00
1.015259756240068668e+03 9.015836231842439474e+01 4.433090721694611602e+00
1.015602599861805402e+03 9.029222519795320068e+01 4.769339672166324817e+00
1.015634279475532708e+03 9.035914181585313543e+01 4.445195155894680283e+00
1.015799348784132690e+03 9.048586008318497420e+01 4.572387211194381962e+00
1.016238993398647608e+03 9.080359958865760461e+01 4.582212628401066468e+00
1.016462709737035425e+03 9.089737953691198413e+01 4.301482749871979649e+00
1.016344963774601069e+03 9.090908314602062035e+01 4.224704176527893651e+00
1.016664608636916455e+03 9.115570969720097594e+01 4.659350652545185767e+00
1.016820329401086383e+03 9.129622160753203275e+01 4.463891426615987257e+00
1.017535762779917036e+03 9.128382376362506534e+01 4.398366472530369720e+00
1.018126984234933730e+03 9.152167791054364443e+01 4.552087240356399889e+00
1.018482060788904619e+03 9.157841960987835250e+01 4.597010596960444673e+00
1.019049154239149743e+03 9.172163345803130596e+01 4.796284295723012292e+00
1.019702322738079374e+03 9.172809915032452466e+01 4.559697764756037941e+00
1.020253020785129706e+03 9.196896552619642762e+01 4.738095445376529824e+00
1.020632719267862285e+03 9.184514102815987258e+01 4.527471036910583280e+00
1.020940113550304545e+03 9.187006994739441268e+01 4.459852794524863384e+00
1.021398786944946096e+03 9.178989374082109975e+01 4.596544841529180303e+00
1.022068239525678678e+03 9.179233024919588502e+01 4.260797490336472038e+00
1.022436738770555849e+03 9.181534194554841122e+01 4.478381645071522144e+00
1.022976967558621823e+03 9.181980067696981962e+01 4.633813626419055254e+00
1.023523318364868828e+03 9.191966793480602860e+01 4.625616553700069744e+00
1.024054567380154822e+03 9.173495926573073689e+01 4.583011558810540009e+00
1.024513219982516830e+03 9.171079033648595669e+01 4.518008120379136017e+00
1.024826385012081118e+03 9.157103178124189924e+01 4.359235803198657777e+00
1.025294242748504303e+03 9.171620508712447872e+01 4.514635073242061480e+00
1.026016274452005064e+03 9.173134733071115932e+01 4.733362409763458345e+00
1.026645177786764634e+03 9.167096101359507543e+01 4.620605735613594334e+00
1.026901532603322494e+03 9.144093525817750390e+01 4.236667650534741369e+00
1.027290353703147503e+03 9.150795050274570031e+01 4.378233842688814548e+00
1.028330684140634048e+03 9.143988209212602669e+01 4.596822100426720681e+00
1.028953347346904138e+03 9.128044083519107232e+01 4.552521195789495323e+00
1.029704512458785985e+03 9.123162825247034391e+01 4.680515930627507259e+00
1.030380511885455007e+03 9.103502306720648107e+01 4.590450673802934034e+00
1.031264918629498425e+03 9.079495613689620370e+01 4.423419470571161582e+00
1.031691258882461625e+03 9.062201887347131901e+01 4.329299421268842707e+00
1.031994547038246537e+03 9.060735718555785922e+01 4.205837799302571511e+00
1.032596501377639470e+03 9.054548080259766607e+01 4.483722443234682942e+00
1.033194311305235715e+03 9.012651866500881681e+01 4.465339140096148185e+00
1.033596158158420167e+03 8.992746842415252218e+01 4.300991545682109063e+00
1.034254373789375222e+03 9.013078304701242871e+01 4.561003100784773778e+00
1.034913127784767539e+03 9.011937759929789138e+01 4.513689442047734701e+00
1.035375638608403506e+03 8.992385920019692946e+01 4.295988798662619956e+00
1.035808308734731327e+03 8.974607870688642208e+01 4.267702056746202288e+00
1.036409171729621676e+03 8.969666646437522672e+01 4.435565770602124758e+00
1.037013422606002678e+03 8.948185838368948453e+01 4.422578783521430523e+00
1.037414222706899864e+03 8.945278544725643144e+01 4.223989046159886129e+00
1.037876966506434883e+03 8.930636460008729216e+01 4.266505642913898555e+00
1.038448423254333875e+03 8.913713283621699190e+01 4.371285825882750942e+00
1.039608764168559219e+03 8.877864104036549975e+01 4.307324030023664818e+00
1.040211657888084801e+03 8.849068072641762228e+01 4.404902342178274921e+00
1.040673446525363261e+03 8.843897307727444002e+01 4.279765844785970330e+00
1.040964054659113117e+03 8.826760000973230547e+01 4.093916892580182321e+00
1.042086773329938069e+03 8.782180189171562290e+01 4.438591955657329891e+00
1.042781462440500036e+03 8.761923371490715340e+01 4.284376951110971277e+00
1.043207658662850690e+03 8.741866424724224771e+01 4.038982217989996570e+00
1.043594107589095302e+03 8.718097267305759601e+01 4.187099430912894604e+00
1.044064743269976134e+03 8.706922511243314489e+01 4.285793644138038871e+00
1.044387351008554106e+03 8.701258236978810601e+01 4.136630915083514992e+00
1.044607801917471761e+03 8.687717145033140298e+01 4.026104276783144087e+00
1.045014940189234721e+03 8.671738622501129612e+01 4.215141297920808938e+00
1.045363465156508710e+03 8.666899488769516324e+01 4.163302210744859622e+00
1.045669719092243440e+03 8.658678019027516370e+01 4.113506794961722335e+00
1.045729390622217579e+03 8.644939212353710900e+01 3.864158794837976529e+00
1.045967779191975069e+03 8.615646623308154517e+01 4.047603532364519197e+00
1.046066547820299775e+03 8.604092587688718652e+01 3.934906743457531775e+00
1.046065776883226590e+03 8.598519869354392142e+01 3.839787723429935795e+00
1.046602793423436424e+03 8.573912080099746902e+01 4.265072642538825676e+00
1.046859032119981748e+03 8.562258614848842342e+01 4.110648933553193274e+00
1.047020130972032575e+03 8.567966373473363717e+01 4.023428763724041346e+00
1.047181624615294822e+03 8.556008313995934600e+01 4.008990838620775321e+00
1.047311103971556122e+03 8.541361702327237992e+01 3.985926855108573363e+00
1.047480560508616009e+03 8.532539176083315624e+01 4.039163812379911178e+00
1.047546227536847709e+03 8.514711147743223307e+01 3.941807907578322556e+00
1.047703315125404970e+03 8.517458323353886840e+01 4.062809619626250424e+00
1.047844691822776667e+03 8.496648930823478452e+01 4.022647106267868367e+00
1.047786001326566293e+03 8.483061919873075851e+01 3.954854896011738674e+00
1.047890997903021116e+03 8.469296739697931287e+01 4.027137553894590383e+00
1.047803275706433396e+03 8.460868138218381773e+01 3.852605390802182228e+00
1.047997378411678710e+03 8.446877634025433679e+01 4.145758992852279334e+00
1.047871289044681589e+03 8.454429065742874627e+01 3.845675276400243092e+00
1.047788218975470045e+03 8.426042362508832184e+01 3.879724464716218790e+00
1.047922762693206778e+03 8.412660407763138437e+01 4.136958618018752531e+00
1.047786112635726113e+03 8.416119882437142508e+01 3.887007917934624857e+00
1.047521328551467150e+03 8.419767089428029294e+01 3.757370663796336885e+00
1.047334794912667348e+03 8.412719403154984832e+01 3.833948169077302737e+00
1.047150003060273320e+03 8.408961536737642462e+01 3.849054589202523857e+00
1.047166950830102223e+03 8.416337959325132090e+01 4.060433783728740309e+00
1.047119794369364627e+03 8.428601039649178972e+01 3.991962622888877377e+00
1.046999731312334461e+03 8.404643270486194240e+01 3.907803601452087605e+00
1.046872731715599002e+03 8.411260281571561848e+01 3.937817886934226408e+00
1.046777012623307428e+03 8.410900965278771935e+01 3.966022721789840944e+00
1.046826900141814122e+03 8.417849513297642261e+01 4.117992723876341188e+00
1.046385530171077789e+03 8.390818105966755525e+01 3.835901752115660202e+00
1.046176612518228012e+03 8.389566230697799654e+01 3.904200492272138945e+00
1.045946351027875835e+03 8.387535850243378377e+01 3.891502932734965725e+00
1.045800245967938963e+03 8.391015599205734077e+01 3.985588977102224817e+00
1.045575032418050796e+03 8.400673050733990976e+01 3.909515845844452997e+00
1.045354104058589428e+03 8.394790492601352128e+01 3.908364908653311431e+00
1.045073213789890588e+03 8.392807182570406610e+01 3.863723207672137505e+00
1.044795096674008391e+03 8.406439960628647157e+01 3.876842063034018793e+00
1.044540888307622026e+03 8.391702151926780573e+01 3.890519253493039287e+00
1.044365394695427312e+03 8.394600192266860006e+01 3.996881675351460217e+00
1.044228990857500094e+03 8.392328961228406570e+01 4.040825047605494547e+00
1.044028605227557591e+03 8.384201337316861213e+01 3.988641101970642922e+00
1.043529408633452249e+03 8.398094343002874496e+01 4.119871035428559480e+00
1.043655202765475906e+03 8.402941201346106936e+01 4.333521139924414456e+00
1.043388420330690451e+03 8.407985955053553084e+01 3.943923996745979821e+00
1.042400984232120436e+03 8.410072712696411656e+01 3.930679189849797694e+00
1.042250639920643607e+03 8.421407197251095056e+01 4.091889777009782847e+00
1.042011889998588003e+03 8.415652646366547174e+01 3.996912395185745481e+00
1.041927199988957227e+03 8.421123424907953847e+01 4.166607959801467587e+00
1.041746748438479699e+03 8.423848143801671995e+01 4.072114604748094280e+00
1.041551068736107254e+03 8.433758085946800520e+01 4.061254246035332471e+00
1.041138666052365124e+03 8.457217823927362588e+01 3.839193924097571653e+00
1.040881421656945804e+03 8.449768167757538606e+01 3.970211330922438719e+00
1.040713024935905878e+03 8.455899315493083179e+01 4.076158559514851731e+00
1.040781642828424992e+03 8.457195424492736890e+01 4.312769927169483708e+00
1.040656544464417948e+03 8.449703834733610108e+01 4.125401995654328857e+00
1.040117356020252146e+03 8.471172405994315113e+01 3.910956806029844302e+00
1.039885508106463021e+03 8.473426342291186586e+01 4.021273360581062661e+00
1.038704709027348372e+03 8.483250610613129084e+01 3.930116772949986625e+00
1.038414120545995274e+03 8.498416197377594017e+01 3.974167505054538196e+00
1.037875951297205347e+03 8.513465325299893038e+01 3.949249105854505615e+00
1.037720670192818488e+03 8.507168066678829632e+01 4.092112487475333182e+00
1.037409411907270169e+03 8.525185855609527152e+01 3.952142842937519163e+00
1.037367837234137141e+03 8.548352852693290060e+01 4.205444678313597251e+00
1.037161381740980460e+03 8.559954903503222567e+01 4.017633207790368033e+00
1.037038169540164290e+03 8.560380946735484997e+01 4.091945883421203689e+00
1.036898138209915260e+03 8.559908057019259786e+01 4.080892510393368866e+00
1.036684862848052262e+03 8.565882563225768820e+01 4.014506226114917808e+00
1.036648383315671254e+03 8.567419743872729043e+01 4.189480302518404642e+00
1.036460477381585633e+03 8.583278595941347078e+01 4.042387446512975657e+00
1.036425425335014552e+03 8.583162435382031674e+01 4.180058719100770759e+00
1.036094227144437582e+03 8.621594062218170507e+01 4.091888233394456620e+00

